A multi-dimensional, moment-accelerated deterministic particle method for time-dependent, multi-frequency thermal radiative transfer problems

Thermal Radiative Transfer (TRT) is the dominant energy transfer mechanism in high-energy density physics with applications in inertial confinement fusion and astrophysics. The stiff interactions between the material and radiation fields make TRT problems challenging to model. In this study, we propose a multi-dimensional extension of the deterministic particle (DP) method. The DP method combines aspects from both particle and deterministic methods. If the emission source is known \apriori, and no physical scattering is present, the intensity of a particle can be integrated analytically. This introduces no statistical noise compared to Monte-Carlo methods, while maintaining the flexibility of particle methods. The method is closely related to the popular method of long characteristics. The combination of the DP-method with a discretely-consistent, nonlinear, gray low-order system enables an efficient solution algorithm for multi-frequency TRT problems. We demonstrate with numerical examples that the use of a linear-source approximation based on spatial moments improves the behavior of our method in the thick diffusion limit significantly.

==> data/hohlraum/capsaicin_time.csv <==
t, x1_mat,   x1_rad,   x2_mat,   x2_rad,   x3_mat,   x3_rad,   x4_mat,   x4_rad,   x5_mat,   x5_rad,   x6_mat,   x6_rad,   x7_mat,   x7_rad
0.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00, 1.0000E+00
1.2916E-11, 2.1502E+00, 1.5213E+02, 1.0002E+00, 2.7694E+01, 1.0050E+00, 4.7093E+01, 1.0000E+00, 1.8205E+00, 1.0001E+00, 2.0269E+01, 1.0000E+00, 1.0264E+00, 1.0000E+00, 4.9665E+00
2.0799E-11, 3.3436E+00, 1.5587E+02, 1.0034E+00, 4.5366E+01, 1.0517E+00, 7.2958E+01, 1.0000E+00, 4.1584E+00, 1.0021E+00, 3.8480E+01, 1.0000E+00, 2.0385E+00, 1.0001E+00, 1.6986E+01
3.0799E-11, 4.9046E+00, 1.5696E+02, 1.0174E+00, 5.7011E+01, 1.1920E+00, 8.7438E+01, 1.0000E+00, 6.4481E+00, 1.0125E+00, 5.2272E+01, 1.0000E+00, 4.0429E+00, 1.0026E+00, 3.3653E+01
4.0799E-11, 6.4773E+00, 1.5722E+02, 1.0397E+00, 6.1604E+01, 1.3816E+00, 9.2567E+01, 1.0000E+00, 7.7764E+00, 1.0313E+00, 5.8787E+01, 1.0000E+00, 5.6947E+00, 1.0135E+00, 4.6904E+01
5.0799E-11, 8.0531E+00, 1.5730E+02, 1.0656E+00, 6.3028E+01, 1.5897E+00, 9.4222E+01, 1.0000E+00, 8.4328E+00, 1.0551E+00, 6.1531E+01, 1.0000E+00, 6.8695E+00, 1.0380E+00, 5.6032E+01
6.0799E-11, 9.6298E+00, 1.5733E+02, 1.0922E+00, 6.3342E+01, 1.8039E+00, 9.4804E+01, 1.0000E+00, 8.7061E+00, 1.0812E+00, 6.2591E+01, 1.0000E+00, 7.5849E+00, 1.0754E+00, 6.1397E+01
7.0799E-11, 1.1207E+01, 1.5735E+02, 1.1189E+00, 6.3378E+01, 2.0209E+00, 9.5127E+01, 1.0000E+00, 8.8048E+00, 1.1083E+00, 6.2994E+01, 1.0000E+00, 7.9601E+00, 1.1212E+00, 6.4146E+01
8.0799E-11, 1.2784E+01, 1.5736E+02, 1.1456E+00, 6.3406E+01, 2.2398E+00, 9.5374E+01, 1.0000E+00, 8.8372E+00, 1.1357E+00, 6.3183E+01, 1.0000E+00, 8.1316E+00, 1.1713E+00, 6.5425E+01
9.0799E-11, 1.4361E+01, 1.5738E+02, 1.1724E+00, 6.3473E+01, 2.4600E+00, 9.5548E+01, 1.0000E+00, 8.8473E+00, 1.1634E+00, 6.3318E+01, 1.0000E+00, 8.2014E+00, 1.2232E+00, 6.5974E+01
1.0080E-10, 1.5939E+01, 1.5740E+02, 1.1994E+00, 6.3555E+01, 2.6812E+00, 9.5649E+01, 1.0000E+00, 8.8504E+00, 1.1912E+00, 6.3435E+01, 1.0000E+00, 8.2276E+00, 1.2757E+00, 6.6163E+01
1.1080E-10, 1.7516E+01, 1.5743E+02, 1.2265E+00, 6.3618E+01, 2.9027E+00, 9.5698E+01, 1.0000E+00, 8.8514E+00, 1.2193E+00, 6.3531E+01, 1.0000E+00, 8.2376E+00, 1.3283E+00, 6.6190E+01
1.2080E-10, 1.9093E+01, 1.5747E+02, 1.2536E+00, 6.3649E+01, 3.1245E+00, 9.5717E+01, 1.0000E+00, 8.8518E+00, 1.2474E+00, 6.3598E+01, 1.0000E+00, 8.2418E+00, 1.3809E+00, 6.6177E+01
1.3080E-10, 2.0670E+01, 1.5751E+02, 1.2808E+00, 6.3653E+01, 3.3463E+00, 9.5724E+01, 1.0000E+00, 8.8520E+00, 1.2757E+00, 6.3638E+01, 1.0000E+00, 8.2434E+00, 1.4334E+00, 6.6194E+01
1.4080E-10, 2.2247E+01, 1.5757E+02, 1.3080E+00, 6.3644E+01, 3.5681E+00, 9.5726E+01, 1.0000E+00, 8.8522E+00, 1.3040E+00, 6.3661E+01, 1.0000E+00, 8.2436E+00, 1.4860E+00, 6.6263E+01
1.5080E-10, 2.3824E+01, 1.5764E+02, 1.3352E+00, 6.3631E+01, 3.7900E+00, 9.5726E+01, 1.0000E+00, 8.8524E+00, 1.3323E+00, 6.3672E+01, 1.0000E+00, 8.2431E+00, 1.5389E+00, 6.6378E+01
1.6080E-10, 2.5400E+01, 1.5773E+02, 1.3623E+00, 6.3621E+01, 4.0118E+00, 9.5726E+01, 1.0000E+00, 8.8526E+00, 1.3606E+00, 6.3677E+01, 1.0000E+00, 8.2424E+00, 1.5921E+00, 6.6518E+01
1.7080E-10, 2.6977E+01, 1.5784E+02, 1.3894E+00, 6.3615E+01, 4.2337E+00, 9.5725E+01, 1.0000E+00, 8.8527E+00, 1.3889E+00, 6.3679E+01, 1.0000E+00, 8.2413E+00, 1.6456E+00, 6.6655E+01
1.8080E-10, 2.8552E+01, 1.5797E+02, 1.4165E+00, 6.3612E+01, 4.4555E+00, 9.5725E+01, 1.0000E+00, 8.8529E+00, 1.4173E+00, 6.3680E+01, 1.0000E+00, 8.2399E+00, 1.6994E+00, 6.6768E+01
1.9080E-10, 3.0128E+01, 1.5812E+02, 1.4436E+00, 6.3610E+01, 4.6773E+00, 9.5725E+01, 1.0000E+00, 8.8531E+00, 1.4456E+00, 6.3680E+01, 1.0000E+00, 8.2383E+00, 1.7535E+00, 6.6844E+01
2.0080E-10, 3.1703E+01, 1.5829E+02, 1.4707E+00, 6.3609E+01, 4.8992E+00, 9.5725E+01, 1.0000E+00, 8.8534E+00, 1.4739E+00, 6.3681E+01, 1.0000E+00, 8.2370E+00, 1.8077E+00, 6.6885E+01
2.1080E-10, 3.3278E+01, 1.5850E+02, 1.4979E+00, 6.3609E+01, 5.1210E+00, 9.5725E+01, 1.0000E+00, 8.8536E+00, 1.5023E+00, 6.3681E+01, 1.0000E+00, 8.2364E+00, 1.8619E+00, 6.6898E+01
2.2080E-10, 3.4852E+01, 1.5873E+02, 1.5250E+00, 6.3609E+01, 5.3428E+00, 9.5726E+01, 1.0000E+00, 8.8540E+00, 1.5306E+00, 6.3681E+01, 1.0000E+00, 8.2368E+00, 1.9161E+00, 6.6892E+01
2.3080E-10, 3.6425E+01, 1.5900E+02, 1.5521E+00, 6.3609E+01, 5.5647E+00, 9.5726E+01, 1.0000E+00, 8.8544E+00, 1.5589E+00, 6.3681E+01, 1.0000E+00, 8.2379E+00, 1.9703E+00, 6.6878E+01
2.4080E-10, 3.7998E+01, 1.5931E+02, 1.5792E+00, 6.3609E+01, 5.7866E+00, 9.5727E+01, 1.0000E+00, 8.8548E+00, 1.5873E+00, 6.3681E+01, 1.0000E+00, 8.2393E+00, 2.0244E+00, 6.6862E+01
2.5080E-10, 3.9570E+01, 1.5965E+02, 1.6064E+00, 6.3609E+01, 6.0084E+00, 9.5727E+01, 1.0000E+00, 8.8554E+00, 1.6156E+00, 6.3681E+01, 1.0000E+00, 8.2406E+00, 2.0785E+00, 6.6848E+01
2.6080E-10, 4.1140E+01, 1.6004E+02, 1.6336E+00, 6.3610E+01, 6.2303E+00, 9.5728E+01, 1.0000E+00, 8.8560E+00, 1.6439E+00, 6.3681E+01, 1.0000E+00, 8.2414E+00, 2.1326E+00, 6.6836E+01
2.7080E-10, 4.2710E+01, 1.6047E+02, 1.6607E+00, 6.3610E+01, 6.4522E+00, 9.5729E+01, 1.0000E+00, 8.8567E+00, 1.6723E+00, 6.3681E+01, 1.0000E+00, 8.2416E+00, 2.1867E+00, 6.6827E+01
2.8080E-10, 4.4278E+01, 1.6094E+02, 1.6879E+00, 6.3610E+01, 6.6740E+00, 9.5730E+01, 1.0000E+00, 8.8575E+00, 1.7006E+00, 6.3681E+01, 1.0000E+00, 8.2414E+00, 2.2407E+00, 6.6821E+01
2.9080E-10, 4.5845E+01, 1.6147E+02, 1.7151E+00, 6.3610E+01, 6.8959E+00, 9.5731E+01, 1.0000E+00, 8.8583E+00, 1.7289E+00, 6.3681E+01, 1.0000E+00, 8.2410E+00, 2.2947E+00, 6.6817E+01
3.0080E-10, 4.7411E+01, 1.6205E+02, 1.7423E+00, 6.3611E+01, 7.1179E+00, 9.5732E+01, 1.0000E+00, 8.8593E+00, 1.7573E+00, 6.3681E+01, 1.0000E+00, 8.2406E+00, 2.3488E+00, 6.6815E+01
3.1080E-10, 4.8975E+01, 1.6268E+02, 1.7696E+00, 6.3611E+01, 7.3398E+00, 9.5733E+01, 1.0000E+00, 8.8604E+00, 1.7856E+00, 6.3681E+01, 1.0000E+00, 8.2403E+00, 2.4028E+00, 6.6814E+01
3.2080E-10, 5.0537E+01, 1.6337E+02, 1.7969E+00, 6.3612E+01, 7.5617E+00, 9.5734E+01, 1.0000E+00, 8.8617E+00, 1.8140E+00, 6.3681E+01, 1.0000E+00, 8.2401E+00, 2.4568E+00, 6.6813E+01
3.3080E-10, 5.2096E+01, 1.6411E+02, 1.8242E+00, 6.3612E+01, 7.7837E+00, 9.5736E+01, 1.0000E+00, 8.8630E+00, 1.8423E+00, 6.3681E+01, 1.0000E+00, 8.2401E+00, 2.5109E+00, 6.6813E+01
3.4080E-10, 5.3654E+01, 1.6492E+02, 1.8515E+00, 6.3613E+01, 8.0057E+00, 9.5737E+01, 1.0000E+00, 8.8645E+00, 1.8706E+00, 6.3681E+01, 1.0000E+00, 8.2402E+00, 2.5649E+00, 6.6814E+01
3.5080E-10, 5.5209E+01, 1.6579E+02, 1.8788E+00, 6.3614E+01, 8.2277E+00, 9.5739E+01, 1.0000E+00, 8.8662E+00, 1.8990E+00, 6.3681E+01, 1.0000E+00, 8.2403E+00, 2.6189E+00, 6.6814E+01
3.6080E-10, 5.6762E+01, 1.6671E+02, 1.9062E+00, 6.3615E+01, 8.4497E+00, 9.5741E+01, 1.0000E+00, 8.8680E+00, 1.9273E+00, 6.3681E+01, 1.0000E+00, 8.2405E+00, 2.6730E+00, 6.6814E+01
3.7080E-10, 5.8312E+01, 1.6771E+02, 1.9337E+00, 6.3617E+01, 8.6717E+00, 9.5744E+01, 1.0000E+00, 8.8700E+00, 1.9557E+00, 6.3681E+01, 1.0000E+00, 8.2407E+00, 2.7270E+00, 6.6815E+01
3.8080E-10, 5.9858E+01, 1.6876E+02, 1.9611E+00, 6.3618E+01, 8.8938E+00, 9.5746E+01, 1.0000E+00, 8.8722E+00, 1.9840E+00, 6.3681E+01, 1.0000E+00, 8.2409E+00, 2.7811E+00, 6.6815E+01
3.9080E-10, 6.1402E+01, 1.6989E+02, 1.9886E+00, 6.3620E+01, 9.1159E+00, 9.5749E+01, 1.0000E+00, 8.8745E+00, 2.0124E+00, 6.3681E+01, 1.0000E+00, 8.2411E+00, 2.8351E+00, 6.6816E+01
4.0080E-10, 6.2942E+01, 1.7107E+02, 2.0162E+00, 6.3622E+01, 9.3380E+00, 9.5752E+01, 1.0000E+00, 8.8771E+00, 2.0407E+00, 6.3682E+01, 1.0000E+00, 8.2413E+00, 2.8892E+00, 6.6816E+01
4.1080E-10, 6.4477E+01, 1.7232E+02, 2.0438E+00, 6.3625E+01, 9.5602E+00, 9.5755E+01, 1.0000E+00, 8.8798E+00, 2.0691E+00, 6.3682E+01, 1.0000E+00, 8.2416E+00, 2.9433E+00, 6.6817E+01
4.2080E-10, 6.6009E+01, 1.7364E+02, 2.0715E+00, 6.3628E+01, 9.7824E+00, 9.5758E+01, 1.0000E+00, 8.8828E+00, 2.0974E+00, 6.3682E+01, 1.0000E+00, 8.2419E+00, 2.9974E+00, 6.6817E+01
4.3080E-10, 6.7537E+01, 1.7502E+02, 2.0992E+00, 6.3631E+01, 1.0005E+01, 9.5762E+01, 1.0000E+00, 8.8860E+00, 2.1258E+00, 6.3682E+01, 1.0000E+00, 8.2422E+00, 3.0515E+00, 6.6818E+01
4.4080E-10, 6.9059E+01, 1.7646E+02, 2.1270E+00, 6.3635E+01, 1.0227E+01, 9.5766E+01, 1.0000E+00, 8.8895E+00, 2.1542E+00, 6.3683E+01, 1.0000E+00, 8.2425E+00, 3.1056E+00, 6.6819E+01
4.5080E-10, 7.0577E+01, 1.7796E+02, 2.1548E+00, 6.3639E+01, 1.0449E+01, 9.5771E+01, 1.0000E+00, 8.8932E+00, 2.1825E+00, 6.3683E+01, 1.0000E+00, 8.2428E+00, 3.1597E+00, 6.6819E+01
4.6080E-10, 7.2089E+01, 1.7952E+02, 2.1827E+00, 6.3644E+01, 1.0672E+01, 9.5776E+01, 1.0000E+00, 8.8972E+00, 2.2109E+00, 6.3683E+01, 1.0000E+00, 8.2432E+00, 3.2138E+00, 6.6820E+01
4.7080E-10, 7.3596E+01, 1.8114E+02, 2.2107E+00, 6.3650E+01, 1.0894E+01, 9.5781E+01, 1.0000E+00, 8.9015E+00, 2.2393E+00, 6.3684E+01, 1.0000E+00, 8.2436E+00, 3.2679E+00, 6.6821E+01
4.8080E-10, 7.5096E+01, 1.8281E+02, 2.2388E+00, 6.3656E+01, 1.1116E+01, 9.5786E+01, 1.0000E+00, 8.9060E+00, 2.2677E+00, 6.3684E+01, 1.0000E+00, 8.2440E+00, 3.3221E+00, 6.6822E+01
4.9080E-10, 7.6591E+01, 1.8454E+02, 2.2670E+00, 6.3662E+01, 1.1339E+01, 9.5792E+01, 1.0000E+00, 8.9109E+00, 2.2960E+00, 6.3685E+01, 1.0000E+00, 8.2444E+00, 3.3762E+00, 6.6823E+01
5.0080E-10, 7.8078E+01, 1.8632E+02, 2.2952E+00, 6.3670E+01, 1.1562E+01, 9.5799E+01, 1.0000E+00, 8.9160E+00, 2.3244E+00, 6.3685E+01, 1.0000E+00, 8.2449E+00, 3.4304E+00, 6.6824E+01
5.1080E-10, 7.9559E+01, 1.8814E+02, 2.3235E+00, 6.3678E+01, 1.1784E+01, 9.5806E+01, 1.0000E+00, 8.9215E+00, 2.3528E+00, 6.3686E+01, 1.0000E+00, 8.2454E+00, 3.4846E+00, 6.6825E+01
5.2080E-10, 8.1032E+01, 1.9001E+02, 2.3520E+00, 6.3687E+01, 1.2007E+01, 9.5813E+01, 1.0000E+00, 8.9273E+00, 2.3812E+00, 6.3686E+01, 1.0000E+00, 8.2459E+00, 3.5388E+00, 6.6826E+01
5.3080E-10, 8.2497E+01, 1.9193E+02, 2.3805E+00, 6.3697E+01, 1.2230E+01, 9.5821E+01, 1.0000E+00, 8.9335E+00, 2.4096E+00, 6.3687E+01, 1.0000E+00, 8.2465E+00, 3.5930E+00, 6.6828E+01
5.4080E-10, 8.3955E+01, 1.9388E+02, 2.4091E+00, 6.3708E+01, 1.2453E+01, 9.5830E+01, 1.0000E+00, 8.9400E+00, 2.4380E+00, 6.3688E+01, 1.0000E+00, 8.2470E+00, 3.6472E+00, 6.6829E+01
5.5080E-10, 8.5403E+01, 1.9587E+02, 2.4379E+00, 6.3720E+01, 1.2675E+01, 9.5839E+01, 1.0000E+00, 8.9469E+00, 2.4664E+00, 6.3689E+01, 1.0000E+00, 8.2477E+00, 3.7015E+00, 6.6831E+01
5.6080E-10, 8.6843E+01, 1.9790E+02, 2.4667E+00, 6.3732E+01, 1.2898E+01, 9.5848E+01, 1.0000E+00, 8.9484E+00, 2.4948E+00, 6.3690E+01, 1.0000E+00, 8.2483E+00, 3.7557E+00, 6.6833E+01
5.7080E-10, 8.8274E+01, 1.9996E+02, 2.4957E+00, 6.3746E+01, 1.3121E+01, 9.5859E+01, 1.0000E+00, 8.9484E+00, 2.5232E+00, 6.3691E+01, 1.0000E+00, 8.2490E+00, 3.8100E+00, 6.6835E+01
5.8080E-10, 8.9695E+01, 2.0204E+02, 2.5248E+00, 6.3760E+01, 1.3345E+01, 9.5869E+01, 1.0000E+00, 8.9484E+00, 2.5517E+00, 6.3692E+01, 1.0000E+00, 8.2497E+00, 3.8643E+00, 6.6838E+01
5.9080E-10, 9.1105E+01, 2.0415E+02, 2.5540E+00, 6.3776E+01, 1.3568E+01, 9.5881E+01, 1.0000E+00, 8.9484E+00, 2.5801E+00, 6.3693E+01, 1.0000E+00, 8.2505E+00, 3.9186E+00, 6.6840E+01
6.0080E-10, 9.2506E+01, 2.0628E+02, 2.5833E+00, 6.3793E+01, 1.3791E+01, 9.5893E+01, 1.0000E+00, 8.9484E+00, 2.6085E+00, 6.3694E+01, 1.0000E+00, 8.2513E+00, 3.9729E+00, 6.6842E+01
6.1080E-10, 9.3895E+01, 2.0843E+02, 2.6128E+00, 6.3811E+01, 1.4014E+01, 9.5906E+01, 1.0000E+00, 8.9484E+00, 2.6370E+00, 6.3695E+01, 1.0000E+00, 8.2522E+00, 4.0273E+00, 6.6845E+01
6.2080E-10, 9.5273E+01, 2.0988E+02, 2.6423E+00, 6.3830E+01, 1.4238E+01, 9.5919E+01, 1.0000E+00, 8.9484E+00, 2.6654E+00, 6.3697E+01, 1.0000E+00, 8.2531E+00, 4.0817E+00, 6.6848E+01
6.3080E-10, 9.6640E+01, 2.1083E+02, 2.6721E+00, 6.3850E+01, 1.4461E+01, 9.5933E+01, 1.0000E+00, 8.9484E+00, 2.6939E+00, 6.3698E+01, 1.0000E+00, 8.2540E+00, 4.1361E+00, 6.6851E+01
6.4080E-10, 9.7995E+01, 2.1178E+02, 2.7019E+00, 6.3871E+01, 1.4685E+01, 9.5948E+01, 1.0000E+00, 8.9484E+00, 2.7223E+00, 6.3700E+01, 1.0000E+00, 8.2550E+00, 4.1905E+00, 6.6855E+01
6.5080E-10, 9.9337E+01, 2.1274E+02, 2.7319E+00, 6.3893E+01, 1.4909E+01, 9.5964E+01, 1.0001E+00, 8.9484E+00, 2.7508E+00, 6.3701E+01, 1.0000E+00, 8.2560E+00, 4.2449E+00, 6.6858E+01
6.6080E-10, 1.0067E+02, 2.1371E+02, 2.7621E+00, 6.3917E+01, 1.5132E+01, 9.5980E+01, 1.0001E+00, 8.9485E+00, 2.7792E+00, 6.3703E+01, 1.0000E+00, 8.2571E+00, 4.2994E+00, 6.6862E+01
6.7080E-10, 1.0198E+02, 2.1469E+02, 2.7924E+00, 6.3941E+01, 1.5356E+01, 9.5997E+01, 1.0001E+00, 8.9485E+00, 2.8077E+00, 6.3705E+01, 1.0000E+00, 8.2582E+00, 4.3539E+00, 6.6865E+01
6.8080E-10, 1.0329E+02, 2.1567E+02, 2.8228E+00, 6.3967E+01, 1.5580E+01, 9.6015E+01, 1.0001E+00, 8.9485E+00, 2.8362E+00, 6.3707E+01, 1.0000E+00, 8.2594E+00, 4.4084E+00, 6.6869E+01
6.9080E-10, 1.0457E+02, 2.1665E+02, 2.8534E+00, 6.3994E+01, 1.5804E+01, 9.6033E+01, 1.0001E+00, 8.9485E+00, 2.8647E+00, 6.3709E+01, 1.0000E+00, 8.2607E+00, 4.4630E+00, 6.6874E+01
7.0080E-10, 1.0585E+02, 2.1764E+02, 2.8842E+00, 6.4022E+01, 1.6029E+01, 9.6053E+01, 1.0001E+00, 8.9485E+00, 2.8932E+00, 6.3711E+01, 1.0000E+00, 8.2620E+00, 4.5175E+00, 6.6878E+01
7.1080E-10, 1.0711E+02, 2.1863E+02, 2.9150E+00, 6.4051E+01, 1.6253E+01, 9.6073E+01, 1.0001E+00, 8.9485E+00, 2.9217E+00, 6.3713E+01, 1.0000E+00, 8.2633E+00, 4.5721E+00, 6.6882E+01
7.2080E-10, 1.0836E+02, 2.1962E+02, 2.9461E+00, 6.4081E+01, 1.6477E+01, 9.6094E+01, 1.0001E+00, 8.9485E+00, 2.9502E+00, 6.3715E+01, 1.0000E+00, 8.2647E+00, 4.6267E+00, 6.6887E+01
7.3080E-10, 1.0959E+02, 2.2061E+02, 2.9773E+00, 6.4113E+01, 1.6702E+01, 9.6116E+01, 1.0001E+00, 8.9485E+00, 2.9787E+00, 6.3717E+01, 1.0000E+00, 8.2662E+00, 4.6814E+00, 6.6892E+01
7.4080E-10, 1.1080E+02, 2.2160E+02, 3.0087E+00, 6.4145E+01, 1.6926E+01, 9.6139E+01, 1.0001E+00, 8.9485E+00, 3.0072E+00, 6.3720E+01, 1.0000E+00, 8.2677E+00, 4.7361E+00, 6.6897E+01
7.5080E-10, 1.1200E+02, 2.2258E+02, 3.0402E+00, 6.4178E+01, 1.7151E+01, 9.6162E+01, 1.0001E+00, 8.9486E+00, 3.0357E+00, 6.3722E+01, 1.0000E+00, 8.2694E+00, 4.7908E+00, 6.6902E+01
7.6080E-10, 1.1319E+02, 2.2357E+02, 3.0719E+00, 6.4213E+01, 1.7376E+01, 9.6187E+01, 1.0001E+00, 8.9486E+00, 3.0642E+00, 6.3725E+01, 1.0000E+00, 8.2710E+00, 4.8455E+00, 6.6907E+01
7.7080E-10, 1.1435E+02, 2.2455E+02, 3.1037E+00, 6.4248E+01, 1.7601E+01, 9.6212E+01, 1.0001E+00, 8.9486E+00, 3.0928E+00, 6.3728E+01, 1.0000E+00, 8.2728E+00, 4.9002E+00, 6.6912E+01
7.8080E-10, 1.1550E+02, 2.2552E+02, 3.1357E+00, 6.4284E+01, 1.7826E+01, 9.6238E+01, 1.0001E+00, 8.9487E+00, 3.1213E+00, 6.3730E+01, 1.0000E+00, 8.2746E+00, 4.9550E+00, 6.6918E+01
7.9080E-10, 1.1664E+02, 2.2649E+02, 3.1679E+00, 6.4321E+01, 1.8051E+01, 9.6265E+01, 1.0001E+00, 8.9487E+00, 3.1499E+00, 6.3733E+01, 1.0000E+00, 8.2765E+00, 5.0098E+00, 6.6923E+01
8.0080E-10, 1.1776E+02, 2.2745E+02, 3.2002E+00, 6.4359E+01, 1.8276E+01, 9.6294E+01, 1.0001E+00, 8.9488E+00, 3.1784E+00, 6.3736E+01, 1.0000E+00, 8.2785E+00, 5.0647E+00, 6.6929E+01
8.1080E-10, 1.1886E+02, 2.2841E+02, 3.2327E+00, 6.4398E+01, 1.8501E+01, 9.6322E+01, 1.0001E+00, 8.9488E+00, 3.2070E+00, 6.3739E+01, 1.0000E+00, 8.2805E+00, 5.1195E+00, 6.6934E+01
8.2080E-10, 1.1994E+02, 2.2935E+02, 3.2653E+00, 6.4438E+01, 1.8726E+01, 9.6352E+01, 1.0001E+00, 8.9489E+00, 3.2355E+00, 6.3743E+01, 1.0000E+00, 8.2826E+00, 5.1744E+00, 6.6940E+01
8.3080E-10, 1.2101E+02, 2.3029E+02, 3.2981E+00, 6.4478E+01, 1.8952E+01, 9.6383E+01, 1.0001E+00, 8.9490E+00, 3.2641E+00, 6.3746E+01, 1.0000E+00, 8.2849E+00, 5.2293E+00, 6.6946E+01
8.4080E-10, 1.2206E+02, 2.3122E+02, 3.3311E+00, 6.4520E+01, 1.9177E+01, 9.6415E+01, 1.0001E+00, 8.9491E+00, 3.2927E+00, 6.3749E+01, 1.0000E+00, 8.2872E+00, 5.2843E+00, 6.6952E+01
8.5080E-10, 1.2309E+02, 2.3214E+02, 3.3642E+00, 6.4562E+01, 1.9403E+01, 9.6448E+01, 1.0001E+00, 8.9492E+00, 3.3213E+00, 6.3753E+01, 1.0000E+00, 8.2896E+00, 5.3393E+00, 6.6958E+01
8.6080E-10, 1.2411E+02, 2.3305E+02, 3.3975E+00, 6.4604E+01, 1.9629E+01, 9.6482E+01, 1.0001E+00, 8.9494E+00, 3.3499E+00, 6.3756E+01, 1.0000E+00, 8.2921E+00, 5.3943E+00, 6.6964E+01
8.7080E-10, 1.2510E+02, 2.3395E+02, 3.4310E+00, 6.4648E+01, 1.9855E+01, 9.6517E+01, 1.0001E+00, 8.9495E+00, 3.3785E+00, 6.3760E+01, 1.0000E+00, 8.2947E+00, 5.4493E+00, 6.6970E+01
8.8080E-10, 1.2608E+02, 2.3483E+02, 3.4646E+00, 6.4692E+01, 2.0081E+01, 9.6552E+01, 1.0001E+00, 8.9497E+00, 3.4071E+00, 6.3763E+01, 1.0000E+00, 8.2973E+00, 5.5044E+00, 6.6976E+01
8.9080E-10, 1.2704E+02, 2.3571E+02, 3.4984E+00, 6.4736E+01, 2.0307E+01, 9.6589E+01, 1.0001E+00, 8.9499E+00, 3.4357E+00, 6.3767E+01, 1.0000E+00, 8.3001E+00, 5.5595E+00, 6.6982E+01
9.0080E-10, 1.2799E+02, 2.3657E+02, 3.5323E+00, 6.4782E+01, 2.0533E+01, 9.6627E+01, 1.0001E+00, 8.9501E+00, 3.4643E+00, 6.3771E+01, 1.0000E+00, 8.3030E+00, 5.6146E+00, 6.6988E+01
9.1080E-10, 1.2891E+02, 2.3742E+02, 3.5664E+00, 6.4827E+01, 2.0759E+01, 9.6666E+01, 1.0001E+00, 8.9504E+00, 3.4929E+00, 6.3775E+01, 1.0000E+00, 8.3060E+00, 5.6698E+00, 6.6994E+01
9.2080E-10, 1.2982E+02, 2.3826E+02, 3.6007E+00, 6.4873E+01, 2.0986E+01, 9.6706E+01, 1.0001E+00, 8.9506E+00, 3.5215E+00, 6.3779E+01, 1.0000E+00, 8.3092E+00, 5.7250E+00, 6.7001E+01
9.3080E-10, 1.3071E+02, 2.3908E+02, 3.6351E+00, 6.4920E+01, 2.1212E+01, 9.6747E+01, 1.0001E+00, 8.9509E+00, 3.5502E+00, 6.3783E+01, 1.0000E+00, 8.3124E+00, 5.7802E+00, 6.7007E+01
9.4080E-10, 1.3159E+02, 2.3989E+02, 3.6696E+00, 6.4967E+01, 2.1439E+01, 9.6789E+01, 1.0001E+00, 8.9512E+00, 3.5788E+00, 6.3787E+01, 1.0000E+00, 8.3157E+00, 5.8354E+00, 6.7013E+01
9.5080E-10, 1.3245E+02, 2.4068E+02, 3.7044E+00, 6.5014E+01, 2.1665E+01, 9.6832E+01, 1.0001E+00, 8.9516E+00, 3.6075E+00, 6.3791E+01, 1.0000E+00, 8.3192E+00, 5.8907E+00, 6.7019E+01
9.6080E-10, 1.3328E+02, 2.4146E+02, 3.7392E+00, 6.5062E+01, 2.1892E+01, 9.6877E+01, 1.0001E+00, 8.9520E+00, 3.6361E+00, 6.3795E+01, 1.0000E+00, 8.3228E+00, 5.9460E+00, 6.7025E+01
9.7080E-10, 1.3411E+02, 2.4223E+02, 3.7743E+00, 6.5110E+01, 2.2119E+01, 9.6922E+01, 1.0001E+00, 8.9524E+00, 3.6648E+00, 6.3799E+01, 1.0000E+00, 8.3265E+00, 6.0014E+00, 6.7032E+01
9.8080E-10, 1.3491E+02, 2.4298E+02, 3.8095E+00, 6.5158E+01, 2.2346E+01, 9.6969E+01, 1.0001E+00, 8.9529E+00, 3.6934E+00, 6.3803E+01, 1.0000E+00, 8.3292E+00, 6.0567E+00, 6.7038E+01
9.9080E-10, 1.3570E+02, 2.4371E+02, 3.8448E+00, 6.5207E+01, 2.2573E+01, 9.7017E+01, 1.0001E+00, 8.9534E+00, 3.7221E+00, 6.3808E+01, 1.0000E+00, 8.3295E+00, 6.1121E+00, 6.7044E+01
1.0008E-09, 1.3647E+02, 2.4443E+02, 3.8804E+00, 6.5256E+01, 2.2800E+01, 9.7066E+01, 1.0001E+00, 8.9539E+00, 3.7508E+00, 6.3812E+01, 1.0000E+00, 8.3299E+00, 6.1676E+00, 6.7050E+01
1.0108E-09, 1.3722E+02, 2.4514E+02, 3.9160E+00, 6.5305E+01, 2.3027E+01, 9.7116E+01, 1.0001E+00, 8.9545E+00, 3.7795E+00, 6.3816E+01, 1.0000E+00, 8.3304E+00, 6.2230E+00, 6.7056E+01
1.0208E-09, 1.3796E+02, 2.4583E+02, 3.9519E+00, 6.5354E+01, 2.3254E+01, 9.7168E+01, 1.0001E+00, 8.9551E+00, 3.8081E+00, 6.3820E+01, 1.0000E+00, 8.3308E+00, 6.2785E+00, 6.7063E+01
1.0308E-09, 1.3868E+02, 2.4651E+02, 3.9878E+00, 6.5403E+01, 2.3482E+01, 9.7220E+01, 1.0001E+00, 8.9557E+00, 3.8368E+00, 6.3825E+01, 1.0000E+00, 8.3313E+00, 6.3340E+00, 6.7069E+01
1.0408E-09, 1.3939E+02, 2.4717E+02, 4.0240E+00, 6.5452E+01, 2.3709E+01, 9.7274E+01, 1.0001E+00, 8.9564E+00, 3.8655E+00, 6.3829E+01, 1.0000E+00, 8.3318E+00, 6.3896E+00, 6.7075E+01
1.0508E-09, 1.4008E+02, 2.4782E+02, 4.0602E+00, 6.5501E+01, 2.3937E+01, 9.7329E+01, 1.0002E+00, 8.9571E+00, 3.8942E+00, 6.3834E+01, 1.0000E+00, 8.3324E+00, 6.4452E+00, 6.7081E+01
1.0608E-09, 1.4076E+02, 2.4845E+02, 4.0967E+00, 6.5551E+01, 2.4165E+01, 9.7386E+01, 1.0002E+00, 8.9579E+00, 3.9229E+00, 6.3838E+01, 1.0000E+00, 8.3330E+00, 6.5008E+00, 6.7087E+01
1.0708E-09, 1.4141E+02, 2.4906E+02, 4.1333E+00, 6.5600E+01, 2.4392E+01, 9.7444E+01, 1.0002E+00, 8.9587E+00, 3.9517E+00, 6.3842E+01, 1.0000E+00, 8.3336E+00, 6.5565E+00, 6.7093E+01
1.0808E-09, 1.4206E+02, 2.4966E+02, 4.1700E+00, 6.5649E+01, 2.4620E+01, 9.7503E+01, 1.0002E+00, 8.9595E+00, 3.9804E+00, 6.3847E+01, 1.0000E+00, 8.3342E+00, 6.6121E+00, 6.7099E+01
1.0908E-09, 1.4269E+02, 2.5025E+02, 4.2069E+00, 6.5698E+01, 2.4848E+01, 9.7563E+01, 1.0002E+00, 8.9604E+00, 4.0091E+00, 6.3851E+01, 1.0000E+00, 8.3349E+00, 6.6679E+00, 6.7105E+01
1.1008E-09, 1.4330E+02, 2.5082E+02, 4.2440E+00, 6.5747E+01, 2.5076E+01, 9.7625E+01, 1.0002E+00, 8.9613E+00, 4.0378E+00, 6.3855E+01, 1.0000E+00, 8.3356E+00, 6.7236E+00, 6.7111E+01
1.1108E-09, 1.4390E+02, 2.5138E+02, 4.2812E+00, 6.5796E+01, 2.5304E+01, 9.7688E+01, 1.0002E+00, 8.9622E+00, 4.0666E+00, 6.3860E+01, 1.0000E+00, 8.3364E+00, 6.7794E+00, 6.7117E+01
1.1208E-09, 1.4449E+02, 2.5192E+02, 4.3186E+00, 6.5845E+01, 2.5533E+01, 9.7752E+01, 1.0002E+00, 8.9632E+00, 4.0953E+00, 6.3864E+01, 1.0000E+00, 8.3372E+00, 6.8352E+00, 6.7123E+01
1.1308E-09, 1.4506E+02, 2.5245E+02, 4.3561E+00, 6.5893E+01, 2.5761E+01, 9.7818E+01, 1.0002E+00, 8.9642E+00, 4.1241E+00, 6.3868E+01, 1.0000E+00, 8.3380E+00, 6.8910E+00, 6.7129E+01
1.1408E-09, 1.4562E+02, 2.5296E+02, 4.3938E+00, 6.5942E+01, 2.5989E+01, 9.7886E+01, 1.0002E+00, 8.9652E+00, 4.1528E+00, 6.3873E+01, 1.0000E+00, 8.3388E+00, 6.9469E+00, 6.7135E+01
1.1508E-09, 1.4616E+02, 2.5346E+02, 4.4316E+00, 6.5990E+01, 2.6218E+01, 9.7955E+01, 1.0002E+00, 8.9663E+00, 4.1816E+00, 6.3877E+01, 1.0000E+00, 8.3397E+00, 7.0028E+00, 6.7141E+01
1.1608E-09, 1.4669E+02, 2.5395E+02, 4.4696E+00, 6.6038E+01, 2.6446E+01, 9.8025E+01, 1.0002E+00, 8.9674E+00, 4.2103E+00, 6.3881E+01, 1.0000E+00, 8.3405E+00, 7.0588E+00, 6.7147E+01
1.1708E-09, 1.4721E+02, 2.5442E+02, 4.5077E+00, 6.6085E+01, 2.6675E+01, 9.8097E+01, 1.0002E+00, 8.9685E+00, 4.2391E+00, 6.3885E+01, 1.0000E+00, 8.3415E+00, 7.1148E+00, 6.7153E+01
1.1808E-09, 1.4772E+02, 2.5488E+02, 4.5460E+00, 6.6132E+01, 2.6904E+01, 9.8170E+01, 1.0002E+00, 8.9697E+00, 4.2679E+00, 6.3889E+01, 1.0000E+00, 8.3424E+00, 7.1708E+00, 6.7159E+01
1.1908E-09, 1.4822E+02, 2.5533E+02, 4.5844E+00, 6.6180E+01, 2.7133E+01, 9.8245E+01, 1.0002E+00, 8.9708E+00, 4.2967E+00, 6.3893E+01, 1.0000E+00, 8.3433E+00, 7.2269E+00, 6.7165E+01
1.2008E-09, 1.4870E+02, 2.5576E+02, 4.6230E+00, 6.6226E+01, 2.7362E+01, 9.8321E+01, 1.0002E+00, 8.9720E+00, 4.3254E+00, 6.3897E+01, 1.0000E+00, 8.3443E+00, 7.2829E+00, 6.7171E+01
1.2108E-09, 1.4917E+02, 2.5619E+02, 4.6618E+00, 6.6273E+01, 2.7591E+01, 9.8399E+01, 1.0002E+00, 8.9732E+00, 4.3542E+00, 6.3901E+01, 1.0000E+00, 8.3453E+00, 7.3391E+00, 6.7177E+01
1.2208E-09, 1.4963E+02, 2.5660E+02, 4.7007E+00, 6.6319E+01, 2.7820E+01, 9.8478E+01, 1.0003E+00, 8.9744E+00, 4.3830E+00, 6.3905E+01, 1.0000E+00, 8.3463E+00, 7.3952E+00, 6.7182E+01
1.2308E-09, 1.5008E+02, 2.5699E+02, 4.7398E+00, 6.6365E+01, 2.8049E+01, 9.8559E+01, 1.0003E+00, 8.9757E+00, 4.4118E+00, 6.3909E+01, 1.0000E+00, 8.3473E+00, 7.4514E+00, 6.7188E+01
1.2408E-09, 1.5051E+02, 2.5738E+02, 4.7790E+00, 6.6410E+01, 2.8278E+01, 9.8642E+01, 1.0003E+00, 8.9769E+00, 4.4406E+00, 6.3913E+01, 1.0000E+00, 8.3484E+00, 7.5077E+00, 6.7194E+01
1.2508E-09, 1.5094E+02, 2.5775E+02, 4.8184E+00, 6.6455E+01, 2.8507E+01, 9.8726E+01, 1.0003E+00, 8.9782E+00, 4.4694E+00, 6.3917E+01, 1.0000E+00, 8.3494E+00, 7.5640E+00, 6.7200E+01
1.2608E-09, 1.5136E+02, 2.5811E+02, 4.8579E+00, 6.6500E+01, 2.8737E+01, 9.8812E+01, 1.0003E+00, 8.9794E+00, 4.4982E+00, 6.3921E+01, 1.0000E+00, 8.3505E+00, 7.6203E+00, 6.7206E+01
1.2708E-09, 1.5176E+02, 2.5847E+02, 4.8976E+00, 6.6544E+01, 2.8966E+01, 9.8900E+01, 1.0003E+00, 8.9807E+00, 4.5270E+00, 6.3924E+01, 1.0000E+00, 8.3515E+00, 7.6766E+00, 6.7212E+01
1.2808E-09, 1.5216E+02, 2.5881E+02, 4.9374E+00, 6.6588E+01, 2.9196E+01, 9.8990E+01, 1.0003E+00, 8.9820E+00, 4.5559E+00, 6.3928E+01, 1.0000E+00, 8.3526E+00, 7.7330E+00, 6.7219E+01
1.2908E-09, 1.5255E+02, 2.5914E+02, 4.9775E+00, 6.6632E+01, 2.9426E+01, 9.9081E+01, 1.0003E+00, 8.9833E+00, 4.5847E+00, 6.3932E+01, 1.0000E+00, 8.3537E+00, 7.7895E+00, 6.7225E+01
1.3008E-09, 1.5293E+02, 2.5946E+02, 5.0176E+00, 6.6675E+01, 2.9655E+01, 9.9174E+01, 1.0003E+00, 8.9846E+00, 4.6135E+00, 6.3935E+01, 1.0000E+00, 8.3548E+00, 7.8459E+00, 6.7231E+01
1.3108E-09, 1.5329E+02, 2.5977E+02, 5.0580E+00, 6.6718E+01, 2.9885E+01, 9.9268E+01, 1.0003E+00, 8.9858E+00, 4.6424E+00, 6.3938E+01, 1.0000E+00, 8.3559E+00, 7.9024E+00, 6.7237E+01
1.3208E-09, 1.5365E+02, 2.6006E+02, 5.0984E+00, 6.6760E+01, 3.0115E+01, 9.9365E+01, 1.0003E+00, 8.9871E+00, 4.6712E+00, 6.3942E+01, 1.0000E+00, 8.3569E+00, 7.9590E+00, 6.7243E+01
1.3308E-09, 1.5401E+02, 2.6035E+02, 5.1391E+00, 6.6802E+01, 3.0345E+01, 9.9463E+01, 1.0004E+00, 8.9884E+00, 4.7000E+00, 6.3945E+01, 1.0000E+00, 8.3580E+00, 8.0156E+00, 6.7249E+01
1.3408E-09, 1.5435E+02, 2.6064E+02, 5.1799E+00, 6.6844E+01, 3.0575E+01, 9.9563E+01, 1.0004E+00, 8.9897E+00, 4.7289E+00, 6.3948E+01, 1.0000E+00, 8.3591E+00, 8.0722E+00, 6.7256E+01
1.3508E-09, 1.5468E+02, 2.6091E+02, 5.2209E+00, 6.6885E+01, 3.0805E+01, 9.9666E+01, 1.0004E+00, 8.9909E+00, 4.7577E+00, 6.3952E+01, 1.0000E+00, 8.3602E+00, 8.1289E+00, 6.7262E+01
1.3608E-09, 1.5501E+02, 2.6117E+02, 5.2620E+00, 6.6926E+01, 3.1036E+01, 9.9769E+01, 1.0004E+00, 8.9922E+00, 4.7866E+00, 6.3955E+01, 1.0000E+00, 8.3612E+00, 8.1856E+00, 6.7268E+01
1.3708E-09, 1.5533E+02, 2.6142E+02, 5.3033E+00, 6.6967E+01, 3.1266E+01, 9.9875E+01, 1.0004E+00, 8.9934E+00, 4.8154E+00, 6.3958E+01, 1.0000E+00, 8.3623E+00, 8.2424E+00, 6.7275E+01
1.3808E-09, 1.5564E+02, 2.6167E+02, 5.3448E+00, 6.7007E+01, 3.1496E+01, 9.9983E+01, 1.0004E+00, 8.9947E+00, 4.8443E+00, 6.3961E+01, 1.0000E+00, 8.3633E+00, 8.2992E+00, 6.7281E+01
1.3908E-09, 1.5595E+02, 2.6191E+02, 5.3864E+00, 6.7047E+01, 3.1727E+01, 1.0009E+02, 1.0004E+00, 8.9959E+00, 4.8732E+00, 6.3964E+01, 1.0000E+00, 8.3644E+00, 8.3561E+00, 6.7288E+01
1.4008E-09, 1.5625E+02, 2.6214E+02, 5.4282E+00, 6.7087E+01, 3.1957E+01, 1.0020E+02, 1.0004E+00, 8.9971E+00, 4.9021E+00, 6.3967E+01, 1.0000E+00, 8.3654E+00, 8.4130E+00, 6.7294E+01
1.4108E-09, 1.5654E+02, 2.6236E+02, 5.4702E+00, 6.7126E+01, 3.2188E+01, 1.0032E+02, 1.0004E+00, 8.9983E+00, 4.9309E+00, 6.3970E+01, 1.0001E+00, 8.3664E+00, 8.4699E+00, 6.7301E+01
1.4208E-09, 1.5683E+02, 2.6257E+02, 5.5123E+00, 6.7165E+01, 3.2419E+01, 1.0043E+02, 1.0005E+00, 8.9995E+00, 4.9598E+00, 6.3972E+01, 1.0001E+00, 8.3675E+00, 8.5269E+00, 6.7308E+01
1.4308E-09, 1.5710E+02, 2.6278E+02, 5.5546E+00, 6.7203E+01, 3.2649E+01, 1.0055E+02, 1.0005E+00, 9.0007E+00, 4.9887E+00, 6.3975E+01, 1.0001E+00, 8.3684E+00, 8.5840E+00, 6.7314E+01
1.4408E-09, 1.5738E+02, 2.6298E+02, 5.5971E+00, 6.7242E+01, 3.2880E+01, 1.0067E+02, 1.0005E+00, 9.0019E+00, 5.0176E+00, 6.3978E+01, 1.0001E+00, 8.3694E+00, 8.6411E+00, 6.7321E+01
1.4508E-09, 1.5764E+02, 2.6318E+02, 5.6397E+00, 6.7279E+01, 3.3111E+01, 1.0079E+02, 1.0005E+00, 9.0030E+00, 5.0465E+00, 6.3981E+01, 1.0001E+00, 8.3704E+00, 8.6982E+00, 6.7328E+01
1.4608E-09, 1.5791E+02, 2.6336E+02, 5.6825E+00, 6.7317E+01, 3.3342E+01, 1.0092E+02, 1.0005E+00, 9.0041E+00, 5.0754E+00, 6.3983E+01, 1.0001E+00, 8.3714E+00, 8.7554E+00, 6.7335E+01
1.4708E-09, 1.5816E+02, 2.6354E+02, 5.7254E+00, 6.7354E+01, 3.3573E+01, 1.0104E+02, 1.0005E+00, 9.0052E+00, 5.1043E+00, 6.3986E+01, 1.0001E+00, 8.3723E+00, 8.8126E+00, 6.7342E+01
1.4808E-09, 1.5841E+02, 2.6372E+02, 5.7686E+00, 6.7391E+01, 3.3804E+01, 1.0117E+02, 1.0006E+00, 9.0063E+00, 5.1332E+00, 6.3988E+01, 1.0001E+00, 8.3732E+00, 8.8699E+00, 6.7349E+01
1.4908E-09, 1.5866E+02, 2.6389E+02, 5.8119E+00, 6.7428E+01, 3.4036E+01, 1.0130E+02, 1.0006E+00, 9.0074E+00, 5.1621E+00, 6.3990E+01, 1.0001E+00, 8.3741E+00, 8.9273E+00, 6.7357E+01
1.5008E-09, 1.5890E+02, 2.6405E+02, 5.8554E+00, 6.7464E+01, 3.4267E+01, 1.0143E+02, 1.0006E+00, 9.0085E+00, 5.1910E+00, 6.3993E+01, 1.0001E+00, 8.3750E+00, 8.9847E+00, 6.7364E+01
1.5108E-09, 1.5913E+02, 2.6421E+02, 5.8990E+00, 6.7500E+01, 3.4498E+01, 1.0157E+02, 1.0006E+00, 9.0095E+00, 5.2199E+00, 6.3995E+01, 1.0001E+00, 8.3759E+00, 9.0421E+00, 6.7372E+01
1.5208E-09, 1.5936E+02, 2.6436E+02, 5.9428E+00, 6.7536E+01, 3.4730E+01, 1.0171E+02, 1.0006E+00, 9.0105E+00, 5.2488E+00, 6.3997E+01, 1.0001E+00, 8.3768E+00, 9.0996E+00, 6.7379E+01
1.5308E-09, 1.5959E+02, 2.6450E+02, 5.9868E+00, 6.7572E+01, 3.4961E+01, 1.0184E+02, 1.0006E+00, 9.0115E+00, 5.2778E+00, 6.4000E+01, 1.0001E+00, 8.3776E+00, 9.1571E+00, 6.7387E+01
1.5408E-09, 1.5981E+02, 2.6465E+02, 6.0310E+00, 6.7607E+01, 3.5193E+01, 1.0199E+02, 1.0007E+00, 9.0125E+00, 5.3067E+00, 6.4002E+01, 1.0001E+00, 8.3784E+00, 9.2147E+00, 6.7394E+01
1.5508E-09, 1.6003E+02, 2.6478E+02, 6.0753E+00, 6.7642E+01, 3.5425E+01, 1.0213E+02, 1.0007E+00, 9.0135E+00, 5.3356E+00, 6.4004E+01, 1.0001E+00, 8.3792E+00, 9.2724E+00, 6.7402E+01
1.5608E-09, 1.6024E+02, 2.6491E+02, 6.1199E+00, 6.7676E+01, 3.5656E+01, 1.0227E+02, 1.0007E+00, 9.0144E+00, 5.3645E+00, 6.4006E+01, 1.0001E+00, 8.3800E+00, 9.3301E+00, 6.7410E+01
1.5708E-09, 1.6045E+02, 2.6504E+02, 6.1646E+00, 6.7711E+01, 3.5888E+01, 1.0242E+02, 1.0007E+00, 9.0154E+00, 5.3935E+00, 6.4008E+01, 1.0001E+00, 8.3808E+00, 9.3879E+00, 6.7418E+01
1.5808E-09, 1.6066E+02, 2.6516E+02, 6.2094E+00, 6.7745E+01, 3.6120E+01, 1.0257E+02, 1.0007E+00, 9.0163E+00, 5.4224E+00, 6.4010E+01, 1.0001E+00, 8.3815E+00, 9.4457E+00, 6.7426E+01
1.5908E-09, 1.6086E+02, 2.6528E+02, 6.2545E+00, 6.7779E+01, 3.6352E+01, 1.0272E+02, 1.0008E+00, 9.0172E+00, 5.4514E+00, 6.4012E+01, 1.0001E+00, 8.3822E+00, 9.5036E+00, 6.7435E+01
1.6008E-09, 1.6106E+02, 2.6539E+02, 6.2997E+00, 6.7813E+01, 3.6584E+01, 1.0288E+02, 1.0008E+00, 9.0180E+00, 5.4803E+00, 6.4014E+01, 1.0001E+00, 8.3830E+00, 9.5615E+00, 6.7443E+01
1.6108E-09, 1.6125E+02, 2.6550E+02, 6.3451E+00, 6.7846E+01, 3.6816E+01, 1.0304E+02, 1.0008E+00, 9.0189E+00, 5.5093E+00, 6.4016E+01, 1.0001E+00, 8.3837E+00, 9.6195E+00, 6.7451E+01
1.6208E-09, 1.6144E+02, 2.6561E+02, 6.3907E+00, 6.7880E+01, 3.7048E+01, 1.0320E+02, 1.0008E+00, 9.0197E+00, 5.5382E+00, 6.4018E+01, 1.0001E+00, 8.3843E+00, 9.6776E+00, 6.7460E+01
1.6308E-09, 1.6163E+02, 2.6571E+02, 6.4364E+00, 6.7913E+01, 3.7280E+01, 1.0336E+02, 1.0008E+00, 9.0205E+00, 5.5672E+00, 6.4020E+01, 1.0001E+00, 8.3850E+00, 9.7357E+00, 6.7469E+01
1.6408E-09, 1.6182E+02, 2.6581E+02, 6.4823E+00, 6.7946E+01, 3.7512E+01, 1.0352E+02, 1.0009E+00, 9.0213E+00, 5.5961E+00, 6.4021E+01, 1.0001E+00, 8.3856E+00, 9.7938E+00, 6.7478E+01
1.6508E-09, 1.6200E+02, 2.6590E+02, 6.5284E+00, 6.7979E+01, 3.7744E+01, 1.0369E+02, 1.0009E+00, 9.0221E+00, 5.6251E+00, 6.4023E+01, 1.0001E+00, 8.3863E+00, 9.8521E+00, 6.7486E+01
1.6608E-09, 1.6218E+02, 2.6600E+02, 6.5747E+00, 6.8011E+01, 3.7977E+01, 1.0386E+02, 1.0009E+00, 9.0229E+00, 5.6541E+00, 6.4025E+01, 1.0001E+00, 8.3869E+00, 9.9104E+00, 6.7496E+01
1.6708E-09, 1.6235E+02, 2.6608E+02, 6.6212E+00, 6.8043E+01, 3.8209E+01, 1.0403E+02, 1.0009E+00, 9.0237E+00, 5.6831E+00, 6.4026E+01, 1.0001E+00, 8.3875E+00, 9.9687E+00, 6.7505E+01
1.6808E-09, 1.6253E+02, 2.6617E+02, 6.6678E+00, 6.8076E+01, 3.8441E+01, 1.0420E+02, 1.0010E+00, 9.0244E+00, 5.7120E+00, 6.4028E+01, 1.0001E+00, 8.3880E+00, 1.0027E+01, 6.7514E+01
1.6908E-09, 1.6270E+02, 2.6625E+02, 6.7147E+00, 6.8107E+01, 3.8674E+01, 1.0438E+02, 1.0010E+00, 9.0251E+00, 5.7410E+00, 6.4030E+01, 1.0001E+00, 8.3886E+00, 1.0086E+01, 6.7523E+01
1.7008E-09, 1.6287E+02, 2.6633E+02, 6.7617E+00, 6.8139E+01, 3.8906E+01, 1.0456E+02, 1.0010E+00, 9.0258E+00, 5.7700E+00, 6.4031E+01, 1.0001E+00, 8.3891E+00, 1.0144E+01, 6.7533E+01
1.7108E-09, 1.6303E+02, 2.6641E+02, 6.8089E+00, 6.8171E+01, 3.9139E+01, 1.0474E+02, 1.0011E+00, 9.0265E+00, 5.7990E+00, 6.4033E+01, 1.0001E+00, 8.3896E+00, 1.0203E+01, 6.7543E+01
1.7208E-09, 1.6320E+02, 2.6648E+02, 6.8562E+00, 6.8202E+01, 3.9371E+01, 1.0492E+02, 1.0011E+00, 9.0272E+00, 5.8280E+00, 6.4034E+01, 1.0001E+00, 8.3902E+00, 1.0261E+01, 6.7552E+01
1.7308E-09, 1.6336E+02, 2.6655E+02, 6.9038E+00, 6.8234E+01, 3.9604E+01, 1.0511E+02, 1.0011E+00, 9.0279E+00, 5.8570E+00, 6.4036E+01, 1.0001E+00, 8.3906E+00, 1.0320E+01, 6.7562E+01
1.7408E-09, 1.6352E+02, 2.6662E+02, 6.9515E+00, 6.8265E+01, 3.9837E+01, 1.0529E+02, 1.0011E+00, 9.0285E+00, 5.8860E+00, 6.4038E+01, 1.0001E+00, 8.3911E+00, 1.0379E+01, 6.7573E+01
1.7508E-09, 1.6368E+02, 2.6668E+02, 6.9994E+00, 6.8296E+01, 4.0069E+01, 1.0549E+02, 1.0012E+00, 9.0292E+00, 5.9150E+00, 6.4039E+01, 1.0001E+00, 8.3916E+00, 1.0438E+01, 6.7583E+01
1.7608E-09, 1.6383E+02, 2.6675E+02, 7.0475E+00, 6.8326E+01, 4.0302E+01, 1.0568E+02, 1.0012E+00, 9.0298E+00, 5.9440E+00, 6.4040E+01, 1.0001E+00, 8.3920E+00, 1.0497E+01, 6.7593E+01
1.7708E-09, 1.6399E+02, 2.6681E+02, 7.0958E+00, 6.8357E+01, 4.0535E+01, 1.0587E+02, 1.0012E+00, 9.0304E+00, 5.9730E+00, 6.4042E+01, 1.0001E+00, 8.3925E+00, 1.0556E+01, 6.7604E+01
1.7808E-09, 1.6414E+02, 2.6687E+02, 7.1442E+00, 6.8387E+01, 4.0768E+01, 1.0607E+02, 1.0013E+00, 9.0311E+00, 6.0020E+00, 6.4043E+01, 1.0001E+00, 8.3929E+00, 1.0615E+01, 6.7614E+01
1.7908E-09, 1.6429E+02, 2.6692E+02, 7.1929E+00, 6.8418E+01, 4.1000E+01, 1.0627E+02, 1.0013E+00, 9.0317E+00, 6.0311E+00, 6.4045E+01, 1.0001E+00, 8.3933E+00, 1.0674E+01, 6.7625E+01
1.8008E-09, 1.6443E+02, 2.6698E+02, 7.2417E+00, 6.8448E+01, 4.1233E+01, 1.0647E+02, 1.0013E+00, 9.0322E+00, 6.0601E+00, 6.4046E+01, 1.0001E+00, 8.3937E+00, 1.0733E+01, 6.7636E+01
1.8108E-09, 1.6458E+02, 2.6703E+02, 7.2907E+00, 6.8478E+01, 4.1466E+01, 1.0668E+02, 1.0014E+00, 9.0328E+00, 6.0891E+00, 6.4048E+01, 1.0001E+00, 8.3941E+00, 1.0792E+01, 6.7647E+01
1.8208E-09, 1.6473E+02, 2.6708E+02, 7.3399E+00, 6.8508E+01, 4.1699E+01, 1.0689E+02, 1.0014E+00, 9.0334E+00, 6.1181E+00, 6.4049E+01, 1.0001E+00, 8.3944E+00, 1.0852E+01, 6.7658E+01
1.8308E-09, 1.6487E+02, 2.6713E+02, 7.3893E+00, 6.8538E+01, 4.1932E+01, 1.0710E+02, 1.0014E+00, 9.0340E+00, 6.1472E+00, 6.4050E+01, 1.0001E+00, 8.3948E+00, 1.0911E+01, 6.7669E+01
1.8408E-09, 1.6501E+02, 2.6718E+02, 7.4388E+00, 6.8567E+01, 4.2165E+01, 1.0731E+02, 1.0015E+00, 9.0345E+00, 6.1762E+00, 6.4052E+01, 1.0001E+00, 8.3951E+00, 1.0971E+01, 6.7681E+01
1.8508E-09, 1.6515E+02, 2.6722E+02, 7.4886E+00, 6.8597E+01, 4.2398E+01, 1.0752E+02, 1.0015E+00, 9.0351E+00, 6.2053E+00, 6.4053E+01, 1.0001E+00, 8.3955E+00, 1.1030E+01, 6.7692E+01
1.8608E-09, 1.6529E+02, 2.6727E+02, 7.5385E+00, 6.8626E+01, 4.2631E+01, 1.0774E+02, 1.0016E+00, 9.0356E+00, 6.2343E+00, 6.4054E+01, 1.0001E+00, 8.3958E+00, 1.1090E+01, 6.7704E+01
1.8708E-09, 1.6543E+02, 2.6731E+02, 7.5886E+00, 6.8655E+01, 4.2864E+01, 1.0796E+02, 1.0016E+00, 9.0362E+00, 6.2634E+00, 6.4056E+01, 1.0001E+00, 8.3961E+00, 1.1150E+01, 6.7716E+01
1.8808E-09, 1.6556E+02, 2.6735E+02, 7.6389E+00, 6.8684E+01, 4.3097E+01, 1.0818E+02, 1.0016E+00, 9.0367E+00, 6.2924E+00, 6.4057E+01, 1.0001E+00, 8.3964E+00, 1.1209E+01, 6.7728E+01
1.8908E-09, 1.6570E+02, 2.6739E+02, 7.6894E+00, 6.8713E+01, 4.3330E+01, 1.0841E+02, 1.0017E+00, 9.0372E+00, 6.3215E+00, 6.4058E+01, 1.0001E+00, 8.3967E+00, 1.1269E+01, 6.7740E+01
1.9008E-09, 1.6583E+02, 2.6743E+02, 7.7400E+00, 6.8742E+01, 4.3563E+01, 1.0863E+02, 1.0017E+00, 9.0377E+00, 6.3505E+00, 6.4059E+01, 1.0001E+00, 8.3969E+00, 1.1329E+01, 6.7753E+01
1.9108E-09, 1.6596E+02, 2.6746E+02, 7.7909E+00, 6.8771E+01, 4.3796E+01, 1.0886E+02, 1.0018E+00, 9.0383E+00, 6.3796E+00, 6.4061E+01, 1.0001E+00, 8.3972E+00, 1.1389E+01, 6.7765E+01
1.9208E-09, 1.6609E+02, 2.6750E+02, 7.8419E+00, 6.8800E+01, 4.4029E+01, 1.0910E+02, 1.0018E+00, 9.0388E+00, 6.4087E+00, 6.4062E+01, 1.0001E+00, 8.3975E+00, 1.1449E+01, 6.7778E+01
1.9308E-09, 1.6623E+02, 2.6753E+02, 7.8931E+00, 6.8828E+01, 4.4262E+01, 1.0933E+02, 1.0019E+00, 9.0393E+00, 6.4378E+00, 6.4063E+01, 1.0001E+00, 8.3977E+00, 1.1509E+01, 6.7791E+01
1.9408E-09, 1.6635E+02, 2.6756E+02, 7.9445E+00, 6.8856E+01, 4.4495E+01, 1.0957E+02, 1.0019E+00, 9.0398E+00, 6.4668E+00, 6.4065E+01, 1.0001E+00, 8.3979E+00, 1.1569E+01, 6.7804E+01
1.9508E-09, 1.6648E+02, 2.6759E+02, 7.9960E+00, 6.8885E+01, 4.4728E+01, 1.0981E+02, 1.0019E+00, 9.0403E+00, 6.4959E+00, 6.4066E+01, 1.0001E+00, 8.3982E+00, 1.1630E+01, 6.7817E+01
1.9608E-09, 1.6661E+02, 2.6762E+02, 8.0478E+00, 6.8913E+01, 4.4961E+01, 1.1005E+02, 1.0020E+00, 9.0408E+00, 6.5250E+00, 6.4067E+01, 1.0001E+00, 8.3984E+00, 1.1690E+01, 6.7830E+01
1.9708E-09, 1.6674E+02, 2.6765E+02, 8.0997E+00, 6.8941E+01, 4.5194E+01, 1.1029E+02, 1.0020E+00, 9.0413E+00, 6.5541E+00, 6.4068E+01, 1.0001E+00, 8.3986E+00, 1.1751E+01, 6.7843E+01
1.9808E-09, 1.6686E+02, 2.6768E+02, 8.1519E+00, 6.8969E+01, 4.5427E+01, 1.1054E+02, 1.0021E+00, 9.0418E+00, 6.5832E+00, 6.4070E+01, 1.0001E+00, 8.3988E+00, 1.1811E+01, 6.7857E+01
1.9908E-09, 1.6699E+02, 2.6771E+02, 8.2042E+00, 6.8997E+01, 4.5659E+01, 1.1078E+02, 1.0021E+00, 9.0423E+00, 6.6123E+00, 6.4071E+01, 1.0001E+00, 8.3990E+00, 1.1872E+01, 6.7870E+01
2.0008E-09, 1.6711E+02, 2.6773E+02, 8.2567E+00, 6.9024E+01, 4.5892E+01, 1.1104E+02, 1.0022E+00, 9.0428E+00, 6.6414E+00, 6.4072E+01, 1.0001E+00, 8.3992E+00, 1.1932E+01, 6.7884E+01
2.0108E-09, 1.6723E+02, 2.6776E+02, 8.3093E+00, 6.9052E+01, 4.6125E+01, 1.1129E+02, 1.0022E+00, 9.0433E+00, 6.6705E+00, 6.4073E+01, 1.0001E+00, 8.3993E+00, 1.1993E+01, 6.7898E+01
2.0208E-09, 1.6735E+02, 2.6778E+02, 8.3622E+00, 6.9079E+01, 4.6358E+01, 1.1154E+02, 1.0023E+00, 9.0438E+00, 6.6996E+00, 6.4075E+01, 1.0001E+00, 8.3995E+00, 1.2054E+01, 6.7912E+01
2.0308E-09, 1.6748E+02, 2.6780E+02, 8.4152E+00, 6.9107E+01, 4.6591E+01, 1.1180E+02, 1.0024E+00, 9.0443E+00, 6.7288E+00, 6.4076E+01, 1.0001E+00, 8.3997E+00, 1.2115E+01, 6.7927E+01
2.0408E-09, 1.6760E+02, 2.6783E+02, 8.4684E+00, 6.9134E+01, 4.6824E+01, 1.1206E+02, 1.0024E+00, 9.0448E+00, 6.7579E+00, 6.4077E+01, 1.0001E+00, 8.3998E+00, 1.2176E+01, 6.7941E+01
2.0508E-09, 1.6772E+02, 2.6785E+02, 8.5218E+00, 6.9161E+01, 4.7056E+01, 1.1232E+02, 1.0025E+00, 9.0453E+00, 6.7870E+00, 6.4078E+01, 1.0001E+00, 8.4000E+00, 1.2237E+01, 6.7956E+01
2.0608E-09, 1.6784E+02, 2.6787E+02, 8.5754E+00, 6.9189E+01, 4.7289E+01, 1.1259E+02, 1.0025E+00, 9.0458E+00, 6.8161E+00, 6.4080E+01, 1.0001E+00, 8.4001E+00, 1.2298E+01, 6.7970E+01
2.0708E-09, 1.6795E+02, 2.6789E+02, 8.6292E+00, 6.9216E+01, 4.7522E+01, 1.1285E+02, 1.0026E+00, 9.0464E+00, 6.8453E+00, 6.4081E+01, 1.0001E+00, 8.4003E+00, 1.2359E+01, 6.7985E+01
2.0808E-09, 1.6807E+02, 2.6791E+02, 8.6831E+00, 6.9242E+01, 4.7754E+01, 1.1312E+02, 1.0026E+00, 9.0469E+00, 6.8744E+00, 6.4082E+01, 1.0001E+00, 8.4004E+00, 1.2420E+01, 6.8000E+01
2.0908E-09, 1.6819E+02, 2.6793E+02, 8.7373E+00, 6.9269E+01, 4.7987E+01, 1.1339E+02, 1.0027E+00, 9.0474E+00, 6.9036E+00, 6.4083E+01, 1.0001E+00, 8.4005E+00, 1.2482E+01, 6.8015E+01
2.1008E-09, 1.6831E+02, 2.6794E+02, 8.7916E+00, 6.9296E+01, 4.8219E+01, 1.1367E+02, 1.0028E+00, 9.0479E+00, 6.9327E+00, 6.4085E+01, 1.0001E+00, 8.4006E+00, 1.2543E+01, 6.8031E+01
2.1108E-09, 1.6842E+02, 2.6796E+02, 8.8461E+00, 6.9323E+01, 4.8451E+01, 1.1394E+02, 1.0028E+00, 9.0485E+00, 6.9619E+00, 6.4086E+01, 1.0001E+00, 8.4008E+00, 1.2605E+01, 6.8046E+01
2.1208E-09, 1.6854E+02, 2.6798E+02, 8.9008E+00, 6.9349E+01, 4.8684E+01, 1.1422E+02, 1.0029E+00, 9.0490E+00, 6.9910E+00, 6.4087E+01, 1.0001E+00, 8.4009E+00, 1.2666E+01, 6.8062E+01
2.1308E-09, 1.6865E+02, 2.6799E+02, 8.9556E+00, 6.9376E+01, 4.8916E+01, 1.1450E+02, 1.0030E+00, 9.0495E+00, 7.0202E+00, 6.4088E+01, 1.0001E+00, 8.4010E+00, 1.2728E+01, 6.8078E+01
2.1408E-09, 1.6877E+02, 2.6801E+02, 9.0106E+00, 6.9402E+01, 4.9148E+01, 1.1478E+02, 1.0030E+00, 9.0501E+00, 7.0493E+00, 6.4090E+01, 1.0001E+00, 8.4011E+00, 1.2790E+01, 6.8094E+01
2.1508E-09, 1.6888E+02, 2.6802E+02, 9.0659E+00, 6.9428E+01, 4.9380E+01, 1.1507E+02, 1.0031E+00, 9.0506E+00, 7.0785E+00, 6.4091E+01, 1.0001E+00, 8.4012E+00, 1.2852E+01, 6.8110E+01
2.1608E-09, 1.6900E+02, 2.6804E+02, 9.1213E+00, 6.9455E+01, 4.9612E+01, 1.1535E+02, 1.0032E+00, 9.0512E+00, 7.1077E+00, 6.4092E+01, 1.0001E+00, 8.4012E+00, 1.2914E+01, 6.8126E+01
2.1708E-09, 1.6911E+02, 2.6805E+02, 9.1768E+00, 6.9481E+01, 4.9844E+01, 1.1564E+02, 1.0033E+00, 9.0518E+00, 7.1369E+00, 6.4094E+01, 1.0001E+00, 8.4013E+00, 1.2976E+01, 6.8142E+01
2.1808E-09, 1.6922E+02, 2.6807E+02, 9.2326E+00, 6.9507E+01, 5.0076E+01, 1.1593E+02, 1.0033E+00, 9.0523E+00, 7.1661E+00, 6.4095E+01, 1.0001E+00, 8.4014E+00, 1.3038E+01, 6.8159E+01
2.1908E-09, 1.6934E+02, 2.6808E+02, 9.2885E+00, 6.9533E+01, 5.0308E+01, 1.1623E+02, 1.0034E+00, 9.0529E+00, 7.1953E+00, 6.4096E+01, 1.0001E+00, 8.4015E+00, 1.3100E+01, 6.8176E+01
2.2008E-09, 1.6945E+02, 2.6809E+02, 9.3447E+00, 6.9559E+01, 5.0540E+01, 1.1652E+02, 1.0035E+00, 9.0535E+00, 7.2245E+00, 6.4098E+01, 1.0001E+00, 8.4016E+00, 1.3162E+01, 6.8193E+01
2.2108E-09, 1.6956E+02, 2.6810E+02, 9.4010E+00, 6.9585E+01, 5.0771E+01, 1.1682E+02, 1.0036E+00, 9.0541E+00, 7.2537E+00, 6.4099E+01, 1.0001E+00, 8.4016E+00, 1.3225E+01, 6.8210E+01
2.2208E-09, 1.6967E+02, 2.6811E+02, 9.4574E+00, 6.9610E+01, 5.1003E+01, 1.1711E+02, 1.0036E+00, 9.0548E+00, 7.2829E+00, 6.4100E+01, 1.0001E+00, 8.4017E+00, 1.3287E+01, 6.8227E+01
2.2308E-09, 1.6978E+02, 2.6812E+02, 9.5141E+00, 6.9636E+01, 5.1234E+01, 1.1742E+02, 1.0037E+00, 9.0554E+00, 7.3121E+00, 6.4102E+01, 1.0001E+00, 8.4018E+00, 1.3350E+01, 6.8244E+01
2.2408E-09, 1.6989E+02, 2.6814E+02, 9.5709E+00, 6.9662E+01, 5.1466E+01, 1.1772E+02, 1.0038E+00, 9.0560E+00, 7.3413E+00, 6.4103E+01, 1.0001E+00, 8.4018E+00, 1.3412E+01, 6.8262E+01
2.2508E-09, 1.7000E+02, 2.6815E+02, 9.6279E+00, 6.9687E+01, 5.1697E+01, 1.1802E+02, 1.0039E+00, 9.0567E+00, 7.3705E+00, 6.4104E+01, 1.0001E+00, 8.4019E+00, 1.3475E+01, 6.8279E+01
2.2608E-09, 1.7011E+02, 2.6816E+02, 9.6851E+00, 6.9713E+01, 5.1928E+01, 1.1833E+02, 1.0040E+00, 9.0573E+00, 7.3997E+00, 6.4106E+01, 1.0001E+00, 8.4019E+00, 1.3538E+01, 6.8297E+01
2.2708E-09, 1.7022E+02, 2.6817E+02, 9.7425E+00, 6.9738E+01, 5.2159E+01, 1.1864E+02, 1.0040E+00, 9.0580E+00, 7.4290E+00, 6.4107E+01, 1.0001E+00, 8.4020E+00, 1.3601E+01, 6.8315E+01
2.2808E-09, 1.7033E+02, 2.6817E+02, 9.8001E+00, 6.9764E+01, 5.2390E+01, 1.1895E+02, 1.0041E+00, 9.0587E+00, 7.4582E+00, 6.4108E+01, 1.0001E+00, 8.4020E+00, 1.3664E+01, 6.8333E+01
2.2908E-09, 1.7044E+02, 2.6818E+02, 9.8578E+00, 6.9789E+01, 5.2620E+01, 1.1926E+02, 1.0042E+00, 9.0594E+00, 7.4874E+00, 6.4110E+01, 1.0001E+00, 8.4021E+00, 1.3727E+01, 6.8351E+01
2.3008E-09, 1.7055E+02, 2.6819E+02, 9.9157E+00, 6.9814E+01, 5.2851E+01, 1.1957E+02, 1.0043E+00, 9.0601E+00, 7.5167E+00, 6.4111E+01, 1.0001E+00, 8.4021E+00, 1.3790E+01, 6.8370E+01
2.3108E-09, 1.7066E+02, 2.6820E+02, 9.9738E+00, 6.9839E+01, 5.3081E+01, 1.1989E+02, 1.0044E+00, 9.0608E+00, 7.5459E+00, 6.4113E+01, 1.0001E+00, 8.4021E+00, 1.3853E+01, 6.8388E+01
2.3208E-09, 1.7077E+02, 2.6821E+02, 1.0032E+01, 6.9864E+01, 5.3312E+01, 1.2020E+02, 1.0045E+00, 9.0615E+00, 7.5752E+00, 6.4114E+01, 1.0001E+00, 8.4022E+00, 1.3916E+01, 6.8407E+01
2.3308E-09, 1.7088E+02, 2.6822E+02, 1.0090E+01, 6.9890E+01, 5.3542E+01, 1.2052E+02, 1.0046E+00, 9.0623E+00, 7.6044E+00, 6.4115E+01, 1.0001E+00, 8.4022E+00, 1.3980E+01, 6.8426E+01
2.3408E-09, 1.7098E+02, 2.6822E+02, 1.0149E+01, 6.9915E+01, 5.3772E+01, 1.2084E+02, 1.0047E+00, 9.0631E+00, 7.6337E+00, 6.4117E+01, 1.0001E+00, 8.4022E+00, 1.4043E+01, 6.8445E+01
2.3508E-09, 1.7109E+02, 2.6823E+02, 1.0208E+01, 6.9940E+01, 5.4002E+01, 1.2117E+02, 1.0048E+00, 9.0638E+00, 7.6630E+00, 6.4118E+01, 1.0001E+00, 8.4023E+00, 1.4107E+01, 6.8464E+01
2.3608E-09, 1.7120E+02, 2.6824E+02, 1.0267E+01, 6.9965E+01, 5.4231E+01, 1.2149E+02, 1.0049E+00, 9.0646E+00, 7.6923E+00, 6.4120E+01, 1.0001E+00, 8.4023E+00, 1.4170E+01, 6.8483E+01
2.3708E-09, 1.7131E+02, 2.6824E+02, 1.0326E+01, 6.9989E+01, 5.4461E+01, 1.2182E+02, 1.0050E+00, 9.0655E+00, 7.7215E+00, 6.4121E+01, 1.0001E+00, 8.4023E+00, 1.4234E+01, 6.8502E+01
2.3808E-09, 1.7141E+02, 2.6825E+02, 1.0385E+01, 7.0014E+01, 5.4690E+01, 1.2214E+02, 1.0051E+00, 9.0663E+00, 7.7508E+00, 6.4123E+01, 1.0001E+00, 8.4023E+00, 1.4298E+01, 6.8522E+01
2.3908E-09, 1.7152E+02, 2.6826E+02, 1.0445E+01, 7.0039E+01, 5.4919E+01, 1.2247E+02, 1.0052E+00, 9.0671E+00, 7.7801E+00, 6.4124E+01, 1.0001E+00, 8.4023E+00, 1.4362E+01, 6.8542E+01
2.4008E-09, 1.7163E+02, 2.6826E+02, 1.0504E+01, 7.0064E+01, 5.5148E+01, 1.2280E+02, 1.0053E+00, 9.0680E+00, 7.8094E+00, 6.4126E+01, 1.0001E+00, 8.4024E+00, 1.4425E+01, 6.8561E+01
2.4108E-09, 1.7173E+02, 2.6827E+02, 1.0564E+01, 7.0089E+01, 5.5377E+01, 1.2313E+02, 1.0054E+00, 9.0689E+00, 7.8387E+00, 6.4127E+01, 1.0001E+00, 8.4024E+00, 1.4490E+01, 6.8581E+01
2.4208E-09, 1.7184E+02, 2.6827E+02, 1.0624E+01, 7.0113E+01, 5.5606E+01, 1.2347E+02, 1.0055E+00, 9.0698E+00, 7.8680E+00, 6.4129E+01, 1.0001E+00, 8.4024E+00, 1.4554E+01, 6.8602E+01
2.4308E-09, 1.7195E+02, 2.6828E+02, 1.0684E+01, 7.0138E+01, 5.5834E+01, 1.2380E+02, 1.0057E+00, 9.0707E+00, 7.8973E+00, 6.4130E+01, 1.0001E+00, 8.4024E+00, 1.4618E+01, 6.8622E+01
2.4408E-09, 1.7205E+02, 2.6828E+02, 1.0745E+01, 7.0162E+01, 5.6063E+01, 1.2414E+02, 1.0058E+00, 9.0717E+00, 7.9266E+00, 6.4132E+01, 1.0001E+00, 8.4024E+00, 1.4682E+01, 6.8642E+01
2.4508E-09, 1.7216E+02, 2.6829E+02, 1.0805E+01, 7.0187E+01, 5.6291E+01, 1.2448E+02, 1.0059E+00, 9.0726E+00, 7.9560E+00, 6.4133E+01, 1.0001E+00, 8.4024E+00, 1.4747E+01, 6.8663E+01
2.4608E-09, 1.7226E+02, 2.6829E+02, 1.0866E+01, 7.0212E+01, 5.6519E+01, 1.2482E+02, 1.0060E+00, 9.0736E+00, 7.9853E+00, 6.4135E+01, 1.0001E+00, 8.4024E+00, 1.4811E+01, 6.8684E+01
2.4708E-09, 1.7237E+02, 2.6830E+02, 1.0927E+01, 7.0236E+01, 5.6746E+01, 1.2516E+02, 1.0061E+00, 9.0746E+00, 8.0146E+00, 6.4137E+01, 1.0001E+00, 8.4024E+00, 1.4876E+01, 6.8705E+01
2.4808E-09, 1.7247E+02, 2.6830E+02, 1.0988E+01, 7.0261E+01, 5.6974E+01, 1.2550E+02, 1.0062E+00, 9.0756E+00, 8.0439E+00, 6.4138E+01, 1.0001E+00, 8.4024E+00, 1.4940E+01, 6.8726E+01
2.4908E-09, 1.7258E+02, 2.6831E+02, 1.1049E+01, 7.0285E+01, 5.7201E+01, 1.2584E+02, 1.0064E+00, 9.0767E+00, 8.0733E+00, 6.4140E+01, 1.0001E+00, 8.4024E+00, 1.5005E+01, 6.8747E+01
2.5008E-09, 1.7268E+02, 2.6831E+02, 1.1111E+01, 7.0309E+01, 5.7428E+01, 1.2619E+02, 1.0065E+00, 9.0777E+00, 8.1026E+00, 6.4141E+01, 1.0001E+00, 8.4024E+00, 1.5070E+01, 6.8768E+01
2.5108E-09, 1.7279E+02, 2.6832E+02, 1.1172E+01, 7.0334E+01, 5.7655E+01, 1.2636E+02, 1.0066E+00, 9.0788E+00, 8.1320E+00, 6.4143E+01, 1.0001E+00, 8.4024E+00, 1.5135E+01, 6.8789E+01
2.5208E-09, 1.7289E+02, 2.6832E+02, 1.1234E+01, 7.0358E+01, 5.7882E+01, 1.2653E+02, 1.0068E+00, 9.0800E+00, 8.1613E+00, 6.4145E+01, 1.0001E+00, 8.4024E+00, 1.5200E+01, 6.8811E+01
2.5308E-09, 1.7300E+02, 2.6832E+02, 1.1296E+01, 7.0383E+01, 5.8108E+01, 1.2669E+02, 1.0069E+00, 9.0811E+00, 8.1907E+00, 6.4146E+01, 1.0001E+00, 8.4024E+00, 1.5265E+01, 6.8833E+01
2.5408E-09, 1.7310E+02, 2.6833E+02, 1.1358E+01, 7.0407E+01, 5.8334E+01, 1.2686E+02, 1.0070E+00, 9.0823E+00, 8.2201E+00, 6.4148E+01, 1.0001E+00, 8.4024E+00, 1.5330E+01, 6.8855E+01
2.5508E-09, 1.7321E+02, 2.6833E+02, 1.1420E+01, 7.0431E+01, 5.8560E+01, 1.2703E+02, 1.0072E+00, 9.0835E+00, 8.2494E+00, 6.4150E+01, 1.0001E+00, 8.4024E+00, 1.5395E+01, 6.8877E+01
2.5608E-09, 1.7331E+02, 2.6834E+02, 1.1482E+01, 7.0456E+01, 5.8786E+01, 1.2720E+02, 1.0073E+00, 9.0847E+00, 8.2788E+00, 6.4151E+01, 1.0001E+00, 8.4024E+00, 1.5460E+01, 6.8899E+01
2.5708E-09, 1.7341E+02, 2.6834E+02, 1.1545E+01, 7.0480E+01, 5.9011E+01, 1.2737E+02, 1.0074E+00, 9.0859E+00, 8.3082E+00, 6.4153E+01, 1.0001E+00, 8.4024E+00, 1.5526E+01, 6.8921E+01
2.5808E-09, 1.7352E+02, 2.6834E+02, 1.1608E+01, 7.0504E+01, 5.9236E+01, 1.2754E+02, 1.0076E+00, 9.0872E+00, 8.3376E+00, 6.4155E+01, 1.0001E+00, 8.4024E+00, 1.5591E+01, 6.8943E+01
2.5908E-09, 1.7362E+02, 2.6835E+02, 1.1671E+01, 7.0528E+01, 5.9461E+01, 1.2771E+02, 1.0077E+00, 9.0885E+00, 8.3670E+00, 6.4156E+01, 1.0001E+00, 8.4024E+00, 1.5657E+01, 6.8966E+01
2.6008E-09, 1.7373E+02, 2.6835E+02, 1.1734E+01, 7.0553E+01, 5.9686E+01, 1.2788E+02, 1.0079E+00, 9.0898E+00, 8.3964E+00, 6.4158E+01, 1.0001E+00, 8.4024E+00, 1.5722E+01, 6.8989E+01
2.6108E-09, 1.7383E+02, 2.6835E+02, 1.1797E+01, 7.0577E+01, 5.9910E+01, 1.2805E+02, 1.0080E+00, 9.0912E+00, 8.4258E+00, 6.4160E+01, 1.0001E+00, 8.4024E+00, 1.5788E+01, 6.9012E+01
2.6208E-09, 1.7393E+02, 2.6835E+02, 1.1860E+01, 7.0601E+01, 6.0134E+01, 1.2822E+02, 1.0082E+00, 9.0926E+00, 8.4552E+00, 6.4162E+01, 1.0001E+00, 8.4023E+00, 1.5854E+01, 6.9035E+01
2.6308E-09, 1.7404E+02, 2.6836E+02, 1.1924E+01, 7.0625E+01, 6.0358E+01, 1.2839E+02, 1.0083E+00, 9.0940E+00, 8.4846E+00, 6.4163E+01, 1.0001E+00, 8.4023E+00, 1.5920E+01, 6.9058E+01
2.6408E-09, 1.7414E+02, 2.6836E+02, 1.1988E+01, 7.0650E+01, 6.0582E+01, 1.2857E+02, 1.0085E+00, 9.0954E+00, 8.5140E+00, 6.4165E+01, 1.0001E+00, 8.4023E+00, 1.5986E+01, 6.9081E+01
2.6508E-09, 1.7424E+02, 2.6836E+02, 1.2052E+01, 7.0674E+01, 6.0805E+01, 1.2874E+02, 1.0087E+00, 9.0969E+00, 8.5435E+00, 6.4167E+01, 1.0001E+00, 8.4023E+00, 1.6052E+01, 6.9104E+01
2.6608E-09, 1.7435E+02, 2.6837E+02, 1.2116E+01, 7.0698E+01, 6.1028E+01, 1.2892E+02, 1.0088E+00, 9.0984E+00, 8.5729E+00, 6.4169E+01, 1.0001E+00, 8.4023E+00, 1.6118E+01, 6.9128E+01
2.6708E-09, 1.7445E+02, 2.6837E+02, 1.2180E+01, 7.0722E+01, 6.1250E+01, 1.2909E+02, 1.0090E+00, 9.0999E+00, 8.6023E+00, 6.4171E+01, 1.0001E+00, 8.4023E+00, 1.6184E+01, 6.9152E+01
2.6808E-09, 1.7455E+02, 2.6837E+02, 1.2244E+01, 7.0747E+01, 6.1473E+01, 1.2927E+02, 1.0092E+00, 9.1015E+00, 8.6318E+00, 6.4173E+01, 1.0001E+00, 8.4023E+00, 1.6250E+01, 6.9175E+01
2.6908E-09, 1.7466E+02, 2.6837E+02, 1.2309E+01, 7.0771E+01, 6.1695E+01, 1.2944E+02, 1.0093E+00, 9.1031E+00, 8.6612E+00, 6.4174E+01, 1.0001E+00, 8.4022E+00, 1.6317E+01, 6.9199E+01
2.7008E-09, 1.7476E+02, 2.6838E+02, 1.2374E+01, 7.0795E+01, 6.1917E+01, 1.2962E+02, 1.0095E+00, 9.1047E+00, 8.6907E+00, 6.4176E+01, 1.0001E+00, 8.4022E+00, 1.6383E+01, 6.9223E+01
2.7108E-09, 1.7486E+02, 2.6838E+02, 1.2439E+01, 7.0819E+01, 6.2138E+01, 1.2980E+02, 1.0097E+00, 9.1064E+00, 8.7201E+00, 6.4178E+01, 1.0001E+00, 8.4022E+00, 1.6450E+01, 6.9248E+01
2.7208E-09, 1.7497E+02, 2.6838E+02, 1.2504E+01, 7.0844E+01, 6.2359E+01, 1.2997E+02, 1.0099E+00, 9.1081E+00, 8.7496E+00, 6.4180E+01, 1.0001E+00, 8.4022E+00, 1.6516E+01, 6.9272E+01
2.7308E-09, 1.7507E+02, 2.6838E+02, 1.2569E+01, 7.0868E+01, 6.2580E+01, 1.3015E+02, 1.0100E+00, 9.1098E+00, 8.7791E+00, 6.4182E+01, 1.0001E+00, 8.4022E+00, 1.6583E+01, 6.9297E+01
2.7408E-09, 1.7517E+02, 2.6838E+02, 1.2634E+01, 7.0892E+01, 6.2800E+01, 1.3033E+02, 1.0102E+00, 9.1116E+00, 8.8085E+00, 6.4184E+01, 1.0001E+00, 8.4022E+00, 1.6650E+01, 6.9321E+01
2.7508E-09, 1.7528E+02, 2.6839E+02, 1.2700E+01, 7.0916E+01, 6.3020E+01, 1.3051E+02, 1.0104E+00, 9.1134E+00, 8.8380E+00, 6.4186E+01, 1.0001E+00, 8.4021E+00, 1.6716E+01, 6.9346E+01
2.7608E-09, 1.7538E+02, 2.6839E+02, 1.2766E+01, 7.0941E+01, 6.3240E+01, 1.3069E+02, 1.0106E+00, 9.1153E+00, 8.8675E+00, 6.4188E+01, 1.0001E+00, 8.4021E+00, 1.6783E+01, 6.9371E+01
2.7708E-09, 1.7548E+02, 2.6839E+02, 1.2831E+01, 7.0965E+01, 6.3460E+01, 1.3087E+02, 1.0108E+00, 9.1172E+00, 8.8970E+00, 6.4190E+01, 1.0001E+00, 8.4021E+00, 1.6850E+01, 6.9396E+01
2.7808E-09, 1.7558E+02, 2.6839E+02, 1.2897E+01, 7.0989E+01, 6.3679E+01, 1.3105E+02, 1.0110E+00, 9.1191E+00, 8.9265E+00, 6.4192E+01, 1.0001E+00, 8.4021E+00, 1.6917E+01, 6.9421E+01
2.7908E-09, 1.7569E+02, 2.6839E+02, 1.2964E+01, 7.1014E+01, 6.3898E+01, 1.3123E+02, 1.0112E+00, 9.1211E+00, 8.9560E+00, 6.4194E+01, 1.0001E+00, 8.4020E+00, 1.6985E+01, 6.9447E+01
2.8008E-09, 1.7579E+02, 2.6840E+02, 1.3030E+01, 7.1038E+01, 6.4116E+01, 1.3141E+02, 1.0114E+00, 9.1231E+00, 8.9855E+00, 6.4196E+01, 1.0001E+00, 8.4020E+00, 1.7052E+01, 6.9472E+01
2.8108E-09, 1.7589E+02, 2.6840E+02, 1.3096E+01, 7.1062E+01, 6.4334E+01, 1.3159E+02, 1.0116E+00, 9.1251E+00, 9.0150E+00, 6.4198E+01, 1.0001E+00, 8.4020E+00, 1.7119E+01, 6.9498E+01
2.8208E-09, 1.7599E+02, 2.6840E+02, 1.3163E+01, 7.1087E+01, 6.4552E+01, 1.3177E+02, 1.0118E+00, 9.1272E+00, 9.0445E+00, 6.4200E+01, 1.0001E+00, 8.4020E+00, 1.7186E+01, 6.9523E+01
2.8308E-09, 1.7609E+02, 2.6840E+02, 1.3230E+01, 7.1111E+01, 6.4769E+01, 1.3195E+02, 1.0120E+00, 9.1293E+00, 9.0740E+00, 6.4202E+01, 1.0001E+00, 8.4020E+00, 1.7254E+01, 6.9549E+01
2.8408E-09, 1.7620E+02, 2.6840E+02, 1.3297E+01, 7.1135E+01, 6.4986E+01, 1.3214E+02, 1.0122E+00, 9.1315E+00, 9.1036E+00, 6.4204E+01, 1.0001E+00, 8.4019E+00, 1.7321E+01, 6.9575E+01
2.8508E-09, 1.7630E+02, 2.6841E+02, 1.3364E+01, 7.1160E+01, 6.5202E+01, 1.3232E+02, 1.0124E+00, 9.1337E+00, 9.1331E+00, 6.4206E+01, 1.0001E+00, 8.4019E+00, 1.7389E+01, 6.9602E+01
2.8608E-09, 1.7640E+02, 2.6841E+02, 1.3431E+01, 7.1184E+01, 6.5418E+01, 1.3250E+02, 1.0126E+00, 9.1360E+00, 9.1626E+00, 6.4208E+01, 1.0001E+00, 8.4019E+00, 1.7457E+01, 6.9628E+01
2.8708E-09, 1.7650E+02, 2.6841E+02, 1.3499E+01, 7.1209E+01, 6.5634E+01, 1.3268E+02, 1.0129E+00, 9.1383E+00, 9.1922E+00, 6.4210E+01, 1.0001E+00, 8.4019E+00, 1.7525E+01, 6.9654E+01
2.8808E-09, 1.7661E+02, 2.6841E+02, 1.3567E+01, 7.1233E+01, 6.5850E+01, 1.3287E+02, 1.0131E+00, 9.1406E+00, 9.2217E+00, 6.4212E+01, 1.0001E+00, 8.4018E+00, 1.7592E+01, 6.9681E+01
2.8908E-09, 1.7671E+02, 2.6841E+02, 1.3634E+01, 7.1258E+01, 6.6064E+01, 1.3305E+02, 1.0133E+00, 9.1430E+00, 9.2513E+00, 6.4215E+01, 1.0001E+00, 8.4018E+00, 1.7660E+01, 6.9708E+01
2.9008E-09, 1.7681E+02, 2.6841E+02, 1.3702E+01, 7.1282E+01, 6.6279E+01, 1.3323E+02, 1.0135E+00, 9.1455E+00, 9.2808E+00, 6.4217E+01, 1.0001E+00, 8.4018E+00, 1.7728E+01, 6.9735E+01
2.9108E-09, 1.7691E+02, 2.6842E+02, 1.3770E+01, 7.1307E+01, 6.6493E+01, 1.3342E+02, 1.0138E+00, 9.1479E+00, 9.3104E+00, 6.4219E+01, 1.0001E+00, 8.4018E+00, 1.7796E+01, 6.9762E+01
2.9208E-09, 1.7701E+02, 2.6842E+02, 1.3839E+01, 7.1332E+01, 6.6707E+01, 1.3360E+02, 1.0140E+00, 9.1505E+00, 9.3400E+00, 6.4221E+01, 1.0001E+00, 8.4017E+00, 1.7864E+01, 6.9789E+01
2.9308E-09, 1.7711E+02, 2.6842E+02, 1.3907E+01, 7.1356E+01, 6.6920E+01, 1.3379E+02, 1.0142E+00, 9.1531E+00, 9.3696E+00, 6.4223E+01, 1.0001E+00, 8.4017E+00, 1.7933E+01, 6.9816E+01
2.9408E-09, 1.7722E+02, 2.6842E+02, 1.3976E+01, 7.1381E+01, 6.7133E+01, 1.3397E+02, 1.0145E+00, 9.1557E+00, 9.3991E+00, 6.4226E+01, 1.0001E+00, 8.4017E+00, 1.8001E+01, 6.9844E+01
2.9508E-09, 1.7732E+02, 2.6842E+02, 1.4044E+01, 7.1406E+01, 6.7346E+01, 1.3416E+02, 1.0147E+00, 9.1584E+00, 9.4287E+00, 6.4228E+01, 1.0001E+00, 8.4017E+00, 1.8069E+01, 6.9871E+01
2.9608E-09, 1.7742E+02, 2.6842E+02, 1.4113E+01, 7.1431E+01, 6.7558E+01, 1.3434E+02, 1.0150E+00, 9.1611E+00, 9.4583E+00, 6.4230E+01, 1.0001E+00, 8.4016E+00, 1.8138E+01, 6.9899E+01
2.9708E-09, 1.7752E+02, 2.6842E+02, 1.4182E+01, 7.1455E+01, 6.7769E+01, 1.3453E+02, 1.0152E+00, 9.1639E+00, 9.4879E+00, 6.4232E+01, 1.0002E+00, 8.4016E+00, 1.8206E+01, 6.9927E+01
2.9808E-09, 1.7762E+02, 2.6843E+02, 1.4251E+01, 7.1480E+01, 6.7980E+01, 1.3471E+02, 1.0155E+00, 9.1667E+00, 9.5175E+00, 6.4235E+01, 1.0002E+00, 8.4016E+00, 1.8275E+01, 6.9955E+01
2.9908E-09, 1.7773E+02, 2.6843E+02, 1.4321E+01, 7.1505E+01, 6.8191E+01, 1.3490E+02, 1.0157E+00, 9.1696E+00, 9.5471E+00, 6.4237E+01, 1.0002E+00, 8.4016E+00, 1.8343E+01, 6.9983E+01
3.0008E-09, 1.7783E+02, 2.6843E+02, 1.4390E+01, 7.1530E+01, 6.8401E+01, 1.3509E+02, 1.0160E+00, 9.1726E+00, 9.5767E+00, 6.4239E+01, 1.0002E+00, 8.4015E+00, 1.8412E+01, 7.0011E+01
3.0108E-09, 1.7793E+02, 2.6843E+02, 1.4460E+01, 7.1555E+01, 6.8611E+01, 1.3527E+02, 1.0163E+00, 9.1756E+00, 9.6063E+00, 6.4242E+01, 1.0002E+00, 8.4015E+00, 1.8481E+01, 7.0040E+01
3.0208E-09, 1.7803E+02, 2.6843E+02, 1.4529E+01, 7.1580E+01, 6.8821E+01, 1.3546E+02, 1.0165E+00, 9.1786E+00, 9.6360E+00, 6.4244E+01, 1.0002E+00, 8.4015E+00, 1.8550E+01, 7.0069E+01
3.0308E-09, 1.7813E+02, 2.6843E+02, 1.4599E+01, 7.1605E+01, 6.9029E+01, 1.3564E+02, 1.0168E+00, 9.1817E+00, 9.6656E+00, 6.4246E+01, 1.0002E+00, 8.4015E+00, 1.8619E+01, 7.0097E+01
3.0408E-09, 1.7823E+02, 2.6843E+02, 1.4669E+01, 7.1630E+01, 6.9238E+01, 1.3583E+02, 1.0171E+00, 9.1849E+00, 9.6952E+00, 6.4249E+01, 1.0002E+00, 8.4014E+00, 1.8688E+01, 7.0126E+01
3.0508E-09, 1.7833E+02, 2.6843E+02, 1.4740E+01, 7.1656E+01, 6.9446E+01, 1.3602E+02, 1.0174E+00, 9.1881E+00, 9.7249E+00, 6.4251E+01, 1.0002E+00, 8.4014E+00, 1.8757E+01, 7.0155E+01
3.0608E-09, 1.7844E+02, 2.6844E+02, 1.4810E+01, 7.1681E+01, 6.9653E+01, 1.3620E+02, 1.0177E+00, 9.1914E+00, 9.7545E+00, 6.4253E+01, 1.0002E+00, 8.4014E+00, 1.8826E+01, 7.0185E+01
3.0708E-09, 1.7854E+02, 2.6844E+02, 1.4880E+01, 7.1706E+01, 6.9860E+01, 1.3639E+02, 1.0179E+00, 9.1947E+00, 9.7841E+00, 6.4256E+01, 1.0002E+00, 8.4013E+00, 1.8895E+01, 7.0214E+01
3.0808E-09, 1.7864E+02, 2.6844E+02, 1.4951E+01, 7.1731E+01, 7.0067E+01, 1.3658E+02, 1.0182E+00, 9.1981E+00, 9.8138E+00, 6.4258E+01, 1.0002E+00, 8.4013E+00, 1.8964E+01, 7.0244E+01
3.0908E-09, 1.7874E+02, 2.6844E+02, 1.5022E+01, 7.1757E+01, 7.0273E+01, 1.3676E+02, 1.0185E+00, 9.2016E+00, 9.8435E+00, 6.4261E+01, 1.0002E+00, 8.4013E+00, 1.9034E+01, 7.0273E+01
3.1008E-09, 1.7884E+02, 2.6844E+02, 1.5093E+01, 7.1782E+01, 7.0478E+01, 1.3695E+02, 1.0188E+00, 9.2051E+00, 9.8731E+00, 6.4263E+01, 1.0002E+00, 8.4013E+00, 1.9103E+01, 7.0303E+01
3.1108E-09, 1.7894E+02, 2.6844E+02, 1.5164E+01, 7.1808E+01, 7.0683E+01, 1.3714E+02, 1.0191E+00, 9.2087E+00, 9.9028E+00, 6.4266E+01, 1.0002E+00, 8.4012E+00, 1.9172E+01, 7.0333E+01
3.1208E-09, 1.7904E+02, 2.6844E+02, 1.5235E+01, 7.1833E+01, 7.0888E+01, 1.3733E+02, 1.0194E+00, 9.2124E+00, 9.9325E+00, 6.4268E+01, 1.0002E+00, 8.4012E+00, 1.9242E+01, 7.0364E+01
3.1308E-09, 1.7914E+02, 2.6845E+02, 1.5307E+01, 7.1859E+01, 7.1092E+01, 1.3751E+02, 1.0198E+00, 9.2161E+00, 9.9621E+00, 6.4271E+01, 1.0002E+00, 8.4012E+00, 1.9312E+01, 7.0394E+01
3.1408E-09, 1.7924E+02, 2.6845E+02, 1.5378E+01, 7.1885E+01, 7.1296E+01, 1.3770E+02, 1.0201E+00, 9.2198E+00, 9.9918E+00, 6.4273E+01, 1.0002E+00, 8.4011E+00, 1.9381E+01, 7.0424E+01
3.1508E-09, 1.7935E+02, 2.6845E+02, 1.5450E+01, 7.1910E+01, 7.1499E+01, 1.3789E+02, 1.0204E+00, 9.2237E+00, 1.0022E+01, 6.4276E+01, 1.0002E+00, 8.4011E+00, 1.9451E+01, 7.0455E+01
3.1608E-09, 1.7945E+02, 2.6845E+02, 1.5522E+01, 7.1936E+01, 7.1701E+01, 1.3807E+02, 1.0207E+00, 9.2276E+00, 1.0051E+01, 6.4279E+01, 1.0002E+00, 8.4011E+00, 1.9521E+01, 7.0486E+01
3.1708E-09, 1.7955E+02, 2.6845E+02, 1.5594E+01, 7.1962E+01, 7.1903E+01, 1.3826E+02, 1.0210E+00, 9.2316E+00, 1.0081E+01, 6.4281E+01, 1.0002E+00, 8.4011E+00, 1.9591E+01, 7.0517E+01
3.1808E-09, 1.7965E+02, 2.6845E+02, 1.5666E+01, 7.1988E+01, 7.2104E+01, 1.3845E+02, 1.0214E+00, 9.2356E+00, 1.0111E+01, 6.4284E+01, 1.0002E+00, 8.4010E+00, 1.9661E+01, 7.0548E+01
3.1908E-09, 1.7975E+02, 2.6845E+02, 1.5738E+01, 7.2014E+01, 7.2305E+01, 1.3863E+02, 1.0217E+00, 9.2397E+00, 1.0140E+01, 6.4287E+01, 1.0002E+00, 8.4010E+00, 1.9731E+01, 7.0580E+01
3.2008E-09, 1.7985E+02, 2.6845E+02, 1.5810E+01, 7.2040E+01, 7.2506E+01, 1.3882E+02, 1.0220E+00, 9.2439E+00, 1.0170E+01, 6.4289E+01, 1.0002E+00, 8.4010E+00, 1.9801E+01, 7.0611E+01
3.2108E-09, 1.7995E+02, 2.6846E+02, 1.5883E+01, 7.2066E+01, 7.2706E+01, 1.3901E+02, 1.0224E+00, 9.2481E+00, 1.0200E+01, 6.4292E+01, 1.0002E+00, 8.4009E+00, 1.9871E+01, 7.0643E+01
3.2208E-09, 1.8005E+02, 2.6846E+02, 1.5955E+01, 7.2092E+01, 7.2905E+01, 1.3919E+02, 1.0227E+00, 9.2524E+00, 1.0229E+01, 6.4295E+01, 1.0002E+00, 8.4009E+00, 1.9941E+01, 7.0675E+01
3.2308E-09, 1.8015E+02, 2.6846E+02, 1.6028E+01, 7.2119E+01, 7.3104E+01, 1.3938E+02, 1.0231E+00, 9.2568E+00, 1.0259E+01, 6.4297E+01, 1.0002E+00, 8.4009E+00, 2.0011E+01, 7.0707E+01
3.2408E-09, 1.8025E+02, 2.6846E+02, 1.6101E+01, 7.2145E+01, 7.3302E+01, 1.3957E+02, 1.0234E+00, 9.2613E+00, 1.0289E+01, 6.4300E+01, 1.0002E+00, 8.4008E+00, 2.0081E+01, 7.0739E+01
3.2508E-09, 1.8036E+02, 2.6846E+02, 1.6174E+01, 7.2171E+01, 7.3500E+01, 1.3975E+02, 1.0238E+00, 9.2658E+00, 1.0319E+01, 6.4303E+01, 1.0002E+00, 8.4008E+00, 2.0152E+01, 7.0772E+01
3.2608E-09, 1.8046E+02, 2.6846E+02, 1.6247E+01, 7.2198E+01, 7.3697E+01, 1.3994E+02, 1.0242E+00, 9.2704E+00, 1.0348E+01, 6.4306E+01, 1.0002E+00, 8.4008E+00, 2.0222E+01, 7.0804E+01
3.2708E-09, 1.8056E+02, 2.6846E+02, 1.6321E+01, 7.2225E+01, 7.3893E+01, 1.4012E+02, 1.0245E+00, 9.2751E+00, 1.0378E+01, 6.4308E+01, 1.0002E+00, 8.4008E+00, 2.0293E+01, 7.0837E+01
3.2808E-09, 1.8066E+02, 2.6846E+02, 1.6394E+01, 7.2251E+01, 7.4089E+01, 1.4031E+02, 1.0249E+00, 9.2799E+00, 1.0408E+01, 6.4311E+01, 1.0002E+00, 8.4007E+00, 2.0363E+01, 7.0870E+01
3.2908E-09, 1.8076E+02, 2.6847E+02, 1.6468E+01, 7.2278E+01, 7.4285E+01, 1.4050E+02, 1.0253E+00, 9.2847E+00, 1.0438E+01, 6.4314E+01, 1.0002E+00, 8.4007E+00, 2.0434E+01, 7.0903E+01
3.3008E-09, 1.8086E+02, 2.6847E+02, 1.6542E+01, 7.2305E+01, 7.4480E+01, 1.4068E+02, 1.0257E+00, 9.2896E+00, 1.0467E+01, 6.4317E+01, 1.0002E+00, 8.4007E+00, 2.0505E+01, 7.0936E+01
3.3108E-09, 1.8096E+02, 2.6847E+02, 1.6616E+01, 7.2332E+01, 7.4674E+01, 1.4087E+02, 1.0261E+00, 9.2946E+00, 1.0497E+01, 6.4320E+01, 1.0002E+00, 8.4006E+00, 2.0575E+01, 7.0970E+01
3.3208E-09, 1.8106E+02, 2.6847E+02, 1.6690E+01, 7.2359E+01, 7.4868E+01, 1.4105E+02, 1.0264E+00, 9.2997E+00, 1.0527E+01, 6.4323E+01, 1.0002E+00, 8.4006E+00, 2.0646E+01, 7.1004E+01
3.3308E-09, 1.8116E+02, 2.6847E+02, 1.6764E+01, 7.2386E+01, 7.5061E+01, 1.4124E+02, 1.0268E+00, 9.3048E+00, 1.0557E+01, 6.4325E+01, 1.0002E+00, 8.4006E+00, 2.0717E+01, 7.1038E+01
3.3408E-09, 1.8126E+02, 2.6847E+02, 1.6838E+01, 7.2413E+01, 7.5253E+01, 1.4142E+02, 1.0272E+00, 9.3100E+00, 1.0587E+01, 6.4328E+01, 1.0002E+00, 8.4005E+00, 2.0788E+01, 7.1072E+01
3.3508E-09, 1.8136E+02, 2.6847E+02, 1.6913E+01, 7.2441E+01, 7.5445E+01, 1.4161E+02, 1.0277E+00, 9.3153E+00, 1.0616E+01, 6.4331E+01, 1.0002E+00, 8.4005E+00, 2.0859E+01, 7.1106E+01
3.3608E-09, 1.8146E+02, 2.6847E+02, 1.6987E+01, 7.2468E+01, 7.5637E+01, 1.4179E+02, 1.0281E+00, 9.3207E+00, 1.0646E+01, 6.4334E+01, 1.0002E+00, 8.4005E+00, 2.0930E+01, 7.1140E+01
3.3708E-09, 1.8156E+02, 2.6848E+02, 1.7062E+01, 7.2496E+01, 7.5827E+01, 1.4198E+02, 1.0285E+00, 9.3262E+00, 1.0676E+01, 6.4337E+01, 1.0002E+00, 8.4004E+00, 2.1001E+01, 7.1175E+01
3.3808E-09, 1.8166E+02, 2.6848E+02, 1.7137E+01, 7.2523E+01, 7.6018E+01, 1.4216E+02, 1.0289E+00, 9.3317E+00, 1.0706E+01, 6.4340E+01, 1.0002E+00, 8.4004E+00, 2.1072E+01, 7.1210E+01
3.3908E-09, 1.8176E+02, 2.6848E+02, 1.7212E+01, 7.2551E+01, 7.6207E+01, 1.4234E+02, 1.0293E+00, 9.3374E+00, 1.0735E+01, 6.4343E+01, 1.0002E+00, 8.4004E+00, 2.1143E+01, 7.1245E+01
3.4008E-09, 1.8186E+02, 2.6848E+02, 1.7287E+01, 7.2579E+01, 7.6396E+01, 1.4253E+02, 1.0298E+00, 9.3431E+00, 1.0765E+01, 6.4346E+01, 1.0002E+00, 8.4003E+00, 2.1214E+01, 7.1280E+01
3.4108E-09, 1.8196E+02, 2.6848E+02, 1.7362E+01, 7.2607E+01, 7.6584E+01, 1.4271E+02, 1.0302E+00, 9.3489E+00, 1.0795E+01, 6.4349E+01, 1.0002E+00, 8.4003E+00, 2.1286E+01, 7.1316E+01
3.4208E-09, 1.8206E+02, 2.6848E+02, 1.7437E+01, 7.2635E+01, 7.6772E+01, 1.4289E+02, 1.0306E+00, 9.3548E+00, 1.0825E+01, 6.4352E+01, 1.0002E+00, 8.4003E+00, 2.1357E+01, 7.1351E+01
3.4308E-09, 1.8216E+02, 2.6848E+02, 1.7513E+01, 7.2663E+01, 7.6959E+01, 1.4308E+02, 1.0311E+00, 9.3608E+00, 1.0855E+01, 6.4356E+01, 1.0002E+00, 8.4002E+00, 2.1429E+01, 7.1387E+01
3.4408E-09, 1.8227E+02, 2.6848E+02, 1.7588E+01, 7.2691E+01, 7.7146E+01, 1.4326E+02, 1.0315E+00, 9.3668E+00, 1.0885E+01, 6.4359E+01, 1.0002E+00, 8.4002E+00, 2.1500E+01, 7.1423E+01
3.4508E-09, 1.8237E+02, 2.6849E+02, 1.7664E+01, 7.2719E+01, 7.7332E+01, 1.4344E+02, 1.0320E+00, 9.3730E+00, 1.0914E+01, 6.4362E+01, 1.0002E+00, 8.4002E+00, 2.1572E+01, 7.1460E+01
3.4608E-09, 1.8247E+02, 2.6849E+02, 1.7740E+01, 7.2748E+01, 7.7517E+01, 1.4362E+02, 1.0324E+00, 9.3792E+00, 1.0944E+01, 6.4365E+01, 1.0002E+00, 8.4002E+00, 2.1643E+01, 7.1496E+01
3.4708E-09, 1.8257E+02, 2.6849E+02, 1.7816E+01, 7.2777E+01, 7.7702E+01, 1.4380E+02, 1.0329E+00, 9.3856E+00, 1.0974E+01, 6.4368E+01, 1.0002E+00, 8.4001E+00, 2.1715E+01, 7.1533E+01
3.4808E-09, 1.8267E+02, 2.6849E+02, 1.7892E+01, 7.2805E+01, 7.7886E+01, 1.4399E+02, 1.0334E+00, 9.3920E+00, 1.1004E+01, 6.4371E+01, 1.0002E+00, 8.4001E+00, 2.1786E+01, 7.1570E+01
3.4908E-09, 1.8277E+02, 2.6849E+02, 1.7968E+01, 7.2834E+01, 7.8069E+01, 1.4417E+02, 1.0339E+00, 9.3985E+00, 1.1034E+01, 6.4375E+01, 1.0002E+00, 8.4000E+00, 2.1858E+01, 7.1607E+01
3.5008E-09, 1.8287E+02, 2.6849E+02, 1.8045E+01, 7.2863E+01, 7.8252E+01, 1.4435E+02, 1.0343E+00, 9.4051E+00, 1.1064E+01, 6.4378E+01, 1.0002E+00, 8.4000E+00, 2.1930E+01, 7.1645E+01
3.5108E-09, 1.8297E+02, 2.6849E+02, 1.8121E+01, 7.2892E+01, 7.8434E+01, 1.4453E+02, 1.0348E+00, 9.4118E+00, 1.1094E+01, 6.4381E+01, 1.0002E+00, 8.4000E+00, 2.2002E+01, 7.1682E+01
3.5208E-09, 1.8307E+02, 2.6849E+02, 1.8198E+01, 7.2921E+01, 7.8616E+01, 1.4471E+02, 1.0353E+00, 9.4186E+00, 1.1123E+01, 6.4384E+01, 1.0002E+00, 8.3999E+00, 2.2074E+01, 7.1720E+01
3.5308E-09, 1.8317E+02, 2.6850E+02, 1.8275E+01, 7.2951E+01, 7.8797E+01, 1.4489E+02, 1.0358E+00, 9.4255E+00, 1.1153E+01, 6.4388E+01, 1.0002E+00, 8.3999E+00, 2.2146E+01, 7.1758E+01
3.5408E-09, 1.8327E+02, 2.6850E+02, 1.8351E+01, 7.2980E+01, 7.8977E+01, 1.4507E+02, 1.0363E+00, 9.4325E+00, 1.1183E+01, 6.4391E+01, 1.0002E+00, 8.3999E+00, 2.2218E+01, 7.1796E+01
3.5508E-09, 1.8337E+02, 2.6850E+02, 1.8428E+01, 7.3010E+01, 7.9157E+01, 1.4524E+02, 1.0368E+00, 9.4395E+00, 1.1213E+01, 6.4394E+01, 1.0002E+00, 8.3998E+00, 2.2290E+01, 7.1835E+01
3.5608E-09, 1.8347E+02, 2.6850E+02, 1.8506E+01, 7.3040E+01, 7.9336E+01, 1.4542E+02, 1.0373E+00, 9.4477E+00, 1.1243E+01, 6.4398E+01, 1.0002E+00, 8.3998E+00, 2.2362E+01, 7.1874E+01
3.5708E-09, 1.8357E+02, 2.6850E+02, 1.8583E+01, 7.3070E+01, 7.9514E+01, 1.4560E+02, 1.0379E+00, 9.4586E+00, 1.1273E+01, 6.4401E+01, 1.0002E+00, 8.3998E+00, 2.2434E+01, 7.1913E+01
3.5808E-09, 1.8367E+02, 2.6850E+02, 1.8660E+01, 7.3100E+01, 7.9692E+01, 1.4578E+02, 1.0384E+00, 9.4696E+00, 1.1303E+01, 6.4405E+01, 1.0002E+00, 8.3997E+00, 2.2506E+01, 7.1952E+01
3.5908E-09, 1.8377E+02, 2.6850E+02, 1.8738E+01, 7.3130E+01, 7.9869E+01, 1.4596E+02, 1.0389E+00, 9.4808E+00, 1.1333E+01, 6.4408E+01, 1.0002E+00, 8.3997E+00, 2.2578E+01, 7.1991E+01
3.6008E-09, 1.8387E+02, 2.6851E+02, 1.8815E+01, 7.3160E+01, 8.0045E+01, 1.4613E+02, 1.0395E+00, 9.4922E+00, 1.1362E+01, 6.4411E+01, 1.0002E+00, 8.3997E+00, 2.2651E+01, 7.2031E+01
3.6108E-09, 1.8397E+02, 2.6851E+02, 1.8893E+01, 7.3191E+01, 8.0221E+01, 1.4631E+02, 1.0400E+00, 9.5037E+00, 1.1392E+01, 6.4415E+01, 1.0002E+00, 8.3996E+00, 2.2723E+01, 7.2071E+01
3.6208E-09, 1.8407E+02, 2.6851E+02, 1.8971E+01, 7.3221E+01, 8.0396E+01, 1.4649E+02, 1.0406E+00, 9.5153E+00, 1.1422E+01, 6.4418E+01, 1.0003E+00, 8.3996E+00, 2.2796E+01, 7.2111E+01
3.6308E-09, 1.8417E+02, 2.6851E+02, 1.9049E+01, 7.3252E+01, 8.0570E+01, 1.4666E+02, 1.0411E+00, 9.5271E+00, 1.1452E+01, 6.4422E+01, 1.0003E+00, 8.3996E+00, 2.2868E+01, 7.2151E+01
3.6408E-09, 1.8427E+02, 2.6851E+02, 1.9127E+01, 7.3283E+01, 8.0744E+01, 1.4684E+02, 1.0417E+00, 9.5390E+00, 1.1482E+01, 6.4426E+01, 1.0003E+00, 8.3995E+00, 2.2940E+01, 7.2192E+01
3.6508E-09, 1.8437E+02, 2.6851E+02, 1.9205E+01, 7.3314E+01, 8.0917E+01, 1.4701E+02, 1.0422E+00, 9.5511E+00, 1.1512E+01, 6.4429E+01, 1.0003E+00, 8.3995E+00, 2.3013E+01, 7.2233E+01
3.6608E-09, 1.8447E+02, 2.6851E+02, 1.9283E+01, 7.3346E+01, 8.1089E+01, 1.4718E+02, 1.0428E+00, 9.5634E+00, 1.1542E+01, 6.4433E+01, 1.0003E+00, 8.3995E+00, 2.3086E+01, 7.2274E+01
3.6708E-09, 1.8457E+02, 2.6852E+02, 1.9362E+01, 7.3377E+01, 8.1261E+01, 1.4736E+02, 1.0434E+00, 9.5758E+00, 1.1572E+01, 6.4436E+01, 1.0003E+00, 8.3994E+00, 2.3158E+01, 7.2316E+01
3.6808E-09, 1.8467E+02, 2.6852E+02, 1.9440E+01, 7.3409E+01, 8.1432E+01, 1.4753E+02, 1.0440E+00, 9.5883E+00, 1.1602E+01, 6.4440E+01, 1.0003E+00, 8.3994E+00, 2.3231E+01, 7.2357E+01
3.6908E-09, 1.8476E+02, 2.6852E+02, 1.9519E+01, 7.3440E+01, 8.1603E+01, 1.4771E+02, 1.0446E+00, 9.6010E+00, 1.1632E+01, 6.4444E+01, 1.0003E+00, 8.3993E+00, 2.3304E+01, 7.2399E+01
3.7008E-09, 1.8486E+02, 2.6852E+02, 1.9598E+01, 7.3472E+01, 8.1772E+01, 1.4788E+02, 1.0452E+00, 9.6139E+00, 1.1662E+01, 6.4447E+01, 1.0003E+00, 8.3993E+00, 2.3377E+01, 7.2441E+01
3.7108E-09, 1.8496E+02, 2.6852E+02, 1.9676E+01, 7.3504E+01, 8.1941E+01, 1.4805E+02, 1.0458E+00, 9.6269E+00, 1.1692E+01, 6.4451E+01, 1.0003E+00, 8.3993E+00, 2.3449E+01, 7.2484E+01
3.7208E-09, 1.8506E+02, 2.6852E+02, 1.9755E+01, 7.3537E+01, 8.2110E+01, 1.4822E+02, 1.0464E+00, 9.6401E+00, 1.1722E+01, 6.4455E+01, 1.0003E+00, 8.3992E+00, 2.3522E+01, 7.2526E+01
3.7308E-09, 1.8516E+02, 2.6852E+02, 1.9835E+01, 7.3569E+01, 8.2277E+01, 1.4839E+02, 1.0470E+00, 9.6535E+00, 1.1752E+01, 6.4459E+01, 1.0003E+00, 8.3992E+00, 2.3595E+01, 7.2569E+01
3.7408E-09, 1.8526E+02, 2.6853E+02, 1.9914E+01, 7.3602E+01, 8.2444E+01, 1.4856E+02, 1.0476E+00, 9.6670E+00, 1.1781E+01, 6.4462E+01, 1.0003E+00, 8.3992E+00, 2.3668E+01, 7.2612E+01
3.7508E-09, 1.8536E+02, 2.6853E+02, 1.9993E+01, 7.3635E+01, 8.2611E+01, 1.4873E+02, 1.0483E+00, 9.6806E+00, 1.1811E+01, 6.4466E+01, 1.0003E+00, 8.3991E+00, 2.3741E+01, 7.2656E+01
3.7608E-09, 1.8546E+02, 2.6853E+02, 2.0073E+01, 7.3668E+01, 8.2776E+01, 1.4890E+02, 1.0489E+00, 9.6945E+00, 1.1841E+01, 6.4470E+01, 1.0003E+00, 8.3991E+00, 2.3814E+01, 7.2700E+01
3.7708E-09, 1.8556E+02, 2.6853E+02, 2.0152E+01, 7.3701E+01, 8.2941E+01, 1.4907E+02, 1.0495E+00, 9.7085E+00, 1.1871E+01, 6.4474E+01, 1.0003E+00, 8.3990E+00, 2.3887E+01, 7.2744E+01
3.7808E-09, 1.8566E+02, 2.6853E+02, 2.0232E+01, 7.3734E+01, 8.3106E+01, 1.4924E+02, 1.0502E+00, 9.7226E+00, 1.1901E+01, 6.4478E+01, 1.0003E+00, 8.3990E+00, 2.3960E+01, 7.2788E+01
3.7908E-09, 1.8576E+02, 2.6853E+02, 2.0312E+01, 7.3768E+01, 8.3269E+01, 1.4941E+02, 1.0508E+00, 9.7369E+00, 1.1931E+01, 6.4482E+01, 1.0003E+00, 8.3990E+00, 2.4034E+01, 7.2832E+01
3.8008E-09, 1.8586E+02, 2.6854E+02, 2.0391E+01, 7.3802E+01, 8.3432E+01, 1.4958E+02, 1.0515E+00, 9.7514E+00, 1.1961E+01, 6.4485E+01, 1.0003E+00, 8.3989E+00, 2.4107E+01, 7.2877E+01
3.8108E-09, 1.8596E+02, 2.6854E+02, 2.0471E+01, 7.3836E+01, 8.3595E+01, 1.4974E+02, 1.0522E+00, 9.7661E+00, 1.1991E+01, 6.4489E+01, 1.0003E+00, 8.3989E+00, 2.4180E+01, 7.2922E+01
3.8208E-09, 1.8606E+02, 2.6854E+02, 2.0552E+01, 7.3870E+01, 8.3756E+01, 1.4991E+02, 1.0529E+00, 9.7809E+00, 1.2021E+01, 6.4493E+01, 1.0003E+00, 8.3989E+00, 2.4254E+01, 7.2968E+01
3.8308E-09, 1.8616E+02, 2.6854E+02, 2.0632E+01, 7.3904E+01, 8.3917E+01, 1.5007E+02, 1.0535E+00, 9.7959E+00, 1.2051E+01, 6.4497E+01, 1.0003E+00, 8.3988E+00, 2.4327E+01, 7.3013E+01
3.8408E-09, 1.8626E+02, 2.6854E+02, 2.0712E+01, 7.3939E+01, 8.4077E+01, 1.5024E+02, 1.0542E+00, 9.8110E+00, 1.2081E+01, 6.4501E+01, 1.0003E+00, 8.3988E+00, 2.4400E+01, 7.3059E+01
3.8508E-09, 1.8636E+02, 2.6854E+02, 2.0793E+01, 7.3974E+01, 8.4237E+01, 1.5040E+02, 1.0549E+00, 9.8263E+00, 1.2111E+01, 6.4505E+01, 1.0003E+00, 8.3987E+00, 2.4474E+01, 7.3105E+01
3.8608E-09, 1.8646E+02, 2.6855E+02, 2.0873E+01, 7.4009E+01, 8.4396E+01, 1.5057E+02, 1.0556E+00, 9.8418E+00, 1.2141E+01, 6.4510E+01, 1.0003E+00, 8.3987E+00, 2.4547E+01, 7.3152E+01
3.8708E-09, 1.8656E+02, 2.6855E+02, 2.0954E+01, 7.4044E+01, 8.4554E+01, 1.5073E+02, 1.0563E+00, 9.8575E+00, 1.2171E+01, 6.4514E+01, 1.0003E+00, 8.3987E+00, 2.4621E+01, 7.3199E+01
3.8808E-09, 1.8665E+02, 2.6855E+02, 2.1034E+01, 7.4079E+01, 8.4711E+01, 1.5090E+02, 1.0571E+00, 9.8733E+00, 1.2201E+01, 6.4518E+01, 1.0003E+00, 8.3986E+00, 2.4694E+01, 7.3246E+01
3.8908E-09, 1.8675E+02, 2.6855E+02, 2.1115E+01, 7.4115E+01, 8.4868E+01, 1.5106E+02, 1.0578E+00, 9.8893E+00, 1.2231E+01, 6.4522E+01, 1.0003E+00, 8.3986E+00, 2.4768E+01, 7.3293E+01
3.9008E-09, 1.8685E+02, 2.6855E+02, 2.1196E+01, 7.4151E+01, 8.5024E+01, 1.5122E+02, 1.0585E+00, 9.9055E+00, 1.2261E+01, 6.4526E+01, 1.0003E+00, 8.3985E+00, 2.4842E+01, 7.3341E+01
3.9108E-09, 1.8695E+02, 2.6855E+02, 2.1277E+01, 7.4187E+01, 8.5179E+01, 1.5138E+02, 1.0593E+00, 9.9218E+00, 1.2291E+01, 6.4530E+01, 1.0003E+00, 8.3985E+00, 2.4915E+01, 7.3389E+01
3.9208E-09, 1.8705E+02, 2.6856E+02, 2.1358E+01, 7.4223E+01, 8.5334E+01, 1.5154E+02, 1.0600E+00, 9.9383E+00, 1.2321E+01, 6.4534E+01, 1.0003E+00, 8.3984E+00, 2.4989E+01, 7.3437E+01
3.9308E-09, 1.8715E+02, 2.6856E+02, 2.1440E+01, 7.4260E+01, 8.5488E+01, 1.5170E+02, 1.0608E+00, 9.9550E+00, 1.2351E+01, 6.4539E+01, 1.0003E+00, 8.3984E+00, 2.5063E+01, 7.3485E+01
3.9408E-09, 1.8725E+02, 2.6856E+02, 2.1521E+01, 7.4297E+01, 8.5641E+01, 1.5186E+02, 1.0615E+00, 9.9718E+00, 1.2381E+01, 6.4543E+01, 1.0003E+00, 8.3984E+00, 2.5137E+01, 7.3534E+01
3.9508E-09, 1.8735E+02, 2.6856E+02, 2.1603E+01, 7.4334E+01, 8.5794E+01, 1.5202E+02, 1.0623E+00, 9.9889E+00, 1.2412E+01, 6.4547E+01, 1.0003E+00, 8.3983E+00, 2.5211E+01, 7.3583E+01
3.9608E-09, 1.8745E+02, 2.6856E+02, 2.1684E+01, 7.4371E+01, 8.5946E+01, 1.5218E+02, 1.0631E+00, 1.0006E+01, 1.2442E+01, 6.4552E+01, 1.0003E+00, 8.3983E+00, 2.5285E+01, 7.3633E+01
3.9708E-09, 1.8755E+02, 2.6856E+02, 2.1766E+01, 7.4408E+01, 8.6097E+01, 1.5234E+02, 1.0639E+00, 1.0023E+01, 1.2472E+01, 6.4556E+01, 1.0003E+00, 8.3982E+00, 2.5359E+01, 7.3682E+01
3.9808E-09, 1.8765E+02, 2.6857E+02, 2.1848E+01, 7.4446E+01, 8.6248E+01, 1.5249E+02, 1.0646E+00, 1.0041E+01, 1.2502E+01, 6.4560E+01, 1.0003E+00, 8.3982E+00, 2.5433E+01, 7.3732E+01
3.9908E-09, 1.8774E+02, 2.6857E+02, 2.1930E+01, 7.4484E+01, 8.6398E+01, 1.5265E+02, 1.0654E+00, 1.0059E+01, 1.2532E+01, 6.4565E+01, 1.0003E+00, 8.3982E+00, 2.5507E+01, 7.3783E+01
4.0008E-09, 1.8784E+02, 2.6857E+02, 2.2012E+01, 7.4522E+01, 8.6547E+01, 1.5281E+02, 1.0663E+00, 1.0077E+01, 1.2562E+01, 6.4569E+01, 1.0003E+00, 8.3981E+00, 2.5581E+01, 7.3833E+01
4.0108E-09, 1.8794E+02, 2.6857E+02, 2.2094E+01, 7.4561E+01, 8.6695E+01, 1.5296E+02, 1.0671E+00, 1.0095E+01, 1.2592E+01, 6.4574E+01, 1.0004E+00, 8.3981E+00, 2.5655E+01, 7.3884E+01
4.0208E-09, 1.8804E+02, 2.6857E+02, 2.2176E+01, 7.4600E+01, 8.6843E+01, 1.5312E+02, 1.0679E+00, 1.0113E+01, 1.2622E+01, 6.4578E+01, 1.0004E+00, 8.3980E+00, 2.5729E+01, 7.3935E+01
4.0308E-09, 1.8814E+02, 2.6858E+02, 2.2258E+01, 7.4639E+01, 8.6990E+01, 1.5327E+02, 1.0687E+00, 1.0131E+01, 1.2652E+01, 6.4583E+01, 1.0004E+00, 8.3980E+00, 2.5803E+01, 7.3987E+01
4.0408E-09, 1.8824E+02, 2.6858E+02, 2.2340E+01, 7.4678E+01, 8.7137E+01, 1.5343E+02, 1.0696E+00, 1.0150E+01, 1.2682E+01, 6.4587E+01, 1.0004E+00, 8.3979E+00, 2.5877E+01, 7.4039E+01
4.0508E-09, 1.8834E+02, 2.6858E+02, 2.2423E+01, 7.4717E+01, 8.7282E+01, 1.5358E+02, 1.0704E+00, 1.0169E+01, 1.2712E+01, 6.4592E+01, 1.0004E+00, 8.3979E+00, 2.5952E+01, 7.4091E+01
4.0608E-09, 1.8844E+02, 2.6858E+02, 2.2505E+01, 7.4757E+01, 8.7427E+01, 1.5373E+02, 1.0713E+00, 1.0188E+01, 1.2742E+01, 6.4596E+01, 1.0004E+00, 8.3979E+00, 2.6026E+01, 7.4143E+01
4.0708E-09, 1.8854E+02, 2.6858E+02, 2.2588E+01, 7.4797E+01, 8.7572E+01, 1.5388E+02, 1.0721E+00, 1.0207E+01, 1.2772E+01, 6.4601E+01, 1.0004E+00, 8.3978E+00, 2.6100E+01, 7.4196E+01
4.0808E-09, 1.8863E+02, 2.6859E+02, 2.2671E+01, 7.4838E+01, 8.7715E+01, 1.5403E+02, 1.0730E+00, 1.0226E+01, 1.2802E+01, 6.4606E+01, 1.0004E+00, 8.3978E+00, 2.6175E+01, 7.4249E+01
4.0908E-09, 1.8873E+02, 2.6859E+02, 2.2754E+01, 7.4878E+01, 8.7858E+01, 1.5418E+02, 1.0739E+00, 1.0245E+01, 1.2833E+01, 6.4610E+01, 1.0004E+00, 8.3977E+00, 2.6249E+01, 7.4303E+01
4.1008E-09, 1.8883E+02, 2.6859E+02, 2.2837E+01, 7.4919E+01, 8.8001E+01, 1.5433E+02, 1.0748E+00, 1.0265E+01, 1.2863E+01, 6.4615E+01, 1.0004E+00, 8.3977E+00, 2.6324E+01, 7.4357E+01
4.1108E-09, 1.8893E+02, 2.6859E+02, 2.2920E+01, 7.4960E+01, 8.8142E+01, 1.5448E+02, 1.0757E+00, 1.0285E+01, 1.2893E+01, 6.4620E+01, 1.0004E+00, 8.3976E+00, 2.6398E+01, 7.4411E+01
4.1208E-09, 1.8903E+02, 2.6859E+02, 2.3003E+01, 7.5002E+01, 8.8283E+01, 1.5463E+02, 1.0766E+00, 1.0305E+01, 1.2923E+01, 6.4625E+01, 1.0004E+00, 8.3976E+00, 2.6473E+01, 7.4465E+01
4.1308E-09, 1.8913E+02, 2.6860E+02, 2.3086E+01, 7.5043E+01, 8.8423E+01, 1.5478E+02, 1.0775E+00, 1.0325E+01, 1.2953E+01, 6.4629E+01, 1.0004E+00, 8.3975E+00, 2.6547E+01, 7.4520E+01
4.1408E-09, 1.8923E+02, 2.6860E+02, 2.3170E+01, 7.5085E+01, 8.8563E+01, 1.5493E+02, 1.0784E+00, 1.0345E+01, 1.2983E+01, 6.4634E+01, 1.0004E+00, 8.3975E+00, 2.6622E+01, 7.4575E+01
4.1508E-09, 1.8932E+02, 2.6860E+02, 2.3253E+01, 7.5128E+01, 8.8702E+01, 1.5507E+02, 1.0793E+00, 1.0366E+01, 1.3013E+01, 6.4639E+01, 1.0004E+00, 8.3975E+00, 2.6696E+01, 7.4630E+01
4.1608E-09, 1.8942E+02, 2.6860E+02, 2.3336E+01, 7.5170E+01, 8.8840E+01, 1.5522E+02, 1.0803E+00, 1.0387E+01, 1.3043E+01, 6.4644E+01, 1.0004E+00, 8.3974E+00, 2.6771E+01, 7.4686E+01
4.1708E-09, 1.8952E+02, 2.6860E+02, 2.3420E+01, 7.5213E+01, 8.8977E+01, 1.5537E+02, 1.0812E+00, 1.0408E+01, 1.3073E+01, 6.4649E+01, 1.0004E+00, 8.3974E+00, 2.6846E+01, 7.4742E+01
4.1808E-09, 1.8962E+02, 2.6861E+02, 2.3504E+01, 7.5256E+01, 8.9114E+01, 1.5551E+02, 1.0822E+00, 1.0429E+01, 1.3104E+01, 6.4654E+01, 1.0004E+00, 8.3973E+00, 2.6920E+01, 7.4798E+01
4.1908E-09, 1.8972E+02, 2.6861E+02, 2.3588E+01, 7.5300E+01, 8.9250E+01, 1.5565E+02, 1.0831E+00, 1.0450E+01, 1.3134E+01, 6.4659E+01, 1.0004E+00, 8.3973E+00, 2.6995E+01, 7.4855E+01
4.2008E-09, 1.8982E+02, 2.6861E+02, 2.3672E+01, 7.5344E+01, 8.9386E+01, 1.5580E+02, 1.0841E+00, 1.0471E+01, 1.3164E+01, 6.4664E+01, 1.0004E+00, 8.3972E+00, 2.7070E+01, 7.4912E+01
4.2108E-09, 1.8992E+02, 2.6861E+02, 2.3755E+01, 7.5388E+01, 8.9520E+01, 1.5594E+02, 1.0851E+00, 1.0493E+01, 1.3194E+01, 6.4669E+01, 1.0004E+00, 8.3972E+00, 2.7145E+01, 7.4970E+01
4.2208E-09, 1.9001E+02, 2.6861E+02, 2.3840E+01, 7.5432E+01, 8.9654E+01, 1.5608E+02, 1.0861E+00, 1.0515E+01, 1.3224E+01, 6.4674E+01, 1.0004E+00, 8.3971E+00, 2.7220E+01, 7.5027E+01
4.2308E-09, 1.9011E+02, 2.6862E+02, 2.3924E+01, 7.5477E+01, 8.9788E+01, 1.5622E+02, 1.0871E+00, 1.0536E+01, 1.3254E+01, 6.4679E+01, 1.0004E+00, 8.3971E+00, 2.7295E+01, 7.5085E+01
4.2408E-09, 1.9021E+02, 2.6862E+02, 2.4008E+01, 7.5522E+01, 8.9921E+01, 1.5637E+02, 1.0881E+00, 1.0559E+01, 1.3284E+01, 6.4684E+01, 1.0004E+00, 8.3970E+00, 2.7370E+01, 7.5144E+01
4.2508E-09, 1.9031E+02, 2.6862E+02, 2.4092E+01, 7.5567E+01, 9.0053E+01, 1.5651E+02, 1.0891E+00, 1.0581E+01, 1.3315E+01, 6.4689E+01, 1.0004E+00, 8.3970E+00, 2.7445E+01, 7.5202E+01
4.2608E-09, 1.9041E+02, 2.6862E+02, 2.4177E+01, 7.5613E+01, 9.0184E+01, 1.5664E+02, 1.0901E+00, 1.0603E+01, 1.3345E+01, 6.4695E+01, 1.0004E+00, 8.3969E+00, 2.7520E+01, 7.5261E+01
4.2708E-09, 1.9051E+02, 2.6862E+02, 2.4261E+01, 7.5659E+01, 9.0315E+01, 1.5678E+02, 1.0911E+00, 1.0626E+01, 1.3375E+01, 6.4700E+01, 1.0004E+00, 8.3969E+00, 2.7595E+01, 7.5321E+01
4.2808E-09, 1.9060E+02, 2.6863E+02, 2.4346E+01, 7.5705E+01, 9.0445E+01, 1.5692E+02, 1.0922E+00, 1.0649E+01, 1.3405E+01, 6.4705E+01, 1.0004E+00, 8.3969E+00, 2.7670E+01, 7.5381E+01
4.2908E-09, 1.9070E+02, 2.6863E+02, 2.4431E+01, 7.5752E+01, 9.0574E+01, 1.5706E+02, 1.0932E+00, 1.0672E+01, 1.3435E+01, 6.4710E+01, 1.0005E+00, 8.3968E+00, 2.7745E+01, 7.5441E+01
4.3008E-09, 1.9080E+02, 2.6863E+02, 2.4515E+01, 7.5799E+01, 9.0703E+01, 1.5720E+02, 1.0943E+00, 1.0695E+01, 1.3465E+01, 6.4716E+01, 1.0005E+00, 8.3968E+00, 2.7820E+01, 7.5501E+01
4.3108E-09, 1.9090E+02, 2.6863E+02, 2.4600E+01, 7.5847E+01, 9.0831E+01, 1.5733E+02, 1.0954E+00, 1.0718E+01, 1.3496E+01, 6.4721E+01, 1.0005E+00, 8.3967E+00, 2.7895E+01, 7.5562E+01
4.3208E-09, 1.9100E+02, 2.6864E+02, 2.4685E+01, 7.5894E+01, 9.0958E+01, 1.5747E+02, 1.0964E+00, 1.0742E+01, 1.3526E+01, 6.4726E+01, 1.0005E+00, 8.3967E+00, 2.7970E+01, 7.5623E+01
4.3308E-09, 1.9110E+02, 2.6864E+02, 2.4770E+01, 7.5942E+01, 9.1085E+01, 1.5760E+02, 1.0975E+00, 1.0765E+01, 1.3556E+01, 6.4732E+01, 1.0005E+00, 8.3966E+00, 2.8045E+01, 7.5685E+01
4.3408E-09, 1.9119E+02, 2.6864E+02, 2.4855E+01, 7.5991E+01, 9.1211E+01, 1.5774E+02, 1.0986E+00, 1.0789E+01, 1.3586E+01, 6.4737E+01, 1.0005E+00, 8.3966E+00, 2.8121E+01, 7.5746E+01
4.3508E-09, 1.9129E+02, 2.6864E+02, 2.4941E+01, 7.6039E+01, 9.1337E+01, 1.5787E+02, 1.0997E+00, 1.0813E+01, 1.3616E+01, 6.4743E+01, 1.0005E+00, 8.3965E+00, 2.8196E+01, 7.5809E+01
4.3608E-09, 1.9139E+02, 2.6864E+02, 2.5026E+01, 7.6088E+01, 9.1461E+01, 1.5800E+02, 1.1009E+00, 1.0837E+01, 1.3646E+01, 6.4748E+01, 1.0005E+00, 8.3965E+00, 2.8271E+01, 7.5871E+01
4.3708E-09, 1.9149E+02, 2.6865E+02, 2.5111E+01, 7.6138E+01, 9.1586E+01, 1.5814E+02, 1.1020E+00, 1.0862E+01, 1.3677E+01, 6.4754E+01, 1.0005E+00, 8.3964E+00, 2.8347E+01, 7.5934E+01
4.3808E-09, 1.9159E+02, 2.6865E+02, 2.5197E+01, 7.6188E+01, 9.1709E+01, 1.5827E+02, 1.1031E+00, 1.0886E+01, 1.3707E+01, 6.4759E+01, 1.0005E+00, 8.3964E+00, 2.8422E+01, 7.5997E+01
4.3908E-09, 1.9168E+02, 2.6865E+02, 2.5282E+01, 7.6238E+01, 9.1832E+01, 1.5840E+02, 1.1043E+00, 1.0911E+01, 1.3737E+01, 6.4765E+01, 1.0005E+00, 8.3963E+00, 2.8498E+01, 7.6061E+01
4.4008E-09, 1.9178E+02, 2.6865E+02, 2.5368E+01, 7.6288E+01, 9.1954E+01, 1.5853E+02, 1.1054E+00, 1.0936E+01, 1.3767E+01, 6.4771E+01, 1.0005E+00, 8.3963E+00, 2.8573E+01, 7.6125E+01
4.4108E-09, 1.9188E+02, 2.6866E+02, 2.5454E+01, 7.6339E+01, 9.2075E+01, 1.5866E+02, 1.1066E+00, 1.0961E+01, 1.3798E+01, 6.4776E+01, 1.0005E+00, 8.3962E+00, 2.8648E+01, 7.6189E+01
4.4208E-09, 1.9198E+02, 2.6866E+02, 2.5539E+01, 7.6390E+01, 9.2196E+01, 1.5879E+02, 1.1078E+00, 1.0986E+01, 1.3828E+01, 6.4782E+01, 1.0005E+00, 8.3962E+00, 2.8724E+01, 7.6254E+01
4.4308E-09, 1.9208E+02, 2.6866E+02, 2.5625E+01, 7.6442E+01, 9.2317E+01, 1.5892E+02, 1.1089E+00, 1.1011E+01, 1.3858E+01, 6.4788E+01, 1.0005E+00, 8.3961E+00, 2.8800E+01, 7.6319E+01
4.4408E-09, 1.9217E+02, 2.6866E+02, 2.5711E+01, 7.6494E+01, 9.2436E+01, 1.5904E+02, 1.1101E+00, 1.1037E+01, 1.3888E+01, 6.4794E+01, 1.0005E+00, 8.3961E+00, 2.8875E+01, 7.6384E+01
4.4508E-09, 1.9227E+02, 2.6867E+02, 2.5797E+01, 7.6546E+01, 9.2555E+01, 1.5917E+02, 1.1113E+00, 1.1062E+01, 1.3918E+01, 6.4799E+01, 1.0005E+00, 8.3960E+00, 2.8951E+01, 7.6450E+01
4.4608E-09, 1.9237E+02, 2.6867E+02, 2.5883E+01, 7.6599E+01, 9.2673E+01, 1.5930E+02, 1.1126E+00, 1.1088E+01, 1.3949E+01, 6.4805E+01, 1.0005E+00, 8.3960E+00, 2.9026E+01, 7.6516E+01
4.4708E-09, 1.9247E+02, 2.6867E+02, 2.5970E+01, 7.6652E+01, 9.2791E+01, 1.5942E+02, 1.1138E+00, 1.1114E+01, 1.3979E+01, 6.4811E+01, 1.0005E+00, 8.3959E+00, 2.9102E+01, 7.6583E+01
4.4808E-09, 1.9256E+02, 2.6867E+02, 2.6056E+01, 7.6705E+01, 9.2908E+01, 1.5955E+02, 1.1150E+00, 1.1140E+01, 1.4009E+01, 6.4817E+01, 1.0005E+00, 8.3959E+00, 2.9178E+01, 7.6650E+01
4.4908E-09, 1.9266E+02, 2.6868E+02, 2.6142E+01, 7.6759E+01, 9.3025E+01, 1.5967E+02, 1.1163E+00, 1.1167E+01, 1.4039E+01, 6.4823E+01, 1.0005E+00, 8.3959E+00, 2.9253E+01, 7.6717E+01
4.5008E-09, 1.9276E+02, 2.6868E+02, 2.6229E+01, 7.6813E+01, 9.3140E+01, 1.5980E+02, 1.1175E+00, 1.1193E+01, 1.4070E+01, 6.4829E+01, 1.0005E+00, 8.3958E+00, 2.9329E+01, 7.6784E+01
4.5108E-09, 1.9286E+02, 2.6868E+02, 2.6315E+01, 7.6868E+01, 9.3256E+01, 1.5992E+02, 1.1188E+00, 1.1220E+01, 1.4100E+01, 6.4835E+01, 1.0005E+00, 8.3958E+00, 2.9405E+01, 7.6852E+01
4.5208E-09, 1.9296E+02, 2.6868E+02, 2.6402E+01, 7.6923E+01, 9.3370E+01, 1.6004E+02, 1.1201E+00, 1.1246E+01, 1.4130E+01, 6.4841E+01, 1.0006E+00, 8.3957E+00, 2.9481E+01, 7.6921E+01
4.5308E-09, 1.9305E+02, 2.6869E+02, 2.6488E+01, 7.6978E+01, 9.3484E+01, 1.6016E+02, 1.1213E+00, 1.1273E+01, 1.4160E+01, 6.4847E+01, 1.0006E+00, 8.3957E+00, 2.9557E+01, 7.6989E+01
4.5408E-09, 1.9315E+02, 2.6869E+02, 2.6575E+01, 7.7034E+01, 9.3597E+01, 1.6028E+02, 1.1226E+00, 1.1300E+01, 1.4191E+01, 6.4853E+01, 1.0006E+00, 8.3956E+00, 2.9632E+01, 7.7058E+01
4.5508E-09, 1.9325E+02, 2.6869E+02, 2.6662E+01, 7.7090E+01, 9.3710E+01, 1.6040E+02, 1.1240E+00, 1.1328E+01, 1.4221E+01, 6.4859E+01, 1.0006E+00, 8.3956E+00, 2.9708E+01, 7.7128E+01
4.5608E-09, 1.9335E+02, 2.6869E+02, 2.6749E+01, 7.7147E+01, 9.3822E+01, 1.6052E+02, 1.1253E+00, 1.1355E+01, 1.4251E+01, 6.4866E+01, 1.0006E+00, 8.3955E+00, 2.9784E+01, 7.7198E+01
4.5708E-09, 1.9344E+02, 2.6870E+02, 2.6836E+01, 7.7204E+01, 9.3934E+01, 1.6064E+02, 1.1266E+00, 1.1383E+01, 1.4281E+01, 6.4872E+01, 1.0006E+00, 8.3955E+00, 2.9860E+01, 7.7268E+01
4.5808E-09, 1.9354E+02, 2.6870E+02, 2.6923E+01, 7.7261E+01, 9.4044E+01, 1.6076E+02, 1.1279E+00, 1.1410E+01, 1.4312E+01, 6.4878E+01, 1.0006E+00, 8.3954E+00, 2.9936E+01, 7.7338E+01
4.5908E-09, 1.9364E+02, 2.6870E+02, 2.7010E+01, 7.7319E+01, 9.4155E+01, 1.6088E+02, 1.1293E+00, 1.1438E+01, 1.4342E+01, 6.4884E+01, 1.0006E+00, 8.3954E+00, 3.0012E+01, 7.7409E+01
4.6008E-09, 1.9374E+02, 2.6870E+02, 2.7097E+01, 7.7377E+01, 9.4264E+01, 1.6100E+02, 1.1307E+00, 1.1466E+01, 1.4372E+01, 6.4891E+01, 1.0006E+00, 8.3953E+00, 3.0088E+01, 7.7480E+01
4.6108E-09, 1.9383E+02, 2.6871E+02, 2.7185E+01, 7.7436E+01, 9.4373E+01, 1.6111E+02, 1.1320E+00, 1.1495E+01, 1.4402E+01, 6.4897E+01, 1.0006E+00, 8.3953E+00, 3.0164E+01, 7.7552E+01
4.6208E-09, 1.9393E+02, 2.6871E+02, 2.7272E+01, 7.7495E+01, 9.4482E+01, 1.6123E+02, 1.1334E+00, 1.1523E+01, 1.4433E+01, 6.4904E+01, 1.0006E+00, 8.3952E+00, 3.0240E+01, 7.7624E+01
4.6308E-09, 1.9403E+02, 2.6871E+02, 2.7359E+01, 7.7554E+01, 9.4590E+01, 1.6135E+02, 1.1348E+00, 1.1551E+01, 1.4463E+01, 6.4910E+01, 1.0006E+00, 8.3952E+00, 3.0316E+01, 7.7696E+01
4.6408E-09, 1.9413E+02, 2.6872E+02, 2.7447E+01, 7.7614E+01, 9.4697E+01, 1.6146E+02, 1.1362E+00, 1.1580E+01, 1.4493E+01, 6.4916E+01, 1.0006E+00, 8.3951E+00, 3.0392E+01, 7.7769E+01
4.6508E-09, 1.9422E+02, 2.6872E+02, 2.7534E+01, 7.7675E+01, 9.4803E+01, 1.6157E+02, 1.1376E+00, 1.1609E+01, 1.4524E+01, 6.4923E+01, 1.0006E+00, 8.3951E+00, 3.0469E+01, 7.7842E+01
4.6608E-09, 1.9432E+02, 2.6872E+02, 2.7622E+01, 7.7735E+01, 9.4909E+01, 1.6169E+02, 1.1391E+00, 1.1638E+01, 1.4554E+01, 6.4930E+01, 1.0006E+00, 8.3950E+00, 3.0545E+01, 7.7916E+01
4.6708E-09, 1.9442E+02, 2.6872E+02, 2.7710E+01, 7.7797E+01, 9.5015E+01, 1.6180E+02, 1.1405E+00, 1.1667E+01, 1.4584E+01, 6.4936E+01, 1.0006E+00, 8.3950E+00, 3.0621E+01, 7.7989E+01
4.6808E-09, 1.9452E+02, 2.6873E+02, 2.7798E+01, 7.7858E+01, 9.5120E+01, 1.6191E+02, 1.1419E+00, 1.1696E+01, 1.4615E+01, 6.4943E+01, 1.0006E+00, 8.3949E+00, 3.0697E+01, 7.8064E+01
4.6908E-09, 1.9461E+02, 2.6873E+02, 2.7886E+01, 7.7920E+01, 9.5224E+01, 1.6202E+02, 1.1434E+00, 1.1725E+01, 1.4645E+01, 6.4949E+01, 1.0006E+00, 8.3949E+00, 3.0773E+01, 7.8138E+01
4.7008E-09, 1.9471E+02, 2.6873E+02, 2.7973E+01, 7.7983E+01, 9.5328E+01, 1.6213E+02, 1.1449E+00, 1.1755E+01, 1.4675E+01, 6.4956E+01, 1.0007E+00, 8.3948E+00, 3.0850E+01, 7.8213E+01
4.7108E-09, 1.9481E+02, 2.6873E+02, 2.8061E+01, 7.8045E+01, 9.5431E+01, 1.6224E+02, 1.1464E+00, 1.1785E+01, 1.4705E+01, 6.4963E+01, 1.0007E+00, 8.3948E+00, 3.0926E+01, 7.8289E+01
4.7208E-09, 1.9491E+02, 2.6874E+02, 2.8150E+01, 7.8109E+01, 9.5534E+01, 1.6235E+02, 1.1478E+00, 1.1814E+01, 1.4736E+01, 6.4970E+01, 1.0007E+00, 8.3947E+00, 3.1002E+01, 7.8364E+01
4.7308E-09, 1.9500E+02, 2.6874E+02, 2.8238E+01, 7.8173E+01, 9.5636E+01, 1.6246E+02, 1.1494E+00, 1.1844E+01, 1.4766E+01, 6.4977E+01, 1.0007E+00, 8.3947E+00, 3.1079E+01, 7.8440E+01
4.7408E-09, 1.9510E+02, 2.6874E+02, 2.8326E+01, 7.8237E+01, 9.5737E+01, 1.6257E+02, 1.1509E+00, 1.1874E+01, 1.4796E+01, 6.4983E+01, 1.0007E+00, 8.3947E+00, 3.1155E+01, 7.8517E+01
4.7508E-09, 1.9520E+02, 2.6875E+02, 2.8414E+01, 7.8301E+01, 9.5838E+01, 1.6268E+02, 1.1524E+00, 1.1905E+01, 1.4827E+01, 6.4990E+01, 1.0007E+00, 8.3946E+00, 3.1231E+01, 7.8594E+01
4.7608E-09, 1.9530E+02, 2.6875E+02, 2.8503E+01, 7.8367E+01, 9.5938E+01, 1.6279E+02, 1.1539E+00, 1.1935E+01, 1.4857E+01, 6.4997E+01, 1.0007E+00, 8.3946E+00, 3.1308E+01, 7.8671E+01
4.7708E-09, 1.9539E+02, 2.6875E+02, 2.8591E+01, 7.8432E+01, 9.6038E+01, 1.6289E+02, 1.1555E+00, 1.1965E+01, 1.4887E+01, 6.5004E+01, 1.0007E+00, 8.3945E+00, 3.1384E+01, 7.8749E+01
4.7808E-09, 1.9549E+02, 2.6876E+02, 2.8679E+01, 7.8498E+01, 9.6137E+01, 1.6300E+02, 1.1571E+00, 1.1996E+01, 1.4918E+01, 6.5011E+01, 1.0007E+00, 8.3945E+00, 3.1461E+01, 7.8826E+01
4.7908E-09, 1.9559E+02, 2.6876E+02, 2.8768E+01, 7.8565E+01, 9.6236E+01, 1.6310E+02, 1.1586E+00, 1.2027E+01, 1.4948E+01, 6.5018E+01, 1.0007E+00, 8.3944E+00, 3.1537E+01, 7.8905E+01
4.8008E-09, 1.9568E+02, 2.6876E+02, 2.8857E+01, 7.8631E+01, 9.6334E+01, 1.6321E+02, 1.1602E+00, 1.2058E+01, 1.4978E+01, 6.5025E+01, 1.0007E+00, 8.3944E+00, 3.1614E+01, 7.8984E+01
4.8108E-09, 1.9578E+02, 2.6876E+02, 2.8945E+01, 7.8699E+01, 9.6432E+01, 1.6331E+02, 1.1618E+00, 1.2089E+01, 1.5009E+01, 6.5033E+01, 1.0007E+00, 8.3943E+00, 3.1690E+01, 7.9063E+01
4.8208E-09, 1.9588E+02, 2.6877E+02, 2.9034E+01, 7.8767E+01, 9.6529E+01, 1.6342E+02, 1.1634E+00, 1.2120E+01, 1.5039E+01, 6.5040E+01, 1.0007E+00, 8.3943E+00, 3.1767E+01, 7.9142E+01
4.8308E-09, 1.9598E+02, 2.6877E+02, 2.9123E+01, 7.8835E+01, 9.6625E+01, 1.6352E+02, 1.1651E+00, 1.2151E+01, 1.5070E+01, 6.5047E+01, 1.0007E+00, 8.3942E+00, 3.1843E+01, 7.9222E+01
4.8408E-09, 1.9607E+02, 2.6877E+02, 2.9212E+01, 7.8904E+01, 9.6721E+01, 1.6362E+02, 1.1667E+00, 1.2183E+01, 1.5100E+01, 6.5054E+01, 1.0007E+00, 8.3942E+00, 3.1920E+01, 7.9302E+01
4.8508E-09, 1.9617E+02, 2.6878E+02, 2.9301E+01, 7.8973E+01, 9.6816E+01, 1.6372E+02, 1.1683E+00, 1.2214E+01, 1.5130E+01, 6.5062E+01, 1.0007E+00, 8.3942E+00, 3.1997E+01, 7.9383E+01
4.8608E-09, 1.9627E+02, 2.6878E+02, 2.9390E+01, 7.9042E+01, 9.6911E+01, 1.6382E+02, 1.1700E+00, 1.2246E+01, 1.5161E+01, 6.5069E+01, 1.0008E+00, 8.3941E+00, 3.2073E+01, 7.9464E+01
4.8708E-09, 1.9636E+02, 2.6878E+02, 2.9479E+01, 7.9113E+01, 9.7005E+01, 1.6392E+02, 1.1717E+00, 1.2278E+01, 1.5191E+01, 6.5076E+01, 1.0008E+00, 8.3941E+00, 3.2150E+01, 7.9545E+01
4.8808E-09, 1.9646E+02, 2.6879E+02, 2.9568E+01, 7.9183E+01, 9.7099E+01, 1.6402E+02, 1.1734E+00, 1.2309E+01, 1.5221E+01, 6.5084E+01, 1.0008E+00, 8.3940E+00, 3.2227E+01, 7.9627E+01
4.8908E-09, 1.9656E+02, 2.6879E+02, 2.9657E+01, 7.9254E+01, 9.7192E+01, 1.6412E+02, 1.1751E+00, 1.2341E+01, 1.5252E+01, 6.5091E+01, 1.0008E+00, 8.3940E+00, 3.2303E+01, 7.9709E+01
4.9008E-09, 1.9666E+02, 2.6879E+02, 2.9747E+01, 7.9326E+01, 9.7285E+01, 1.6422E+02, 1.1768E+00, 1.2374E+01, 1.5282E+01, 6.5099E+01, 1.0008E+00, 8.3939E+00, 3.2380E+01, 7.9792E+01
4.9108E-09, 1.9675E+02, 2.6880E+02, 2.9836E+01, 7.9398E+01, 9.7377E+01, 1.6432E+02, 1.1785E+00, 1.2406E+01, 1.5313E+01, 6.5106E+01, 1.0008E+00, 8.3939E+00, 3.2457E+01, 7.9874E+01
4.9208E-09, 1.9685E+02, 2.6880E+02, 2.9925E+01, 7.9470E+01, 9.7469E+01, 1.6442E+02, 1.1802E+00, 1.2438E+01, 1.5343E+01, 6.5114E+01, 1.0008E+00, 8.3939E+00, 3.2533E+01, 7.9958E+01
4.9308E-09, 1.9695E+02, 2.6880E+02, 3.0015E+01, 7.9543E+01, 9.7560E+01, 1.6451E+02, 1.1820E+00, 1.2471E+01, 1.5373E+01, 6.5122E+01, 1.0008E+00, 8.3938E+00, 3.2610E+01, 8.0041E+01
4.9408E-09, 1.9704E+02, 2.6881E+02, 3.0104E+01, 7.9617E+01, 9.7651E+01, 1.6461E+02, 1.1837E+00, 1.2503E+01, 1.5404E+01, 6.5129E+01, 1.0008E+00, 8.3938E+00, 3.2687E+01, 8.0125E+01
4.9508E-09, 1.9714E+02, 2.6881E+02, 3.0194E+01, 7.9691E+01, 9.7741E+01, 1.6471E+02, 1.1855E+00, 1.2536E+01, 1.5434E+01, 6.5137E+01, 1.0008E+00, 8.3937E+00, 3.2764E+01, 8.0210E+01
4.9608E-09, 1.9724E+02, 2.6881E+02, 3.0284E+01, 7.9765E+01, 9.7831E+01, 1.6480E+02, 1.1873E+00, 1.2569E+01, 1.5465E+01, 6.5145E+01, 1.0008E+00, 8.3937E+00, 3.2841E+01, 8.0294E+01
4.9708E-09, 1.9733E+02, 2.6882E+02, 3.0373E+01, 7.9840E+01, 9.7920E+01, 1.6489E+02, 1.1891E+00, 1.2602E+01, 1.5495E+01, 6.5153E+01, 1.0008E+00, 8.3937E+00, 3.2918E+01, 8.0380E+01
4.9808E-09, 1.9743E+02, 2.6882E+02, 3.0463E+01, 7.9915E+01, 9.8009E+01, 1.6499E+02, 1.1909E+00, 1.2635E+01, 1.5525E+01, 6.5161E+01, 1.0008E+00, 8.3936E+00, 3.2994E+01, 8.0465E+01
4.9908E-09, 1.9753E+02, 2.6882E+02, 3.0553E+01, 7.9991E+01, 9.8097E+01, 1.6508E+02, 1.1927E+00, 1.2668E+01, 1.5556E+01, 6.5168E+01, 1.0008E+00, 8.3936E+00, 3.3071E+01, 8.0551E+01
5.0008E-09, 1.9762E+02, 2.6883E+02, 3.0643E+01, 8.0067E+01, 9.8184E+01, 1.6518E+02, 1.1946E+00, 1.2701E+01, 1.5586E+01, 6.5176E+01, 1.0009E+00, 8.3935E+00, 3.3148E+01, 8.0637E+01
5.0108E-09, 1.9772E+02, 2.6883E+02, 3.0733E+01, 8.0144E+01, 9.8272E+01, 1.6527E+02, 1.1964E+00, 1.2735E+01, 1.5617E+01, 6.5184E+01, 1.0009E+00, 8.3935E+00, 3.3225E+01, 8.0724E+01
5.0208E-09, 1.9782E+02, 2.6883E+02, 3.0823E+01, 8.0222E+01, 9.8358E+01, 1.6536E+02, 1.1983E+00, 1.2768E+01, 1.5647E+01, 6.5192E+01, 1.0009E+00, 8.3935E+00, 3.3302E+01, 8.0811E+01
5.0308E-09, 1.9791E+02, 2.6884E+02, 3.0913E+01, 8.0299E+01, 9.8444E+01, 1.6545E+02, 1.2001E+00, 1.2802E+01, 1.5678E+01, 6.5200E+01, 1.0009E+00, 8.3934E+00, 3.3379E+01, 8.0898E+01
5.0408E-09, 1.9801E+02, 2.6884E+02, 3.1003E+01, 8.0378E+01, 9.8530E+01, 1.6554E+02, 1.2020E+00, 1.2836E+01, 1.5708E+01, 6.5209E+01, 1.0009E+00, 8.3934E+00, 3.3456E+01, 8.0986E+01
5.0508E-09, 1.9811E+02, 2.6884E+02, 3.1093E+01, 8.0457E+01, 9.8615E+01, 1.6563E+02, 1.2039E+00, 1.2869E+01, 1.5738E+01, 6.5217E+01, 1.0009E+00, 8.3934E+00, 3.3533E+01, 8.1074E+01
5.0608E-09, 1.9821E+02, 2.6885E+02, 3.1183E+01, 8.0536E+01, 9.8700E+01, 1.6572E+02, 1.2059E+00, 1.2903E+01, 1.5769E+01, 6.5225E+01, 1.0009E+00, 8.3933E+00, 3.3610E+01, 8.1163E+01
5.0708E-09, 1.9830E+02, 2.6885E+02, 3.1274E+01, 8.0616E+01, 9.8785E+01, 1.6581E+02, 1.2078E+00, 1.2937E+01, 1.5799E+01, 6.5233E+01, 1.0009E+00, 8.3933E+00, 3.3687E+01, 8.1252E+01
5.0808E-09, 1.9840E+02, 2.6885E+02, 3.1364E+01, 8.0696E+01, 9.8868E+01, 1.6590E+02, 1.2097E+00, 1.2972E+01, 1.5830E+01, 6.5242E+01, 1.0009E+00, 8.3933E+00, 3.3764E+01, 8.1341E+01
5.0908E-09, 1.9850E+02, 2.6886E+02, 3.1455E+01, 8.0777E+01, 9.8952E+01, 1.6599E+02, 1.2117E+00, 1.3006E+01, 1.5860E+01, 6.5250E+01, 1.0009E+00, 8.3932E+00, 3.3841E+01, 8.1430E+01
5.1008E-09, 1.9859E+02, 2.6886E+02, 3.1545E+01, 8.0858E+01, 9.9035E+01, 1.6607E+02, 1.2136E+00, 1.3040E+01, 1.5891E+01, 6.5258E+01, 1.0009E+00, 8.3932E+00, 3.3918E+01, 8.1520E+01
5.1108E-09, 1.9869E+02, 2.6886E+02, 3.1636E+01, 8.0940E+01, 9.9117E+01, 1.6616E+02, 1.2156E+00, 1.3075E+01, 1.5921E+01, 6.5267E+01, 1.0009E+00, 8.3932E+00, 3.3996E+01, 8.1611E+01
5.1208E-09, 1.9879E+02, 2.6887E+02, 3.1726E+01, 8.1022E+01, 9.9199E+01, 1.6625E+02, 1.2176E+00, 1.3109E+01, 1.5952E+01, 6.5275E+01, 1.0009E+00, 8.3931E+00, 3.4073E+01, 8.1702E+01
5.1308E-09, 1.9888E+02, 2.6887E+02, 3.1817E+01, 8.1105E+01, 9.9281E+01, 1.6633E+02, 1.2196E+00, 1.3144E+01, 1.5982E+01, 6.5284E+01, 1.0010E+00, 8.3931E+00, 3.4150E+01, 8.1793E+01
5.1408E-09, 1.9898E+02, 2.6887E+02, 3.1907E+01, 8.1188E+01, 9.9362E+01, 1.6642E+02, 1.2216E+00, 1.3178E+01, 1.6013E+01, 6.5292E+01, 1.0010E+00, 8.3931E+00, 3.4227E+01, 8.1884E+01
5.1508E-09, 1.9908E+02, 2.6888E+02, 3.1998E+01, 8.1272E+01, 9.9442E+01, 1.6650E+02, 1.2237E+00, 1.3213E+01, 1.6043E+01, 6.5301E+01, 1.0010E+00, 8.3930E+00, 3.4304E+01, 8.1976E+01
5.1608E-09, 1.9917E+02, 2.6888E+02, 3.2089E+01, 8.1357E+01, 9.9522E+01, 1.6659E+02, 1.2257E+00, 1.3248E+01, 1.6073E+01, 6.5310E+01, 1.0010E+00, 8.3930E+00, 3.4381E+01, 8.2068E+01
5.1708E-09, 1.9927E+02, 2.6889E+02, 3.2180E+01, 8.1441E+01, 9.9602E+01, 1.6667E+02, 1.2278E+00, 1.3283E+01, 1.6104E+01, 6.5318E+01, 1.0010E+00, 8.3930E+00, 3.4459E+01, 8.2161E+01
5.1808E-09, 1.9937E+02, 2.6889E+02, 3.2271E+01, 8.1527E+01, 9.9681E+01, 1.6675E+02, 1.2299E+00, 1.3318E+01, 1.6134E+01, 6.5327E+01, 1.0010E+00, 8.3929E+00, 3.4536E+01, 8.2254E+01
5.1908E-09, 1.9946E+02, 2.6889E+02, 3.2362E+01, 8.1613E+01, 9.9760E+01, 1.6684E+02, 1.2320E+00, 1.3353E+01, 1.6165E+01, 6.5336E+01, 1.0010E+00, 8.3929E+00, 3.4613E+01, 8.2347E+01
5.2008E-09, 1.9956E+02, 2.6890E+02, 3.2453E+01, 8.1699E+01, 9.9839E+01, 1.6692E+02, 1.2341E+00, 1.3388E+01, 1.6195E+01, 6.5345E+01, 1.0010E+00, 8.3929E+00, 3.4690E+01, 8.2441E+01
5.2108E-09, 1.9966E+02, 2.6890E+02, 3.2544E+01, 8.1786E+01, 9.9917E+01, 1.6700E+02, 1.2362E+00, 1.3424E+01, 1.6226E+01, 6.5354E+01, 1.0010E+00, 8.3929E+00, 3.4767E+01, 8.2535E+01
5.2208E-09, 1.9975E+02, 2.6890E+02, 3.2635E+01, 8.1873E+01, 9.9994E+01, 1.6708E+02, 1.2383E+00, 1.3459E+01, 1.6256E+01, 6.5363E+01, 1.0010E+00, 8.3928E+00, 3.4845E+01, 8.2629E+01
5.2308E-09, 1.9985E+02, 2.6891E+02, 3.2726E+01, 8.1961E+01, 1.0007E+02, 1.6716E+02, 1.2405E+00, 1.3495E+01, 1.6287E+01, 6.5372E+01, 1.0010E+00, 8.3928E+00, 3.4922E+01, 8.2724E+01
5.2408E-09, 1.9994E+02, 2.6891E+02, 3.2817E+01, 8.2050E+01, 1.0015E+02, 1.6724E+02, 1.2426E+00, 1.3530E+01, 1.6317E+01, 6.5381E+01, 1.0011E+00, 8.3928E+00, 3.4999E+01, 8.2819E+01
5.2508E-09, 2.0004E+02, 2.6892E+02, 3.2909E+01, 8.2138E+01, 1.0022E+02, 1.6732E+02, 1.2448E+00, 1.3566E+01, 1.6348E+01, 6.5390E+01, 1.0011E+00, 8.3928E+00, 3.5077E+01, 8.2915E+01
5.2608E-09, 2.0014E+02, 2.6892E+02, 3.3000E+01, 8.2228E+01, 1.0030E+02, 1.6740E+02, 1.2470E+00, 1.3601E+01, 1.6379E+01, 6.5399E+01, 1.0011E+00, 8.3927E+00, 3.5154E+01, 8.3011E+01
5.2708E-09, 2.0023E+02, 2.6892E+02, 3.3091E+01, 8.2318E+01, 1.0038E+02, 1.6748E+02, 1.2492E+00, 1.3637E+01, 1.6409E+01, 6.5408E+01, 1.0011E+00, 8.3927E+00, 3.5231E+01, 8.3107E+01
5.2808E-09, 2.0033E+02, 2.6893E+02, 3.3183E+01, 8.2408E+01, 1.0045E+02, 1.6756E+02, 1.2514E+00, 1.3673E+01, 1.6440E+01, 6.5417E+01, 1.0011E+00, 8.3927E+00, 3.5309E+01, 8.3203E+01
5.2908E-09, 2.0043E+02, 2.6893E+02, 3.3274E+01, 8.2499E+01, 1.0053E+02, 1.6764E+02, 1.2537E+00, 1.3709E+01, 1.6470E+01, 6.5427E+01, 1.0011E+00, 8.3927E+00, 3.5386E+01, 8.3300E+01
5.3008E-09, 2.0052E+02, 2.6894E+02, 3.3366E+01, 8.2591E+01, 1.0060E+02, 1.6771E+02, 1.2559E+00, 1.3745E+01, 1.6501E+01, 6.5436E+01, 1.0011E+00, 8.3927E+00, 3.5463E+01, 8.3398E+01
5.3108E-09, 2.0062E+02, 2.6894E+02, 3.3457E+01, 8.2683E+01, 1.0067E+02, 1.6779E+02, 1.2582E+00, 1.3781E+01, 1.6531E+01, 6.5445E+01, 1.0011E+00, 8.3927E+00, 3.5541E+01, 8.3495E+01
5.3208E-09, 2.0072E+02, 2.6894E+02, 3.3549E+01, 8.2775E+01, 1.0075E+02, 1.6787E+02, 1.2604E+00, 1.3817E+01, 1.6562E+01, 6.5455E+01, 1.0011E+00, 8.3926E+00, 3.5618E+01, 8.3593E+01
5.3308E-09, 2.0081E+02, 2.6895E+02, 3.3640E+01, 8.2868E+01, 1.0082E+02, 1.6794E+02, 1.2627E+00, 1.3853E+01, 1.6592E+01, 6.5464E+01, 1.0011E+00, 8.3926E+00, 3.5696E+01, 8.3692E+01
5.3408E-09, 2.0091E+02, 2.6895E+02, 3.3732E+01, 8.2962E+01, 1.0089E+02, 1.6802E+02, 1.2650E+00, 1.3890E+01, 1.6623E+01, 6.5474E+01, 1.0012E+00, 8.3926E+00, 3.5773E+01, 8.3791E+01
5.3508E-09, 2.0101E+02, 2.6896E+02, 3.3824E+01, 8.3056E+01, 1.0096E+02, 1.6809E+02, 1.2674E+00, 1.3926E+01, 1.6653E+01, 6.5484E+01, 1.0012E+00, 8.3926E+00, 3.5851E+01, 8.3890E+01
5.3608E-09, 2.0110E+02, 2.6896E+02, 3.3916E+01, 8.3151E+01, 1.0104E+02, 1.6817E+02, 1.2697E+00, 1.3962E+01, 1.6684E+01, 6.5493E+01, 1.0012E+00, 8.3926E+00, 3.5928E+01, 8.3989E+01
5.3708E-09, 2.0120E+02, 2.6896E+02, 3.4008E+01, 8.3246E+01, 1.0111E+02, 1.6824E+02, 1.2720E+00, 1.3999E+01, 1.6715E+01, 6.5503E+01, 1.0012E+00, 8.3926E+00, 3.6006E+01, 8.4089E+01
5.3808E-09, 2.0130E+02, 2.6897E+02, 3.4099E+01, 8.3342E+01, 1.0118E+02, 1.6831E+02, 1.2744E+00, 1.4036E+01, 1.6745E+01, 6.5513E+01, 1.0012E+00, 8.3926E+00, 3.6083E+01, 8.4189E+01
5.3908E-09, 2.0139E+02, 2.6897E+02, 3.4191E+01, 8.3438E+01, 1.0125E+02, 1.6839E+02, 1.2768E+00, 1.4072E+01, 1.6776E+01, 6.5522E+01, 1.0012E+00, 8.3925E+00, 3.6160E+01, 8.4290E+01
5.4008E-09, 2.0149E+02, 2.6898E+02, 3.4283E+01, 8.3534E+01, 1.0132E+02, 1.6846E+02, 1.2792E+00, 1.4109E+01, 1.6806E+01, 6.5532E+01, 1.0012E+00, 8.3925E+00, 3.6238E+01, 8.4390E+01
5.4108E-09, 2.0158E+02, 2.6898E+02, 3.4375E+01, 8.3632E+01, 1.0139E+02, 1.6853E+02, 1.2816E+00, 1.4146E+01, 1.6837E+01, 6.5542E+01, 1.0012E+00, 8.3925E+00, 3.6315E+01, 8.4492E+01
5.4208E-09, 2.0168E+02, 2.6898E+02, 3.4467E+01, 8.3729E+01, 1.0146E+02, 1.6860E+02, 1.2840E+00, 1.4182E+01, 1.6867E+01, 6.5552E+01, 1.0012E+00, 8.3925E+00, 3.6393E+01, 8.4593E+01
5.4308E-09, 2.0178E+02, 2.6899E+02, 3.4560E+01, 8.3828E+01, 1.0153E+02, 1.6867E+02, 1.2864E+00, 1.4219E+01, 1.6898E+01, 6.5562E+01, 1.0012E+00, 8.3925E+00, 3.6471E+01, 8.4695E+01
5.4408E-09, 2.0187E+02, 2.6899E+02, 3.4652E+01, 8.3926E+01, 1.0160E+02, 1.6875E+02, 1.2889E+00, 1.4256E+01, 1.6929E+01, 6.5572E+01, 1.0013E+00, 8.3925E+00, 3.6548E+01, 8.4797E+01
5.4508E-09, 2.0197E+02, 2.6900E+02, 3.4744E+01, 8.4026E+01, 1.0167E+02, 1.6882E+02, 1.2914E+00, 1.4293E+01, 1.6959E+01, 6.5582E+01, 1.0013E+00, 8.3925E+00, 3.6626E+01, 8.4900E+01
5.4608E-09, 2.0207E+02, 2.6900E+02, 3.4836E+01, 8.4126E+01, 1.0173E+02, 1.6889E+02, 1.2938E+00, 1.4330E+01, 1.6990E+01, 6.5592E+01, 1.0013E+00, 8.3925E+00, 3.6703E+01, 8.5003E+01
5.4708E-09, 2.0216E+02, 2.6901E+02, 3.4928E+01, 8.4226E+01, 1.0180E+02, 1.6896E+02, 1.2963E+00, 1.4367E+01, 1.7020E+01, 6.5603E+01, 1.0013E+00, 8.3925E+00, 3.6781E+01, 8.5106E+01
5.4808E-09, 2.0226E+02, 2.6901E+02, 3.5021E+01, 8.4327E+01, 1.0187E+02, 1.6902E+02, 1.2989E+00, 1.4404E+01, 1.7051E+01, 6.5613E+01, 1.0013E+00, 8.3925E+00, 3.6858E+01, 8.5210E+01
5.4908E-09, 2.0236E+02, 2.6901E+02, 3.5113E+01, 8.4428E+01, 1.0194E+02, 1.6909E+02, 1.3014E+00, 1.4441E+01, 1.7082E+01, 6.5623E+01, 1.0013E+00, 8.3925E+00, 3.6936E+01, 8.5314E+01
5.5008E-09, 2.0245E+02, 2.6902E+02, 3.5205E+01, 8.4530E+01, 1.0200E+02, 1.6916E+02, 1.3039E+00, 1.4479E+01, 1.7112E+01, 6.5634E+01, 1.0013E+00, 8.3925E+00, 3.7013E+01, 8.5418E+01
5.5108E-09, 2.0255E+02, 2.6902E+02, 3.5298E+01, 8.4632E+01, 1.0207E+02, 1.6923E+02, 1.3065E+00, 1.4516E+01, 1.7143E+01, 6.5644E+01, 1.0013E+00, 8.3925E+00, 3.7091E+01, 8.5523E+01
5.5208E-09, 2.0264E+02, 2.6903E+02, 3.5390E+01, 8.4735E+01, 1.0214E+02, 1.6930E+02, 1.3091E+00, 1.4553E+01, 1.7174E+01, 6.5655E+01, 1.0013E+00, 8.3925E+00, 3.7169E+01, 8.5628E+01
5.5308E-09, 2.0274E+02, 2.6903E+02, 3.5483E+01, 8.4839E+01, 1.0220E+02, 1.6936E+02, 1.3117E+00, 1.4591E+01, 1.7204E+01, 6.5665E+01, 1.0014E+00, 8.3925E+00, 3.7246E+01, 8.5733E+01
5.5408E-09, 2.0284E+02, 2.6904E+02, 3.5575E+01, 8.4943E+01, 1.0227E+02, 1.6943E+02, 1.3143E+00, 1.4628E+01, 1.7235E+01, 6.5676E+01, 1.0014E+00, 8.3925E+00, 3.7324E+01, 8.5839E+01
5.5508E-09, 2.0293E+02, 2.6904E+02, 3.5668E+01, 8.5047E+01, 1.0233E+02, 1.6950E+02, 1.3169E+00, 1.4665E+01, 1.7266E+01, 6.5686E+01, 1.0014E+00, 8.3925E+00, 3.7401E+01, 8.5945E+01
5.5608E-09, 2.0303E+02, 2.6905E+02, 3.5761E+01, 8.5152E+01, 1.0240E+02, 1.6956E+02, 1.3195E+00, 1.4703E+01, 1.7296E+01, 6.5697E+01, 1.0014E+00, 8.3926E+00, 3.7479E+01, 8.6051E+01
5.5708E-09, 2.0313E+02, 2.6905E+02, 3.5853E+01, 8.5258E+01, 1.0246E+02, 1.6963E+02, 1.3222E+00, 1.4741E+01, 1.7327E+01, 6.5708E+01, 1.0014E+00, 8.3926E+00, 3.7557E+01, 8.6158E+01
5.5808E-09, 2.0322E+02, 2.6906E+02, 3.5946E+01, 8.5364E+01, 1.0253E+02, 1.6969E+02, 1.3249E+00, 1.4778E+01, 1.7357E+01, 6.5718E+01, 1.0014E+00, 8.3926E+00, 3.7634E+01, 8.6265E+01
5.5908E-09, 2.0332E+02, 2.6906E+02, 3.6039E+01, 8.5471E+01, 1.0259E+02, 1.6976E+02, 1.3275E+00, 1.4816E+01, 1.7388E+01, 6.5729E+01, 1.0014E+00, 8.3926E+00, 3.7712E+01, 8.6372E+01
5.6008E-09, 2.0341E+02, 2.6906E+02, 3.6132E+01, 8.5578E+01, 1.0265E+02, 1.6982E+02, 1.3302E+00, 1.4853E+01, 1.7419E+01, 6.5740E+01, 1.0014E+00, 8.3926E+00, 3.7790E+01, 8.6480E+01
5.6108E-09, 2.0351E+02, 2.6907E+02, 3.6224E+01, 8.5685E+01, 1.0272E+02, 1.6989E+02, 1.3330E+00, 1.4891E+01, 1.7449E+01, 6.5751E+01, 1.0015E+00, 8.3926E+00, 3.7867E+01, 8.6588E+01
5.6208E-09, 2.0361E+02, 2.6907E+02, 3.6317E+01, 8.5793E+01, 1.0278E+02, 1.6995E+02, 1.3357E+00, 1.4929E+01, 1.7480E+01, 6.5762E+01, 1.0015E+00, 8.3926E+00, 3.7945E+01, 8.6696E+01
5.6308E-09, 2.0370E+02, 2.6908E+02, 3.6410E+01, 8.5902E+01, 1.0284E+02, 1.7001E+02, 1.3384E+00, 1.4967E+01, 1.7511E+01, 6.5773E+01, 1.0015E+00, 8.3927E+00, 3.8023E+01, 8.6805E+01
5.6408E-09, 2.0380E+02, 2.6908E+02, 3.6503E+01, 8.6011E+01, 1.0290E+02, 1.7007E+02, 1.3412E+00, 1.5004E+01, 1.7542E+01, 6.5784E+01, 1.0015E+00, 8.3927E+00, 3.8100E+01, 8.6914E+01
5.6508E-09, 2.0390E+02, 2.6909E+02, 3.6596E+01, 8.6121E+01, 1.0296E+02, 1.7014E+02, 1.3440E+00, 1.5042E+01, 1.7572E+01, 6.5796E+01, 1.0015E+00, 8.3927E+00, 3.8178E+01, 8.7023E+01
5.6608E-09, 2.0399E+02, 2.6909E+02, 3.6689E+01, 8.6231E+01, 1.0303E+02, 1.7020E+02, 1.3468E+00, 1.5080E+01, 1.7603E+01, 6.5807E+01, 1.0015E+00, 8.3927E+00, 3.8256E+01, 8.7133E+01
5.6708E-09, 2.0409E+02, 2.6910E+02, 3.6782E+01, 8.6342E+01, 1.0309E+02, 1.7026E+02, 1.3496E+00, 1.5118E+01, 1.7634E+01, 6.5818E+01, 1.0015E+00, 8.3928E+00, 3.8333E+01, 8.7243E+01
5.6808E-09, 2.0419E+02, 2.6910E+02, 3.6875E+01, 8.6453E+01, 1.0315E+02, 1.7032E+02, 1.3524E+00, 1.5156E+01, 1.7664E+01, 6.5830E+01, 1.0015E+00, 8.3928E+00, 3.8411E+01, 8.7353E+01
5.6908E-09, 2.0428E+02, 2.6911E+02, 3.6968E+01, 8.6565E+01, 1.0321E+02, 1.7038E+02, 1.3553E+00, 1.5194E+01, 1.7695E+01, 6.5841E+01, 1.0016E+00, 8.3928E+00, 3.8489E+01, 8.7464E+01
5.7008E-09, 2.0438E+02, 2.6911E+02, 3.7061E+01, 8.6677E+01, 1.0327E+02, 1.7044E+02, 1.3581E+00, 1.5232E+01, 1.7726E+01, 6.5852E+01, 1.0016E+00, 8.3928E+00, 3.8566E+01, 8.7575E+01
5.7108E-09, 2.0447E+02, 2.6912E+02, 3.7154E+01, 8.6790E+01, 1.0333E+02, 1.7050E+02, 1.3610E+00, 1.5270E+01, 1.7756E+01, 6.5864E+01, 1.0016E+00, 8.3929E+00, 3.8644E+01, 8.7686E+01
5.7208E-09, 2.0457E+02, 2.6912E+02, 3.7247E+01, 8.6903E+01, 1.0339E+02, 1.7056E+02, 1.3639E+00, 1.5308E+01, 1.7787E+01, 6.5876E+01, 1.0016E+00, 8.3929E+00, 3.8722E+01, 8.7797E+01
5.7308E-09, 2.0467E+02, 2.6913E+02, 3.7341E+01, 8.7017E+01, 1.0345E+02, 1.7062E+02, 1.3668E+00, 1.5346E+01, 1.7818E+01, 6.5887E+01, 1.0016E+00, 8.3929E+00, 3.8800E+01, 8.7909E+01
5.7408E-09, 2.0476E+02, 2.6913E+02, 3.7434E+01, 8.7131E+01, 1.0351E+02, 1.7068E+02, 1.3697E+00, 1.5384E+01, 1.7849E+01, 6.5899E+01, 1.0016E+00, 8.3930E+00, 3.8877E+01, 8.8021E+01
5.7508E-09, 2.0486E+02, 2.6914E+02, 3.7527E+01, 8.7246E+01, 1.0357E+02, 1.7074E+02, 1.3727E+00, 1.5422E+01, 1.7879E+01, 6.5911E+01, 1.0016E+00, 8.3930E+00, 3.8955E+01, 8.8134E+01
5.7608E-09, 2.0496E+02, 2.6914E+02, 3.7620E+01, 8.7361E+01, 1.0362E+02, 1.7080E+02, 1.3756E+00, 1.5460E+01, 1.7910E+01, 6.5922E+01, 1.0017E+00, 8.3931E+00, 3.9033E+01, 8.8246E+01
5.7708E-09, 2.0505E+02, 2.6915E+02, 3.7714E+01, 8.7477E+01, 1.0368E+02, 1.7086E+02, 1.3786E+00, 1.5499E+01, 1.7941E+01, 6.5934E+01, 1.0017E+00, 8.3931E+00, 3.9110E+01, 8.8360E+01
5.7808E-09, 2.0515E+02, 2.6915E+02, 3.7807E+01, 8.7593E+01, 1.0374E+02, 1.7091E+02, 1.3816E+00, 1.5537E+01, 1.7972E+01, 6.5946E+01, 1.0017E+00, 8.3931E+00, 3.9188E+01, 8.8473E+01
5.7908E-09, 2.0524E+02, 2.6916E+02, 3.7901E+01, 8.7710E+01, 1.0380E+02, 1.7097E+02, 1.3846E+00, 1.5575E+01, 1.8002E+01, 6.5958E+01, 1.0017E+00, 8.3932E+00, 3.9266E+01, 8.8587E+01
5.8008E-09, 2.0534E+02, 2.6916E+02, 3.7994E+01, 8.7827E+01, 1.0386E+02, 1.7103E+02, 1.3877E+00, 1.5613E+01, 1.8033E+01, 6.5970E+01, 1.0017E+00, 8.3932E+00, 3.9343E+01, 8.8701E+01
5.8108E-09, 2.0544E+02, 2.6917E+02, 3.8087E+01, 8.7945E+01, 1.0391E+02, 1.7109E+02, 1.3907E+00, 1.5651E+01, 1.8064E+01, 6.5982E+01, 1.0017E+00, 8.3933E+00, 3.9421E+01, 8.8815E+01
5.8208E-09, 2.0553E+02, 2.6917E+02, 3.8181E+01, 8.8063E+01, 1.0397E+02, 1.7114E+02, 1.3938E+00, 1.5690E+01, 1.8095E+01, 6.5995E+01, 1.0017E+00, 8.3933E+00, 3.9499E+01, 8.8929E+01
5.8308E-09, 2.0563E+02, 2.6918E+02, 3.8274E+01, 8.8182E+01, 1.0403E+02, 1.7120E+02, 1.3968E+00, 1.5728E+01, 1.8126E+01, 6.6007E+01, 1.0018E+00, 8.3934E+00, 3.9576E+01, 8.9044E+01
5.8408E-09, 2.0573E+02, 2.6918E+02, 3.8368E+01, 8.8301E+01, 1.0408E+02, 1.7125E+02, 1.3999E+00, 1.5766E+01, 1.8156E+01, 6.6019E+01, 1.0018E+00, 8.3934E+00, 3.9654E+01, 8.9160E+01
5.8508E-09, 2.0582E+02, 2.6919E+02, 3.8461E+01, 8.8421E+01, 1.0414E+02, 1.7131E+02, 1.4030E+00, 1.5805E+01, 1.8187E+01, 6.6031E+01, 1.0018E+00, 8.3935E+00, 3.9732E+01, 8.9275E+01
5.8608E-09, 2.0592E+02, 2.6919E+02, 3.8555E+01, 8.8541E+01, 1.0420E+02, 1.7136E+02, 1.4062E+00, 1.5843E+01, 1.8218E+01, 6.6044E+01, 1.0018E+00, 8.3936E+00, 3.9810E+01, 8.9391E+01
5.8708E-09, 2.0602E+02, 2.6920E+02, 3.8649E+01, 8.8662E+01, 1.0425E+02, 1.7142E+02, 1.4093E+00, 1.5881E+01, 1.8249E+01, 6.6056E+01, 1.0018E+00, 8.3936E+00, 3.9887E+01, 8.9507E+01
5.8808E-09, 2.0611E+02, 2.6920E+02, 3.8742E+01, 8.8783E+01, 1.0431E+02, 1.7147E+02, 1.4125E+00, 1.5920E+01, 1.8280E+01, 6.6069E+01, 1.0018E+00, 8.3937E+00, 3.9965E+01, 8.9623E+01
5.8908E-09, 2.0621E+02, 2.6921E+02, 3.8836E+01, 8.8905E+01, 1.0436E+02, 1.7153E+02, 1.4156E+00, 1.5958E+01, 1.8310E+01, 6.6081E+01, 1.0018E+00, 8.3937E+00, 4.0043E+01, 8.9740E+01
5.9008E-09, 2.0630E+02, 2.6921E+02, 3.8929E+01, 8.9027E+01, 1.0442E+02, 1.7158E+02, 1.4188E+00, 1.5996E+01, 1.8341E+01, 6.6094E+01, 1.0019E+00, 8.3938E+00, 4.0120E+01, 8.9857E+01
5.9108E-09, 2.0640E+02, 2.6922E+02, 3.9023E+01, 8.9150E+01, 1.0447E+02, 1.7163E+02, 1.4220E+00, 1.6035E+01, 1.8372E+01, 6.6107E+01, 1.0019E+00, 8.3939E+00, 4.0198E+01, 8.9974E+01
5.9208E-09, 2.0650E+02, 2.6923E+02, 3.9117E+01, 8.9273E+01, 1.0453E+02, 1.7169E+02, 1.4253E+00, 1.6073E+01, 1.8403E+01, 6.6120E+01, 1.0019E+00, 8.3939E+00, 4.0276E+01, 9.0092E+01
5.9308E-09, 2.0659E+02, 2.6923E+02, 3.9211E+01, 8.9397E+01, 1.0458E+02, 1.7174E+02, 1.4285E+00, 1.6111E+01, 1.8434E+01, 6.6132E+01, 1.0019E+00, 8.3940E+00, 4.0353E+01, 9.0209E+01
5.9408E-09, 2.0669E+02, 2.6924E+02, 3.9304E+01, 8.9521E+01, 1.0463E+02, 1.7179E+02, 1.4318E+00, 1.6150E+01, 1.8465E+01, 6.6145E+01, 1.0019E+00, 8.3941E+00, 4.0431E+01, 9.0327E+01
5.9508E-09, 2.0679E+02, 2.6924E+02, 3.9398E+01, 8.9646E+01, 1.0469E+02, 1.7184E+02, 1.4351E+00, 1.6188E+01, 1.8495E+01, 6.6158E+01, 1.0019E+00, 8.3942E+00, 4.0509E+01, 9.0446E+01
5.9608E-09, 2.0688E+02, 2.6925E+02, 3.9492E+01, 8.9771E+01, 1.0474E+02, 1.7190E+02, 1.4384E+00, 1.6227E+01, 1.8526E+01, 6.6171E+01, 1.0020E+00, 8.3942E+00, 4.0586E+01, 9.0564E+01
5.9708E-09, 2.0698E+02, 2.6925E+02, 3.9586E+01, 8.9896E+01, 1.0479E+02, 1.7195E+02, 1.4417E+00, 1.6265E+01, 1.8557E+01, 6.6184E+01, 1.0020E+00, 8.3943E+00, 4.0664E+01, 9.0683E+01
5.9808E-09, 2.0707E+02, 2.6926E+02, 3.9680E+01, 9.0022E+01, 1.0485E+02, 1.7200E+02, 1.4450E+00, 1.6303E+01, 1.8588E+01, 6.6197E+01, 1.0020E+00, 8.3944E+00, 4.0742E+01, 9.0802E+01
5.9908E-09, 2.0717E+02, 2.6926E+02, 3.9773E+01, 9.0149E+01, 1.0490E+02, 1.7205E+02, 1.4484E+00, 1.6342E+01, 1.8619E+01, 6.6211E+01, 1.0020E+00, 8.3945E+00, 4.0819E+01, 9.0922E+01
6.0008E-09, 2.0727E+02, 2.6927E+02, 3.9867E+01, 9.0276E+01, 1.0495E+02, 1.7210E+02, 1.4517E+00, 1.6380E+01, 1.8650E+01, 6.6224E+01, 1.0020E+00, 8.3946E+00, 4.0897E+01, 9.1042E+01
6.0108E-09, 2.0736E+02, 2.6928E+02, 3.9961E+01, 9.0404E+01, 1.0500E+02, 1.7215E+02, 1.4551E+00, 1.6419E+01, 1.8681E+01, 6.6237E+01, 1.0020E+00, 8.3946E+00, 4.0975E+01, 9.1162E+01
6.0208E-09, 2.0746E+02, 2.6928E+02, 4.0055E+01, 9.0532E+01, 1.0506E+02, 1.7220E+02, 1.4585E+00, 1.6457E+01, 1.8712E+01, 6.6251E+01, 1.0021E+00, 8.3947E+00, 4.1052E+01, 9.1282E+01
6.0308E-09, 2.0756E+02, 2.6929E+02, 4.0149E+01, 9.0660E+01, 1.0511E+02, 1.7225E+02, 1.4619E+00, 1.6495E+01, 1.8742E+01, 6.6264E+01, 1.0021E+00, 8.3948E+00, 4.1130E+01, 9.1402E+01
6.0408E-09, 2.0765E+02, 2.6929E+02, 4.0243E+01, 9.0789E+01, 1.0516E+02, 1.7230E+02, 1.4654E+00, 1.6534E+01, 1.8773E+01, 6.6278E+01, 1.0021E+00, 8.3949E+00, 4.1207E+01, 9.1523E+01
6.0508E-09, 2.0775E+02, 2.6930E+02, 4.0337E+01, 9.0918E+01, 1.0521E+02, 1.7235E+02, 1.4688E+00, 1.6572E+01, 1.8804E+01, 6.6291E+01, 1.0021E+00, 8.3950E+00, 4.1285E+01, 9.1644E+01
6.0608E-09, 2.0785E+02, 2.6930E+02, 4.0431E+01, 9.1048E+01, 1.0526E+02, 1.7240E+02, 1.4723E+00, 1.6611E+01, 1.8835E+01, 6.6305E+01, 1.0021E+00, 8.3951E+00, 4.1363E+01, 9.1766E+01
6.0708E-09, 2.0794E+02, 2.6931E+02, 4.0525E+01, 9.1179E+01, 1.0531E+02, 1.7245E+02, 1.4758E+00, 1.6649E+01, 1.8866E+01, 6.6319E+01, 1.0021E+00, 8.3952E+00, 4.1440E+01, 9.1887E+01
6.0808E-09, 2.0804E+02, 2.6932E+02, 4.0619E+01, 9.1309E+01, 1.0536E+02, 1.7250E+02, 1.4793E+00, 1.6687E+01, 1.8897E+01, 6.6332E+01, 1.0022E+00, 8.3953E+00, 4.1518E+01, 9.2009E+01
6.0908E-09, 2.0814E+02, 2.6932E+02, 4.0713E+01, 9.1441E+01, 1.0541E+02, 1.7255E+02, 1.4828E+00, 1.6726E+01, 1.8928E+01, 6.6346E+01, 1.0022E+00, 8.3954E+00, 4.1595E+01, 9.2131E+01
6.1008E-09, 2.0823E+02, 2.6933E+02, 4.0807E+01, 9.1572E+01, 1.0546E+02, 1.7259E+02, 1.4864E+00, 1.6764E+01, 1.8959E+01, 6.6360E+01, 1.0022E+00, 8.3955E+00, 4.1673E+01, 9.2253E+01
6.1108E-09, 2.0833E+02, 2.6933E+02, 4.0901E+01, 9.1705E+01, 1.0551E+02, 1.7264E+02, 1.4899E+00, 1.6803E+01, 1.8990E+01, 6.6374E+01, 1.0022E+00, 8.3956E+00, 4.1750E+01, 9.2376E+01
6.1208E-09, 2.0843E+02, 2.6934E+02, 4.0995E+01, 9.1837E+01, 1.0556E+02, 1.7269E+02, 1.4935E+00, 1.6841E+01, 1.9021E+01, 6.6388E+01, 1.0022E+00, 8.3957E+00, 4.1828E+01, 9.2499E+01
6.1308E-09, 2.0852E+02, 2.6935E+02, 4.1089E+01, 9.1970E+01, 1.0561E+02, 1.7274E+02, 1.4971E+00, 1.6879E+01, 1.9052E+01, 6.6402E+01, 1.0023E+00, 8.3959E+00, 4.1906E+01, 9.2622E+01
6.1408E-09, 2.0862E+02, 2.6935E+02, 4.1183E+01, 9.2104E+01, 1.0566E+02, 1.7278E+02, 1.5007E+00, 1.6918E+01, 1.9083E+01, 6.6416E+01, 1.0023E+00, 8.3960E+00, 4.1983E+01, 9.2745E+01
6.1508E-09, 2.0871E+02, 2.6936E+02, 4.1278E+01, 9.2238E+01, 1.0571E+02, 1.7283E+02, 1.5043E+00, 1.6956E+01, 1.9114E+01, 6.6431E+01, 1.0023E+00, 8.3961E+00, 4.2061E+01, 9.2869E+01
6.1608E-09, 2.0881E+02, 2.6936E+02, 4.1372E+01, 9.2372E+01, 1.0576E+02, 1.7288E+02, 1.5080E+00, 1.6994E+01, 1.9145E+01, 6.6445E+01, 1.0023E+00, 8.3962E+00, 4.2138E+01, 9.2993E+01
6.1708E-09, 2.0891E+02, 2.6937E+02, 4.1466E+01, 9.2507E+01, 1.0581E+02, 1.7292E+02, 1.5116E+00, 1.7032E+01, 1.9176E+01, 6.6459E+01, 1.0023E+00, 8.3963E+00, 4.2216E+01, 9.3117E+01
6.1808E-09, 2.0900E+02, 2.6938E+02, 4.1560E+01, 9.2643E+01, 1.0586E+02, 1.7297E+02, 1.5153E+00, 1.7071E+01, 1.9207E+01, 6.6474E+01, 1.0023E+00, 8.3965E+00, 4.2293E+01, 9.3241E+01
6.1908E-09, 2.0910E+02, 2.6938E+02, 4.1654E+01, 9.2778E+01, 1.0591E+02, 1.7302E+02, 1.5190E+00, 1.7109E+01, 1.9238E+01, 6.6488E+01, 1.0024E+00, 8.3966E+00, 4.2371E+01, 9.3366E+01
6.2008E-09, 2.0920E+02, 2.6939E+02, 4.1748E+01, 9.2914E+01, 1.0596E+02, 1.7306E+02, 1.5228E+00, 1.7147E+01, 1.9269E+01, 6.6503E+01, 1.0024E+00, 8.3967E+00, 4.2448E+01, 9.3491E+01
6.2108E-09, 2.0929E+02, 2.6939E+02, 4.1842E+01, 9.3051E+01, 1.0600E+02, 1.7311E+02, 1.5265E+00, 1.7185E+01, 1.9300E+01, 6.6517E+01, 1.0024E+00, 8.3968E+00, 4.2525E+01, 9.3616E+01
6.2208E-09, 2.0939E+02, 2.6940E+02, 4.1937E+01, 9.3188E+01, 1.0605E+02, 1.7315E+02, 1.5302E+00, 1.7224E+01, 1.9331E+01, 6.6532E+01, 1.0024E+00, 8.3970E+00, 4.2603E+01, 9.3741E+01
6.2308E-09, 2.0949E+02, 2.6941E+02, 4.2031E+01, 9.3326E+01, 1.0610E+02, 1.7320E+02, 1.5340E+00, 1.7262E+01, 1.9362E+01, 6.6547E+01, 1.0024E+00, 8.3971E+00, 4.2680E+01, 9.3866E+01
6.2408E-09, 2.0958E+02, 2.6941E+02, 4.2125E+01, 9.3464E+01, 1.0615E+02, 1.7324E+02, 1.5378E+00, 1.7300E+01, 1.9393E+01, 6.6562E+01, 1.0025E+00, 8.3973E+00, 4.2758E+01, 9.3992E+01
6.2508E-09, 2.0968E+02, 2.6942E+02, 4.2219E+01, 9.3602E+01, 1.0619E+02, 1.7329E+02, 1.5416E+00, 1.7338E+01, 1.9424E+01, 6.6577E+01, 1.0025E+00, 8.3974E+00, 4.2835E+01, 9.4118E+01
6.2608E-09, 2.0978E+02, 2.6943E+02, 4.2314E+01, 9.3741E+01, 1.0624E+02, 1.7333E+02, 1.5455E+00, 1.7376E+01, 1.9455E+01, 6.6592E+01, 1.0025E+00, 8.3975E+00, 4.2912E+01, 9.4244E+01
6.2708E-09, 2.0987E+02, 2.6943E+02, 4.2408E+01, 9.3880E+01, 1.0629E+02, 1.7337E+02, 1.5493E+00, 1.7414E+01, 1.9486E+01, 6.6607E+01, 1.0025E+00, 8.3977E+00, 4.2990E+01, 9.4371E+01
6.2808E-09, 2.0997E+02, 2.6944E+02, 4.2502E+01, 9.4020E+01, 1.0634E+02, 1.7342E+02, 1.5532E+00, 1.7453E+01, 1.9517E+01, 6.6622E+01, 1.0025E+00, 8.3978E+00, 4.3067E+01, 9.4497E+01
6.2908E-09, 2.1007E+02, 2.6945E+02, 4.2596E+01, 9.4160E+01, 1.0638E+02, 1.7346E+02, 1.5571E+00, 1.7491E+01, 1.9548E+01, 6.6637E+01, 1.0026E+00, 8.3980E+00, 4.3144E+01, 9.4624E+01
6.3008E-09, 2.1016E+02, 2.6945E+02, 4.2691E+01, 9.4300E+01, 1.0643E+02, 1.7350E+02, 1.5610E+00, 1.7529E+01, 1.9579E+01, 6.6652E+01, 1.0026E+00, 8.3981E+00, 4.3222E+01, 9.4751E+01
6.3108E-09, 2.1026E+02, 2.6946E+02, 4.2785E+01, 9.4441E+01, 1.0648E+02, 1.7355E+02, 1.5649E+00, 1.7567E+01, 1.9610E+01, 6.6667E+01, 1.0026E+00, 8.3983E+00, 4.3299E+01, 9.4879E+01
6.3208E-09, 2.1036E+02, 2.6947E+02, 4.2879E+01, 9.4583E+01, 1.0652E+02, 1.7359E+02, 1.5688E+00, 1.7605E+01, 1.9641E+01, 6.6683E+01, 1.0026E+00, 8.3985E+00, 4.3376E+01, 9.5006E+01
6.3308E-09, 2.1045E+02, 2.6947E+02, 4.2973E+01, 9.4724E+01, 1.0657E+02, 1.7363E+02, 1.5728E+00, 1.7643E+01, 1.9673E+01, 6.6698E+01, 1.0026E+00, 8.3986E+00, 4.3454E+01, 9.5134E+01
6.3408E-09, 2.1055E+02, 2.6948E+02, 4.3068E+01, 9.4867E+01, 1.0661E+02, 1.7368E+02, 1.5767E+00, 1.7681E+01, 1.9704E+01, 6.6714E+01, 1.0027E+00, 8.3988E+00, 4.3531E+01, 9.5262E+01
6.3508E-09, 2.1065E+02, 2.6949E+02, 4.3162E+01, 9.5009E+01, 1.0666E+02, 1.7372E+02, 1.5807E+00, 1.7719E+01, 1.9735E+01, 6.6729E+01, 1.0027E+00, 8.3990E+00, 4.3608E+01, 9.5390E+01
6.3608E-09, 2.1074E+02, 2.6949E+02, 4.3256E+01, 9.5152E+01, 1.0670E+02, 1.7376E+02, 1.5848E+00, 1.7757E+01, 1.9766E+01, 6.6745E+01, 1.0027E+00, 8.3991E+00, 4.3685E+01, 9.5518E+01
6.3708E-09, 2.1084E+02, 2.6950E+02, 4.3351E+01, 9.5295E+01, 1.0675E+02, 1.7380E+02, 1.5888E+00, 1.7794E+01, 1.9797E+01, 6.6761E+01, 1.0027E+00, 8.3993E+00, 4.3762E+01, 9.5594E+01
6.3808E-09, 2.1094E+02, 2.6951E+02, 4.3445E+01, 9.5439E+01, 1.0679E+02, 1.7384E+02, 1.5928E+00, 1.7832E+01, 1.9828E+01, 6.6777E+01, 1.0028E+00, 8.3995E+00, 4.3840E+01, 9.5657E+01
6.3908E-09, 2.1103E+02, 2.6951E+02, 4.3539E+01, 9.5583E+01, 1.0684E+02, 1.7388E+02, 1.5969E+00, 1.7870E+01, 1.9859E+01, 6.6792E+01, 1.0028E+00, 8.3996E+00, 4.3917E+01, 9.5720E+01
6.4008E-09, 2.1113E+02, 2.6952E+02, 4.3633E+01, 9.5728E+01, 1.0688E+02, 1.7393E+02, 1.6010E+00, 1.7908E+01, 1.9890E+01, 6.6808E+01, 1.0028E+00, 8.3998E+00, 4.3994E+01, 9.5783E+01
6.4108E-09, 2.1123E+02, 2.6953E+02, 4.3728E+01, 9.5873E+01, 1.0693E+02, 1.7397E+02, 1.6051E+00, 1.7946E+01, 1.9922E+01, 6.6824E+01, 1.0028E+00, 8.4000E+00, 4.4071E+01, 9.5847E+01
6.4208E-09, 2.1133E+02, 2.6953E+02, 4.3822E+01, 9.6018E+01, 1.0697E+02, 1.7401E+02, 1.6092E+00, 1.7983E+01, 1.9953E+01, 6.6840E+01, 1.0028E+00, 8.4002E+00, 4.4148E+01, 9.5910E+01
6.4308E-09, 2.1142E+02, 2.6954E+02, 4.3916E+01, 9.6164E+01, 1.0702E+02, 1.7405E+02, 1.6134E+00, 1.8021E+01, 1.9984E+01, 6.6857E+01, 1.0029E+00, 8.4004E+00, 4.4225E+01, 9.5974E+01
6.4408E-09, 2.1152E+02, 2.6955E+02, 4.4011E+01, 9.6310E+01, 1.0706E+02, 1.7409E+02, 1.6175E+00, 1.8059E+01, 2.0015E+01, 6.6873E+01, 1.0029E+00, 8.4006E+00, 4.4302E+01, 9.6037E+01
6.4508E-09, 2.1162E+02, 2.6955E+02, 4.4105E+01, 9.6457E+01, 1.0711E+02, 1.7413E+02, 1.6217E+00, 1.8096E+01, 2.0046E+01, 6.6889E+01, 1.0029E+00, 8.4008E+00, 4.4379E+01, 9.6101E+01
6.4608E-09, 2.1171E+02, 2.6956E+02, 4.4199E+01, 9.6604E+01, 1.0715E+02, 1.7417E+02, 1.6259E+00, 1.8134E+01, 2.0078E+01, 6.6905E+01, 1.0029E+00, 8.4010E+00, 4.4456E+01, 9.6165E+01
6.4708E-09, 2.1181E+02, 2.6957E+02, 4.4294E+01, 9.6751E+01, 1.0719E+02, 1.7421E+02, 1.6301E+00, 1.8172E+01, 2.0109E+01, 6.6922E+01, 1.0030E+00, 8.4012E+00, 4.4533E+01, 9.6229E+01
6.4808E-09, 2.1191E+02, 2.6957E+02, 4.4388E+01, 9.6899E+01, 1.0724E+02, 1.7425E+02, 1.6343E+00, 1.8209E+01, 2.0140E+01, 6.6938E+01, 1.0030E+00, 8.4014E+00, 4.4610E+01, 9.6293E+01
6.4908E-09, 2.1200E+02, 2.6958E+02, 4.4482E+01, 9.7047E+01, 1.0728E+02, 1.7429E+02, 1.6386E+00, 1.8247E+01, 2.0171E+01, 6.6955E+01, 1.0030E+00, 8.4016E+00, 4.4687E+01, 9.6357E+01
6.5008E-09, 2.1210E+02, 2.6959E+02, 4.4577E+01, 9.7195E+01, 1.0732E+02, 1.7433E+02, 1.6429E+00, 1.8284E+01, 2.0203E+01, 6.6972E+01, 1.0030E+00, 8.4018E+00, 4.4764E+01, 9.6421E+01
6.5108E-09, 2.1220E+02, 2.6960E+02, 4.4671E+01, 9.7344E+01, 1.0737E+02, 1.7437E+02, 1.6472E+00, 1.8322E+01, 2.0234E+01, 6.6988E+01, 1.0031E+00, 8.4020E+00, 4.4841E+01, 9.6485E+01
6.5208E-09, 2.1229E+02, 2.6960E+02, 4.4765E+01, 9.7494E+01, 1.0741E+02, 1.7441E+02, 1.6515E+00, 1.8359E+01, 2.0265E+01, 6.7005E+01, 1.0031E+00, 8.4022E+00, 4.4918E+01, 9.6550E+01
6.5308E-09, 2.1239E+02, 2.6961E+02, 4.4859E+01, 9.7643E+01, 1.0745E+02, 1.7444E+02, 1.6558E+00, 1.8396E+01, 2.0296E+01, 6.7022E+01, 1.0031E+00, 8.4024E+00, 4.4995E+01, 9.6614E+01
6.5408E-09, 2.1249E+02, 2.6962E+02, 4.4954E+01, 9.7793E+01, 1.0750E+02, 1.7448E+02, 1.6602E+00, 1.8434E+01, 2.0328E+01, 6.7039E+01, 1.0031E+00, 8.4026E+00, 4.5071E+01, 9.6679E+01
6.5508E-09, 2.1259E+02, 2.6963E+02, 4.5048E+01, 9.7943E+01, 1.0754E+02, 1.7452E+02, 1.6645E+00, 1.8471E+01, 2.0359E+01, 6.7056E+01, 1.0032E+00, 8.4029E+00, 4.5148E+01, 9.6743E+01
6.5608E-09, 2.1268E+02, 2.6963E+02, 4.5142E+01, 9.8094E+01, 1.0758E+02, 1.7456E+02, 1.6689E+00, 1.8508E+01, 2.0390E+01, 6.7073E+01, 1.0032E+00, 8.4031E+00, 4.5225E+01, 9.6808E+01
6.5708E-09, 2.1278E+02, 2.6964E+02, 4.5237E+01, 9.8245E+01, 1.0762E+02, 1.7460E+02, 1.6733E+00, 1.8545E+01, 2.0421E+01, 6.7090E+01, 1.0032E+00, 8.4033E+00, 4.5302E+01, 9.6873E+01
6.5808E-09, 2.1288E+02, 2.6965E+02, 4.5331E+01, 9.8396E+01, 1.0767E+02, 1.7464E+02, 1.6777E+00, 1.8583E+01, 2.0453E+01, 6.7108E+01, 1.0032E+00, 8.4035E+00, 4.5378E+01, 9.6938E+01
6.5908E-09, 2.1297E+02, 2.6965E+02, 4.5425E+01, 9.8548E+01, 1.0771E+02, 1.7467E+02, 1.6822E+00, 1.8620E+01, 2.0484E+01, 6.7125E+01, 1.0033E+00, 8.4038E+00, 4.5455E+01, 9.7003E+01
6.6008E-09, 2.1307E+02, 2.6966E+02, 4.5519E+01, 9.8700E+01, 1.0775E+02, 1.7471E+02, 1.6866E+00, 1.8657E+01, 2.0515E+01, 6.7142E+01, 1.0033E+00, 8.4040E+00, 4.5532E+01, 9.7068E+01
6.6108E-09, 2.1317E+02, 2.6967E+02, 4.5614E+01, 9.8853E+01, 1.0779E+02, 1.7475E+02, 1.6911E+00, 1.8694E+01, 2.0547E+01, 6.7160E+01, 1.0033E+00, 8.4042E+00, 4.5608E+01, 9.7133E+01
6.6208E-09, 2.1327E+02, 2.6968E+02, 4.5708E+01, 9.9006E+01, 1.0783E+02, 1.7479E+02, 1.6956E+00, 1.8731E+01, 2.0578E+01, 6.7178E+01, 1.0033E+00, 8.4045E+00, 4.5685E+01, 9.7198E+01
6.6308E-09, 2.1336E+02, 2.6969E+02, 4.5802E+01, 9.9159E+01, 1.0788E+02, 1.7482E+02, 1.7001E+00, 1.8768E+01, 2.0609E+01, 6.7195E+01, 1.0034E+00, 8.4047E+00, 4.5762E+01, 9.7263E+01
6.6408E-09, 2.1346E+02, 2.6969E+02, 4.5897E+01, 9.9312E+01, 1.0792E+02, 1.7486E+02, 1.7047E+00, 1.8805E+01, 2.0641E+01, 6.7213E+01, 1.0034E+00, 8.4050E+00, 4.5838E+01, 9.7328E+01
6.6508E-09, 2.1356E+02, 2.6970E+02, 4.5991E+01, 9.9466E+01, 1.0796E+02, 1.7490E+02, 1.7092E+00, 1.8842E+01, 2.0672E+01, 6.7231E+01, 1.0034E+00, 8.4052E+00, 4.5915E+01, 9.7394E+01
6.6608E-09, 2.1366E+02, 2.6971E+02, 4.6085E+01, 9.9620E+01, 1.0800E+02, 1.7493E+02, 1.7138E+00, 1.8878E+01, 2.0704E+01, 6.7249E+01, 1.0034E+00, 8.4055E+00, 4.5991E+01, 9.7459E+01
6.6708E-09, 2.1375E+02, 2.6972E+02, 4.6179E+01, 9.9775E+01, 1.0804E+02, 1.7497E+02, 1.7184E+00, 1.8915E+01, 2.0735E+01, 6.7267E+01, 1.0035E+00, 8.4057E+00, 4.6068E+01, 9.7525E+01
6.6808E-09, 2.1385E+02, 2.6972E+02, 4.6273E+01, 9.9930E+01, 1.0808E+02, 1.7501E+02, 1.7230E+00, 1.8952E+01, 2.0766E+01, 6.7285E+01, 1.0035E+00, 8.4060E+00, 4.6144E+01, 9.7591E+01
6.6908E-09, 2.1395E+02, 2.6973E+02, 4.6368E+01, 1.0008E+02, 1.0812E+02, 1.7504E+02, 1.7276E+00, 1.8989E+01, 2.0798E+01, 6.7303E+01, 1.0035E+00, 8.4063E+00, 4.6221E+01, 9.7656E+01
6.7008E-09, 2.1404E+02, 2.6974E+02, 4.6462E+01, 1.0024E+02, 1.0816E+02, 1.7508E+02, 1.7323E+00, 1.9025E+01, 2.0829E+01, 6.7321E+01, 1.0035E+00, 8.4065E+00, 4.6297E+01, 9.7722E+01
6.7108E-09, 2.1414E+02, 2.6975E+02, 4.6556E+01, 1.0040E+02, 1.0821E+02, 1.7511E+02, 1.7370E+00, 1.9062E+01, 2.0861E+01, 6.7339E+01, 1.0036E+00, 8.4068E+00, 4.6373E+01, 9.7788E+01
6.7208E-09, 2.1424E+02, 2.6975E+02, 4.6650E+01, 1.0055E+02, 1.0825E+02, 1.7515E+02, 1.7417E+00, 1.9099E+01, 2.0892E+01, 6.7357E+01, 1.0036E+00, 8.4071E+00, 4.6450E+01, 9.7854E+01
6.7308E-09, 2.1434E+02, 2.6976E+02, 4.6744E+01, 1.0071E+02, 1.0829E+02, 1.7519E+02, 1.7464E+00, 1.9135E+01, 2.0924E+01, 6.7376E+01, 1.0036E+00, 8.4074E+00, 4.6526E+01, 9.7920E+01
6.7408E-09, 2.1443E+02, 2.6977E+02, 4.6839E+01, 1.0087E+02, 1.0833E+02, 1.7522E+02, 1.7511E+00, 1.9172E+01, 2.0955E+01, 6.7394E+01, 1.0037E+00, 8.4076E+00, 4.6602E+01, 9.7986E+01
6.7508E-09, 2.1453E+02, 2.6978E+02, 4.6933E+01, 1.0102E+02, 1.0837E+02, 1.7526E+02, 1.7558E+00, 1.9208E+01, 2.0986E+01, 6.7413E+01, 1.0037E+00, 8.4079E+00, 4.6678E+01, 9.8052E+01
6.7608E-09, 2.1463E+02, 2.6979E+02, 4.7027E+01, 1.0118E+02, 1.0841E+02, 1.7529E+02, 1.7606E+00, 1.9244E+01, 2.1018E+01, 6.7432E+01, 1.0037E+00, 8.4082E+00, 4.6755E+01, 9.8118E+01
6.7708E-09, 2.1473E+02, 2.6979E+02, 4.7121E+01, 1.0134E+02, 1.0845E+02, 1.7533E+02, 1.7654E+00, 1.9281E+01, 2.1049E+01, 6.7450E+01, 1.0037E+00, 8.4085E+00, 4.6831E+01, 9.8184E+01
6.7808E-09, 2.1482E+02, 2.6980E+02, 4.7215E+01, 1.0150E+02, 1.0849E+02, 1.7536E+02, 1.7702E+00, 1.9317E+01, 2.1081E+01, 6.7469E+01, 1.0038E+00, 8.4088E+00, 4.6907E+01, 9.8251E+01
6.7908E-09, 2.1492E+02, 2.6981E+02, 4.7309E+01, 1.0165E+02, 1.0853E+02, 1.7540E+02, 1.7750E+00, 1.9353E+01, 2.1112E+01, 6.7488E+01, 1.0038E+00, 8.4091E+00, 4.6983E+01, 9.8317E+01
6.8008E-09, 2.1502E+02, 2.6982E+02, 4.7403E+01, 1.0181E+02, 1.0857E+02, 1.7543E+02, 1.7799E+00, 1.9389E+01, 2.1144E+01, 6.7507E+01, 1.0038E+00, 8.4094E+00, 4.7059E+01, 9.8383E+01
6.8108E-09, 2.1512E+02, 2.6983E+02, 4.7498E+01, 1.0197E+02, 1.0861E+02, 1.7547E+02, 1.7847E+00, 1.9425E+01, 2.1176E+01, 6.7526E+01, 1.0039E+00, 8.4097E+00, 4.7135E+01, 9.8450E+01
6.8208E-09, 2.1521E+02, 2.6984E+02, 4.7592E+01, 1.0213E+02, 1.0865E+02, 1.7550E+02, 1.7896E+00, 1.9462E+01, 2.1207E+01, 6.7545E+01, 1.0039E+00, 8.4100E+00, 4.7211E+01, 9.8516E+01
6.8308E-09, 2.1531E+02, 2.6984E+02, 4.7686E+01, 1.0229E+02, 1.0869E+02, 1.7554E+02, 1.7945E+00, 1.9498E+01, 2.1239E+01, 6.7564E+01, 1.0039E+00, 8.4103E+00, 4.7287E+01, 9.8583E+01
6.8408E-09, 2.1541E+02, 2.6985E+02, 4.7780E+01, 1.0245E+02, 1.0873E+02, 1.7557E+02, 1.7994E+00, 1.9534E+01, 2.1270E+01, 6.7584E+01, 1.0039E+00, 8.4106E+00, 4.7363E+01, 9.8650E+01
6.8508E-09, 2.1551E+02, 2.6986E+02, 4.7874E+01, 1.0261E+02, 1.0876E+02, 1.7560E+02, 1.8044E+00, 1.9570E+01, 2.1302E+01, 6.7603E+01, 1.0040E+00, 8.4109E+00, 4.7439E+01, 9.8717E+01
6.8608E-09, 2.1560E+02, 2.6987E+02, 4.7968E+01, 1.0277E+02, 1.0880E+02, 1.7564E+02, 1.8093E+00, 1.9605E+01, 2.1333E+01, 6.7623E+01, 1.0040E+00, 8.4112E+00, 4.7514E+01, 9.8783E+01
6.8708E-09, 2.1570E+02, 2.6988E+02, 4.8062E+01, 1.0293E+02, 1.0884E+02, 1.7567E+02, 1.8143E+00, 1.9641E+01, 2.1365E+01, 6.7642E+01, 1.0040E+00, 8.4115E+00, 4.7590E+01, 9.8850E+01
6.8808E-09, 2.1580E+02, 2.6989E+02, 4.8156E+01, 1.0309E+02, 1.0888E+02, 1.7571E+02, 1.8193E+00, 1.9677E+01, 2.1397E+01, 6.7662E+01, 1.0041E+00, 8.4119E+00, 4.7666E+01, 9.8917E+01
6.8908E-09, 2.1590E+02, 2.6989E+02, 4.8250E+01, 1.0326E+02, 1.0892E+02, 1.7574E+02, 1.8243E+00, 1.9713E+01, 2.1428E+01, 6.7682E+01, 1.0041E+00, 8.4122E+00, 4.7742E+01, 9.8984E+01
6.9008E-09, 2.1600E+02, 2.6990E+02, 4.8344E+01, 1.0342E+02, 1.0896E+02, 1.7577E+02, 1.8293E+00, 1.9748E+01, 2.1460E+01, 6.7701E+01, 1.0041E+00, 8.4125E+00, 4.7817E+01, 9.9051E+01
6.9108E-09, 2.1609E+02, 2.6991E+02, 4.8438E+01, 1.0358E+02, 1.0900E+02, 1.7581E+02, 1.8344E+00, 1.9784E+01, 2.1492E+01, 6.7721E+01, 1.0042E+00, 8.4129E+00, 4.7893E+01, 9.9118E+01
6.9208E-09, 2.1619E+02, 2.6992E+02, 4.8532E+01, 1.0374E+02, 1.0904E+02, 1.7584E+02, 1.8395E+00, 1.9819E+01, 2.1523E+01, 6.7741E+01, 1.0042E+00, 8.4132E+00, 4.7969E+01, 9.9185E+01
6.9308E-09, 2.1629E+02, 2.6993E+02, 4.8626E+01, 1.0390E+02, 1.0908E+02, 1.7587E+02, 1.8446E+00, 1.9855E+01, 2.1555E+01, 6.7761E+01, 1.0042E+00, 8.4135E+00, 4.8044E+01, 9.9252E+01
6.9408E-09, 2.1639E+02, 2.6994E+02, 4.8719E+01, 1.0407E+02, 1.0911E+02, 1.7591E+02, 1.8497E+00, 1.9890E+01, 2.1587E+01, 6.7781E+01, 1.0043E+00, 8.4139E+00, 4.8120E+01, 9.9320E+01
6.9508E-09, 2.1648E+02, 2.6995E+02, 4.8813E+01, 1.0423E+02, 1.0915E+02, 1.7594E+02, 1.8548E+00, 1.9926E+01, 2.1618E+01, 6.7802E+01, 1.0043E+00, 8.4142E+00, 4.8195E+01, 9.9387E+01
6.9608E-09, 2.1658E+02, 2.6995E+02, 4.8907E+01, 1.0439E+02, 1.0919E+02, 1.7597E+02, 1.8600E+00, 1.9961E+01, 2.1650E+01, 6.7822E+01, 1.0043E+00, 8.4146E+00, 4.8271E+01, 9.9454E+01
6.9708E-09, 2.1668E+02, 2.6996E+02, 4.9001E+01, 1.0456E+02, 1.0923E+02, 1.7600E+02, 1.8651E+00, 1.9996E+01, 2.1682E+01, 6.7842E+01, 1.0044E+00, 8.4149E+00, 4.8346E+01, 9.9522E+01
6.9808E-09, 2.1678E+02, 2.6997E+02, 4.9095E+01, 1.0472E+02, 1.0927E+02, 1.7604E+02, 1.8703E+00, 2.0032E+01, 2.1713E+01, 6.7863E+01, 1.0044E+00, 8.4153E+00, 4.8421E+01, 9.9589E+01
6.9908E-09, 2.1688E+02, 2.6998E+02, 4.9189E+01, 1.0488E+02, 1.0930E+02, 1.7607E+02, 1.8755E+00, 2.0067E+01, 2.1745E+01, 6.7883E+01, 1.0044E+00, 8.4156E+00, 4.8497E+01, 9.9657E+01
7.0008E-09, 2.1697E+02, 2.6999E+02, 4.9282E+01, 1.0505E+02, 1.0934E+02, 1.7610E+02, 1.8808E+00, 2.0102E+01, 2.1777E+01, 6.7904E+01, 1.0045E+00, 8.4160E+00, 4.8572E+01, 9.9724E+01
7.0108E-09, 2.1707E+02, 2.7000E+02, 4.9376E+01, 1.0521E+02, 1.0938E+02, 1.7613E+02, 1.8860E+00, 2.0137E+01, 2.1809E+01, 6.7925E+01, 1.0045E+00, 8.4164E+00, 4.8647E+01, 9.9792E+01
7.0208E-09, 2.1717E+02, 2.7001E+02, 4.9470E+01, 1.0538E+02, 1.0942E+02, 1.7617E+02, 1.8913E+00, 2.0172E+01, 2.1840E+01, 6.7946E+01, 1.0045E+00, 8.4167E+00, 4.8722E+01, 9.9859E+01
7.0308E-09, 2.1727E+02, 2.7002E+02, 4.9564E+01, 1.0554E+02, 1.0946E+02, 1.7620E+02, 1.8966E+00, 2.0207E+01, 2.1872E+01, 6.7967E+01, 1.0046E+00, 8.4171E+00, 4.8798E+01, 9.9927E+01
7.0408E-09, 2.1737E+02, 2.7003E+02, 4.9657E+01, 1.0571E+02, 1.0949E+02, 1.7623E+02, 1.9019E+00, 2.0242E+01, 2.1904E+01, 6.7988E+01, 1.0046E+00, 8.4175E+00, 4.8873E+01, 9.9995E+01
7.0508E-09, 2.1746E+02, 2.7004E+02, 4.9751E+01, 1.0588E+02, 1.0953E+02, 1.7626E+02, 1.9072E+00, 2.0277E+01, 2.1936E+01, 6.8009E+01, 1.0046E+00, 8.4179E+00, 4.8948E+01, 1.0006E+02
7.0608E-09, 2.1756E+02, 2.7004E+02, 4.9845E+01, 1.0604E+02, 1.0957E+02, 1.7630E+02, 1.9125E+00, 2.0311E+01, 2.1968E+01, 6.8030E+01, 1.0047E+00, 8.4183E+00, 4.9023E+01, 1.0013E+02
7.0708E-09, 2.1766E+02, 2.7005E+02, 4.9939E+01, 1.0621E+02, 1.0961E+02, 1.7633E+02, 1.9179E+00, 2.0346E+01, 2.2000E+01, 6.8051E+01, 1.0047E+00, 8.4187E+00, 4.9098E+01, 1.0020E+02
7.0808E-09, 2.1776E+02, 2.7006E+02, 5.0032E+01, 1.0637E+02, 1.0964E+02, 1.7636E+02, 1.9233E+00, 2.0381E+01, 2.2031E+01, 6.8072E+01, 1.0047E+00, 8.4190E+00, 4.9173E+01, 1.0027E+02
7.0908E-09, 2.1786E+02, 2.7007E+02, 5.0126E+01, 1.0654E+02, 1.0968E+02, 1.7639E+02, 1.9287E+00, 2.0415E+01, 2.2063E+01, 6.8094E+01, 1.0048E+00, 8.4194E+00, 4.9247E+01, 1.0033E+02
7.1008E-09, 2.1795E+02, 2.7008E+02, 5.0219E+01, 1.0671E+02, 1.0972E+02, 1.7642E+02, 1.9341E+00, 2.0450E+01, 2.2095E+01, 6.8115E+01, 1.0048E+00, 8.4198E+00, 4.9322E+01, 1.0040E+02
7.1108E-09, 2.1805E+02, 2.7009E+02, 5.0313E+01, 1.0687E+02, 1.0976E+02, 1.7645E+02, 1.9396E+00, 2.0484E+01, 2.2127E+01, 6.8137E+01, 1.0048E+00, 8.4202E+00, 4.9397E+01, 1.0047E+02
7.1208E-09, 2.1815E+02, 2.7010E+02, 5.0407E+01, 1.0704E+02, 1.0979E+02, 1.7648E+02, 1.9450E+00, 2.0518E+01, 2.2159E+01, 6.8159E+01, 1.0049E+00, 8.4206E+00, 4.9472E+01, 1.0054E+02
7.1308E-09, 2.1825E+02, 2.7011E+02, 5.0500E+01, 1.0721E+02, 1.0983E+02, 1.7652E+02, 1.9505E+00, 2.0553E+01, 2.2191E+01, 6.8180E+01, 1.0049E+00, 8.4211E+00, 4.9546E+01, 1.0061E+02
7.1408E-09, 2.1835E+02, 2.7012E+02, 5.0594E+01, 1.0738E+02, 1.0987E+02, 1.7655E+02, 1.9560E+00, 2.0587E+01, 2.2223E+01, 6.8202E+01, 1.0049E+00, 8.4215E+00, 4.9621E+01, 1.0067E+02
7.1508E-09, 2.1844E+02, 2.7013E+02, 5.0687E+01, 1.0755E+02, 1.0990E+02, 1.7658E+02, 1.9615E+00, 2.0621E+01, 2.2255E+01, 6.8224E+01, 1.0050E+00, 8.4219E+00, 4.9696E+01, 1.0074E+02
7.1608E-09, 2.1854E+02, 2.7014E+02, 5.0781E+01, 1.0771E+02, 1.0994E+02, 1.7661E+02, 1.9671E+00, 2.0655E+01, 2.2287E+01, 6.8246E+01, 1.0050E+00, 8.4223E+00, 4.9770E+01, 1.0081E+02
7.1708E-09, 2.1864E+02, 2.7015E+02, 5.0874E+01, 1.0788E+02, 1.0998E+02, 1.7664E+02, 1.9726E+00, 2.0690E+01, 2.2319E+01, 6.8269E+01, 1.0050E+00, 8.4227E+00, 4.9845E+01, 1.0088E+02
7.1808E-09, 2.1874E+02, 2.7016E+02, 5.0968E+01, 1.0805E+02, 1.1001E+02, 1.7667E+02, 1.9782E+00, 2.0724E+01, 2.2351E+01, 6.8291E+01, 1.0051E+00, 8.4232E+00, 4.9919E+01, 1.0095E+02
7.1908E-09, 2.1884E+02, 2.7017E+02, 5.1061E+01, 1.0822E+02, 1.1005E+02, 1.7670E+02, 1.9838E+00, 2.0757E+01, 2.2383E+01, 6.8313E+01, 1.0051E+00, 8.4236E+00, 4.9993E+01, 1.0101E+02
7.2008E-09, 2.1894E+02, 2.7018E+02, 5.1154E+01, 1.0839E+02, 1.1009E+02, 1.7673E+02, 1.9894E+00, 2.0791E+01, 2.2415E+01, 6.8336E+01, 1.0052E+00, 8.4240E+00, 5.0068E+01, 1.0108E+02
7.2108E-09, 2.1903E+02, 2.7019E+02, 5.1248E+01, 1.0856E+02, 1.1012E+02, 1.7676E+02, 1.9951E+00, 2.0825E+01, 2.2447E+01, 6.8358E+01, 1.0052E+00, 8.4245E+00, 5.0142E+01, 1.0115E+02
7.2208E-09, 2.1913E+02, 2.7020E+02, 5.1341E+01, 1.0873E+02, 1.1016E+02, 1.7679E+02, 2.0007E+00, 2.0859E+01, 2.2479E+01, 6.8381E+01, 1.0052E+00, 8.4249E+00, 5.0216E+01, 1.0122E+02
7.2308E-09, 2.1923E+02, 2.7021E+02, 5.1434E+01, 1.0890E+02, 1.1020E+02, 1.7682E+02, 2.0064E+00, 2.0893E+01, 2.2511E+01, 6.8403E+01, 1.0053E+00, 8.4254E+00, 5.0290E+01, 1.0129E+02
7.2408E-09, 2.1933E+02, 2.7022E+02, 5.1528E+01, 1.0907E+02, 1.1023E+02, 1.7686E+02, 2.0121E+00, 2.0926E+01, 2.2543E+01, 6.8426E+01, 1.0053E+00, 8.4258E+00, 5.0365E+01, 1.0136E+02
7.2508E-09, 2.1943E+02, 2.7023E+02, 5.1621E+01, 1.0924E+02, 1.1027E+02, 1.7689E+02, 2.0178E+00, 2.0960E+01, 2.2575E+01, 6.8449E+01, 1.0053E+00, 8.4263E+00, 5.0439E+01, 1.0142E+02
7.2608E-09, 2.1953E+02, 2.7024E+02, 5.1714E+01, 1.0941E+02, 1.1031E+02, 1.7692E+02, 2.0235E+00, 2.0993E+01, 2.2607E+01, 6.8472E+01, 1.0054E+00, 8.4267E+00, 5.0513E+01, 1.0149E+02
7.2708E-09, 2.1962E+02, 2.7025E+02, 5.1807E+01, 1.0958E+02, 1.1034E+02, 1.7695E+02, 2.0293E+00, 2.1027E+01, 2.2640E+01, 6.8495E+01, 1.0054E+00, 8.4272E+00, 5.0587E+01, 1.0156E+02
7.2808E-09, 2.1972E+02, 2.7026E+02, 5.1901E+01, 1.0975E+02, 1.1038E+02, 1.7698E+02, 2.0351E+00, 2.1060E+01, 2.2672E+01, 6.8518E+01, 1.0055E+00, 8.4276E+00, 5.0661E+01, 1.0163E+02
7.2908E-09, 2.1982E+02, 2.7027E+02, 5.1994E+01, 1.0992E+02, 1.1041E+02, 1.7701E+02, 2.0408E+00, 2.1093E+01, 2.2704E+01, 6.8542E+01, 1.0055E+00, 8.4281E+00, 5.0734E+01, 1.0170E+02
7.3008E-09, 2.1992E+02, 2.7028E+02, 5.2087E+01, 1.1009E+02, 1.1045E+02, 1.7704E+02, 2.0467E+00, 2.1127E+01, 2.2736E+01, 6.8565E+01, 1.0055E+00, 8.4286E+00, 5.0808E+01, 1.0177E+02
7.3108E-09, 2.2002E+02, 2.7029E+02, 5.2180E+01, 1.1027E+02, 1.1049E+02, 1.7707E+02, 2.0525E+00, 2.1160E+01, 2.2768E+01, 6.8589E+01, 1.0056E+00, 8.4291E+00, 5.0882E+01, 1.0184E+02
7.3208E-09, 2.2012E+02, 2.7030E+02, 5.2273E+01, 1.1044E+02, 1.1052E+02, 1.7710E+02, 2.0583E+00, 2.1193E+01, 2.2801E+01, 6.8612E+01, 1.0056E+00, 8.4295E+00, 5.0956E+01, 1.0190E+02
7.3308E-09, 2.2021E+02, 2.7031E+02, 5.2366E+01, 1.1061E+02, 1.1056E+02, 1.7713E+02, 2.0642E+00, 2.1226E+01, 2.2833E+01, 6.8636E+01, 1.0057E+00, 8.4300E+00, 5.1029E+01, 1.0197E+02
7.3408E-09, 2.2031E+02, 2.7032E+02, 5.2459E+01, 1.1078E+02, 1.1059E+02, 1.7716E+02, 2.0701E+00, 2.1259E+01, 2.2865E+01, 6.8660E+01, 1.0057E+00, 8.4305E+00, 5.1103E+01, 1.0204E+02
7.3508E-09, 2.2041E+02, 2.7033E+02, 5.2552E+01, 1.1095E+02, 1.1063E+02, 1.7719E+02, 2.0760E+00, 2.1292E+01, 2.2897E+01, 6.8683E+01, 1.0058E+00, 8.4310E+00, 5.1176E+01, 1.0211E+02
7.3608E-09, 2.2051E+02, 2.7034E+02, 5.2645E+01, 1.1113E+02, 1.1066E+02, 1.7722E+02, 2.0819E+00, 2.1325E+01, 2.2930E+01, 6.8707E+01, 1.0058E+00, 8.4315E+00, 5.1250E+01, 1.0218E+02
7.3708E-09, 2.2061E+02, 2.7035E+02, 5.2738E+01, 1.1130E+02, 1.1070E+02, 1.7725E+02, 2.0879E+00, 2.1358E+01, 2.2962E+01, 6.8731E+01, 1.0058E+00, 8.4320E+00, 5.1323E+01, 1.0225E+02
7.3808E-09, 2.2071E+02, 2.7036E+02, 5.2831E+01, 1.1147E+02, 1.1074E+02, 1.7728E+02, 2.0938E+00, 2.1390E+01, 2.2994E+01, 6.8756E+01, 1.0059E+00, 8.4325E+00, 5.1396E+01, 1.0232E+02
7.3908E-09, 2.2081E+02, 2.7037E+02, 5.2924E+01, 1.1164E+02, 1.1077E+02, 1.7730E+02, 2.0998E+00, 2.1423E+01, 2.3027E+01, 6.8780E+01, 1.0059E+00, 8.4330E+00, 5.1470E+01, 1.0238E+02
7.4008E-09, 2.2090E+02, 2.7038E+02, 5.3017E+01, 1.1182E+02, 1.1081E+02, 1.7733E+02, 2.1058E+00, 2.1455E+01, 2.3059E+01, 6.8804E+01, 1.0060E+00, 8.4335E+00, 5.1543E+01, 1.0245E+02
7.4108E-09, 2.2100E+02, 2.7039E+02, 5.3110E+01, 1.1199E+02, 1.1084E+02, 1.7736E+02, 2.1119E+00, 2.1488E+01, 2.3091E+01, 6.8829E+01, 1.0060E+00, 8.4340E+00, 5.1616E+01, 1.0252E+02
7.4208E-09, 2.2110E+02, 2.7040E+02, 5.3203E+01, 1.1217E+02, 1.1088E+02, 1.7739E+02, 2.1179E+00, 2.1520E+01, 2.3124E+01, 6.8853E+01, 1.0060E+00, 8.4346E+00, 5.1689E+01, 1.0259E+02
7.4308E-09, 2.2120E+02, 2.7041E+02, 5.3296E+01, 1.1234E+02, 1.1091E+02, 1.7742E+02, 2.1240E+00, 2.1553E+01, 2.3156E+01, 6.8878E+01, 1.0061E+00, 8.4351E+00, 5.1762E+01, 1.0266E+02
7.4408E-09, 2.2130E+02, 2.7042E+02, 5.3389E+01, 1.1251E+02, 1.1095E+02, 1.7745E+02, 2.1300E+00, 2.1585E+01, 2.3188E+01, 6.8903E+01, 1.0061E+00, 8.4356E+00, 5.1835E+01, 1.0273E+02
7.4508E-09, 2.2140E+02, 2.7043E+02, 5.3481E+01, 1.1269E+02, 1.1098E+02, 1.7748E+02, 2.1361E+00, 2.1617E+01, 2.3221E+01, 6.8928E+01, 1.0062E+00, 8.4361E+00, 5.1908E+01, 1.0280E+02
7.4608E-09, 2.2150E+02, 2.7044E+02, 5.3574E+01, 1.1286E+02, 1.1102E+02, 1.7751E+02, 2.1423E+00, 2.1649E+01, 2.3253E+01, 6.8952E+01, 1.0062E+00, 8.4367E+00, 5.1981E+01, 1.0286E+02
7.4708E-09, 2.2159E+02, 2.7045E+02, 5.3667E+01, 1.1304E+02, 1.1106E+02, 1.7754E+02, 2.1484E+00, 2.1682E+01, 2.3286E+01, 6.8978E+01, 1.0063E+00, 8.4372E+00, 5.2054E+01, 1.0293E+02
7.4808E-09, 2.2169E+02, 2.7047E+02, 5.3759E+01, 1.1321E+02, 1.1109E+02, 1.7757E+02, 2.1546E+00, 2.1714E+01, 2.3318E+01, 6.9003E+01, 1.0063E+00, 8.4378E+00, 5.2127E+01, 1.0300E+02
7.4908E-09, 2.2179E+02, 2.7048E+02, 5.3852E+01, 1.1339E+02, 1.1113E+02, 1.7760E+02, 2.1607E+00, 2.1746E+01, 2.3351E+01, 6.9028E+01, 1.0064E+00, 8.4383E+00, 5.2199E+01, 1.0307E+02
7.5008E-09, 2.2189E+02, 2.7049E+02, 5.3945E+01, 1.1356E+02, 1.1116E+02, 1.7763E+02, 2.1669E+00, 2.1777E+01, 2.3383E+01, 6.9053E+01, 1.0064E+00, 8.4389E+00, 5.2272E+01, 1.0314E+02
7.5108E-09, 2.2199E+02, 2.7050E+02, 5.4037E+01, 1.1374E+02, 1.1120E+02, 1.7766E+02, 2.1732E+00, 2.1809E+01, 2.3416E+01, 6.9079E+01, 1.0064E+00, 8.4394E+00, 5.2344E+01, 1.0321E+02
7.5208E-09, 2.2209E+02, 2.7051E+02, 5.4130E+01, 1.1391E+02, 1.1123E+02, 1.7769E+02, 2.1794E+00, 2.1841E+01, 2.3449E+01, 6.9104E+01, 1.0065E+00, 8.4400E+00, 5.2417E+01, 1.0328E+02
7.5308E-09, 2.2219E+02, 2.7052E+02, 5.4223E+01, 1.1409E+02, 1.1127E+02, 1.7771E+02, 2.1857E+00, 2.1873E+01, 2.3481E+01, 6.9130E+01, 1.0065E+00, 8.4405E+00, 5.2489E+01, 1.0335E+02
7.5408E-09, 2.2229E+02, 2.7053E+02, 5.4315E+01, 1.1426E+02, 1.1130E+02, 1.7774E+02, 2.1919E+00, 2.1904E+01, 2.3514E+01, 6.9156E+01, 1.0066E+00, 8.4411E+00, 5.2562E+01, 1.0341E+02
7.5508E-09, 2.2238E+02, 2.7054E+02, 5.4408E+01, 1.1444E+02, 1.1134E+02, 1.7777E+02, 2.1982E+00, 2.1936E+01, 2.3546E+01, 6.9182E+01, 1.0066E+00, 8.4417E+00, 5.2634E+01, 1.0348E+02
7.5608E-09, 2.2248E+02, 2.7055E+02, 5.4500E+01, 1.1461E+02, 1.1137E+02, 1.7780E+02, 2.2045E+00, 2.1967E+01, 2.3579E+01, 6.9208E+01, 1.0067E+00, 8.4423E+00, 5.2706E+01, 1.0355E+02
7.5708E-09, 2.2258E+02, 2.7056E+02, 5.4593E+01, 1.1479E+02, 1.1141E+02, 1.7783E+02, 2.2109E+00, 2.1999E+01, 2.3612E+01, 6.9234E+01, 1.0067E+00, 8.4429E+00, 5.2778E+01, 1.0362E+02
7.5808E-09, 2.2268E+02, 2.7058E+02, 5.4685E+01, 1.1497E+02, 1.1144E+02, 1.7786E+02, 2.2172E+00, 2.2030E+01, 2.3644E+01, 6.9260E+01, 1.0068E+00, 8.4434E+00, 5.2850E+01, 1.0369E+02
7.5908E-09, 2.2278E+02, 2.7059E+02, 5.4777E+01, 1.1514E+02, 1.1148E+02, 1.7789E+02, 2.2236E+00, 2.2061E+01, 2.3677E+01, 6.9286E+01, 1.0068E+00, 8.4440E+00, 5.2922E+01, 1.0376E+02
7.6008E-09, 2.2288E+02, 2.7060E+02, 5.4870E+01, 1.1532E+02, 1.1151E+02, 1.7792E+02, 2.2300E+00, 2.2092E+01, 2.3710E+01, 6.9313E+01, 1.0069E+00, 8.4446E+00, 5.2994E+01, 1.0383E+02
7.6108E-09, 2.2298E+02, 2.7061E+02, 5.4962E+01, 1.1550E+02, 1.1155E+02, 1.7795E+02, 2.2364E+00, 2.2124E+01, 2.3743E+01, 6.9339E+01, 1.0069E+00, 8.4452E+00, 5.3066E+01, 1.0390E+02
7.6208E-09, 2.2308E+02, 2.7062E+02, 5.5054E+01, 1.1567E+02, 1.1158E+02, 1.7797E+02, 2.2428E+00, 2.2155E+01, 2.3775E+01, 6.9366E+01, 1.0070E+00, 8.4458E+00, 5.3138E+01, 1.0397E+02
7.6308E-09, 2.2317E+02, 2.7063E+02, 5.5147E+01, 1.1585E+02, 1.1162E+02, 1.7800E+02, 2.2493E+00, 2.2186E+01, 2.3808E+01, 6.9393E+01, 1.0070E+00, 8.4464E+00, 5.3210E+01, 1.0403E+02
7.6408E-09, 2.2327E+02, 2.7064E+02, 5.5239E+01, 1.1603E+02, 1.1165E+02, 1.7803E+02, 2.2557E+00, 2.2216E+01, 2.3841E+01, 6.9419E+01, 1.0071E+00, 8.4471E+00, 5.3281E+01, 1.0410E+02
7.6508E-09, 2.2337E+02, 2.7066E+02, 5.5331E+01, 1.1621E+02, 1.1169E+02, 1.7806E+02, 2.2622E+00, 2.2247E+01, 2.3874E+01, 6.9446E+01, 1.0071E+00, 8.4477E+00, 5.3353E+01, 1.0417E+02
7.6608E-09, 2.2347E+02, 2.7067E+02, 5.5424E+01, 1.1638E+02, 1.1172E+02, 1.7809E+02, 2.2687E+00, 2.2278E+01, 2.3907E+01, 6.9473E+01, 1.0072E+00, 8.4483E+00, 5.3425E+01, 1.0424E+02
7.6708E-09, 2.2357E+02, 2.7068E+02, 5.5516E+01, 1.1656E+02, 1.1175E+02, 1.7812E+02, 2.2752E+00, 2.2309E+01, 2.3939E+01, 6.9501E+01, 1.0072E+00, 8.4489E+00, 5.3496E+01, 1.0431E+02
7.6808E-09, 2.2367E+02, 2.7069E+02, 5.5608E+01, 1.1674E+02, 1.1179E+02, 1.7815E+02, 2.2818E+00, 2.2339E+01, 2.3972E+01, 6.9528E+01, 1.0073E+00, 8.4496E+00, 5.3567E+01, 1.0438E+02
7.6908E-09, 2.2377E+02, 2.7070E+02, 5.5700E+01, 1.1692E+02, 1.1182E+02, 1.7818E+02, 2.2884E+00, 2.2370E+01, 2.4005E+01, 6.9555E+01, 1.0073E+00, 8.4502E+00, 5.3639E+01, 1.0445E+02
7.7008E-09, 2.2387E+02, 2.7072E+02, 5.5792E+01, 1.1709E+02, 1.1186E+02, 1.7820E+02, 2.2949E+00, 2.2400E+01, 2.4038E+01, 6.9583E+01, 1.0074E+00, 8.4508E+00, 5.3710E+01, 1.0451E+02
7.7108E-09, 2.2397E+02, 2.7073E+02, 5.5884E+01, 1.1727E+02, 1.1189E+02, 1.7823E+02, 2.3015E+00, 2.2431E+01, 2.4071E+01, 6.9610E+01, 1.0074E+00, 8.4515E+00, 5.3781E+01, 1.0458E+02
7.7208E-09, 2.2406E+02, 2.7074E+02, 5.5976E+01, 1.1745E+02, 1.1193E+02, 1.7826E+02, 2.3082E+00, 2.2461E+01, 2.4104E+01, 6.9638E+01, 1.0075E+00, 8.4521E+00, 5.3852E+01, 1.0465E+02
7.7308E-09, 2.2416E+02, 2.7075E+02, 5.6068E+01, 1.1763E+02, 1.1196E+02, 1.7829E+02, 2.3148E+00, 2.2491E+01, 2.4137E+01, 6.9666E+01, 1.0075E+00, 8.4528E+00, 5.3923E+01, 1.0472E+02
7.7408E-09, 2.2426E+02, 2.7076E+02, 5.6160E+01, 1.1781E+02, 1.1200E+02, 1.7832E+02, 2.3215E+00, 2.2522E+01, 2.4170E+01, 6.9694E+01, 1.0076E+00, 8.4534E+00, 5.3994E+01, 1.0479E+02
7.7508E-09, 2.2436E+02, 2.7077E+02, 5.6252E+01, 1.1799E+02, 1.1203E+02, 1.7835E+02, 2.3281E+00, 2.2552E+01, 2.4203E+01, 6.9722E+01, 1.0076E+00, 8.4541E+00, 5.4065E+01, 1.0486E+02
7.7608E-09, 2.2446E+02, 2.7079E+02, 5.6344E+01, 1.1817E+02, 1.1207E+02, 1.7838E+02, 2.3348E+00, 2.2582E+01, 2.4236E+01, 6.9750E+01, 1.0077E+00, 8.4548E+00, 5.4136E+01, 1.0493E+02
7.7708E-09, 2.2456E+02, 2.7080E+02, 5.6436E+01, 1.1835E+02, 1.1210E+02, 1.7840E+02, 2.3415E+00, 2.2612E+01, 2.4269E+01, 6.9778E+01, 1.0077E+00, 8.4554E+00, 5.4207E+01, 1.0499E+02
7.7808E-09, 2.2466E+02, 2.7081E+02, 5.6528E+01, 1.1852E+02, 1.1214E+02, 1.7843E+02, 2.3483E+00, 2.2642E+01, 2.4302E+01, 6.9807E+01, 1.0078E+00, 8.4561E+00, 5.4277E+01, 1.0506E+02
7.7908E-09, 2.2476E+02, 2.7082E+02, 5.6620E+01, 1.1870E+02, 1.1217E+02, 1.7846E+02, 2.3550E+00, 2.2671E+01, 2.4336E+01, 6.9835E+01, 1.0078E+00, 8.4568E+00, 5.4348E+01, 1.0513E+02
7.8008E-09, 2.2486E+02, 2.7084E+02, 5.6712E+01, 1.1888E+02, 1.1220E+02, 1.7849E+02, 2.3618E+00, 2.2701E+01, 2.4369E+01, 6.9864E+01, 1.0079E+00, 8.4575E+00, 5.4418E+01, 1.0520E+02
7.8108E-09, 2.2495E+02, 2.7085E+02, 5.6804E+01, 1.1906E+02, 1.1224E+02, 1.7852E+02, 2.3686E+00, 2.2731E+01, 2.4402E+01, 6.9893E+01, 1.0079E+00, 8.4582E+00, 5.4489E+01, 1.0527E+02
7.8208E-09, 2.2505E+02, 2.7086E+02, 5.6895E+01, 1.1924E+02, 1.1227E+02, 1.7855E+02, 2.3754E+00, 2.2760E+01, 2.4435E+01, 6.9922E+01, 1.0080E+00, 8.4589E+00, 5.4559E+01, 1.0534E+02
7.8308E-09, 2.2515E+02, 2.7087E+02, 5.6987E+01, 1.1942E+02, 1.1231E+02, 1.7858E+02, 2.3822E+00, 2.2790E+01, 2.4468E+01, 6.9951E+01, 1.0081E+00, 8.4596E+00, 5.4630E+01, 1.0541E+02
7.8408E-09, 2.2525E+02, 2.7089E+02, 5.7079E+01, 1.1960E+02, 1.1234E+02, 1.7860E+02, 2.3891E+00, 2.2819E+01, 2.4502E+01, 6.9980E+01, 1.0081E+00, 8.4603E+00, 5.4700E+01, 1.0547E+02
7.8508E-09, 2.2535E+02, 2.7090E+02, 5.7171E+01, 1.1978E+02, 1.1238E+02, 1.7863E+02, 2.3959E+00, 2.2849E+01, 2.4535E+01, 7.0009E+01, 1.0082E+00, 8.4610E+00, 5.4770E+01, 1.0554E+02
7.8608E-09, 2.2545E+02, 2.7091E+02, 5.7262E+01, 1.1996E+02, 1.1241E+02, 1.7866E+02, 2.4028E+00, 2.2878E+01, 2.4568E+01, 7.0038E+01, 1.0082E+00, 8.4617E+00, 5.4840E+01, 1.0561E+02
7.8708E-09, 2.2555E+02, 2.7092E+02, 5.7354E+01, 1.2014E+02, 1.1245E+02, 1.7869E+02, 2.4097E+00, 2.2907E+01, 2.4602E+01, 7.0068E+01, 1.0083E+00, 8.4625E+00, 5.4910E+01, 1.0568E+02
7.8808E-09, 2.2565E+02, 2.7094E+02, 5.7446E+01, 1.2032E+02, 1.1248E+02, 1.7872E+02, 2.4166E+00, 2.2937E+01, 2.4635E+01, 7.0097E+01, 1.0083E+00, 8.4632E+00, 5.4980E+01, 1.0575E+02
7.8908E-09, 2.2575E+02, 2.7095E+02, 5.7537E+01, 1.2050E+02, 1.1251E+02, 1.7875E+02, 2.4236E+00, 2.2966E+01, 2.4668E+01, 7.0127E+01, 1.0084E+00, 8.4639E+00, 5.5050E+01, 1.0582E+02
7.9008E-09, 2.2584E+02, 2.7096E+02, 5.7629E+01, 1.2068E+02, 1.1255E+02, 1.7878E+02, 2.4305E+00, 2.2995E+01, 2.4702E+01, 7.0157E+01, 1.0084E+00, 8.4647E+00, 5.5119E+01, 1.0588E+02
7.9108E-09, 2.2594E+02, 2.7097E+02, 5.7721E+01, 1.2087E+02, 1.1258E+02, 1.7880E+02, 2.4375E+00, 2.3024E+01, 2.4735E+01, 7.0187E+01, 1.0085E+00, 8.4654E+00, 5.5189E+01, 1.0595E+02
7.9208E-09, 2.2604E+02, 2.7099E+02, 5.7812E+01, 1.2105E+02, 1.1262E+02, 1.7883E+02, 2.4445E+00, 2.3053E+01, 2.4769E+01, 7.0217E+01, 1.0086E+00, 8.4661E+00, 5.5259E+01, 1.0602E+02
7.9308E-09, 2.2614E+02, 2.7100E+02, 5.7904E+01, 1.2123E+02, 1.1265E+02, 1.7886E+02, 2.4515E+00, 2.3081E+01, 2.4802E+01, 7.0247E+01, 1.0086E+00, 8.4669E+00, 5.5328E+01, 1.0609E+02
7.9408E-09, 2.2624E+02, 2.7101E+02, 5.7995E+01, 1.2141E+02, 1.1269E+02, 1.7889E+02, 2.4586E+00, 2.3110E+01, 2.4836E+01, 7.0277E+01, 1.0087E+00, 8.4677E+00, 5.5398E+01, 1.0616E+02
7.9508E-09, 2.2634E+02, 2.7103E+02, 5.8087E+01, 1.2159E+02, 1.1272E+02, 1.7892E+02, 2.4656E+00, 2.3139E+01, 2.4869E+01, 7.0308E+01, 1.0087E+00, 8.4684E+00, 5.5467E+01, 1.0623E+02
7.9608E-09, 2.2644E+02, 2.7104E+02, 5.8178E+01, 1.2177E+02, 1.1276E+02, 1.7895E+02, 2.4727E+00, 2.3167E+01, 2.4903E+01, 7.0338E+01, 1.0088E+00, 8.4692E+00, 5.5536E+01, 1.0629E+02
7.9708E-09, 2.2654E+02, 2.7105E+02, 5.8269E+01, 1.2192E+02, 1.1279E+02, 1.7898E+02, 2.4798E+00, 2.3196E+01, 2.4936E+01, 7.0369E+01, 1.0089E+00, 8.4700E+00, 5.5605E+01, 1.0636E+02
7.9808E-09, 2.2664E+02, 2.7106E+02, 5.8361E+01, 1.2202E+02, 1.1282E+02, 1.7900E+02, 2.4869E+00, 2.3224E+01, 2.4970E+01, 7.0400E+01, 1.0089E+00, 8.4708E+00, 5.5674E+01, 1.0643E+02
7.9908E-09, 2.2673E+02, 2.7108E+02, 5.8452E+01, 1.2211E+02, 1.1286E+02, 1.7903E+02, 2.4940E+00, 2.3253E+01, 2.5004E+01, 7.0431E+01, 1.0090E+00, 8.4715E+00, 5.5743E+01, 1.0650E+02
8.0008E-09, 2.2683E+02, 2.7109E+02, 5.8544E+01, 1.2221E+02, 1.1289E+02, 1.7906E+02, 2.5012E+00, 2.3281E+01, 2.5037E+01, 7.0462E+01, 1.0090E+00, 8.4723E+00, 5.5812E+01, 1.0657E+02
8.0108E-09, 2.2693E+02, 2.7110E+02, 5.8635E+01, 1.2231E+02, 1.1293E+02, 1.7909E+02, 2.5083E+00, 2.3309E+01, 2.5071E+01, 7.0493E+01, 1.0091E+00, 8.4731E+00, 5.5881E+01, 1.0663E+02
8.0208E-09, 2.2703E+02, 2.7112E+02, 5.8726E+01, 1.2241E+02, 1.1296E+02, 1.7912E+02, 2.5155E+00, 2.3337E+01, 2.5105E+01, 7.0524E+01, 1.0092E+00, 8.4739E+00, 5.5950E+01, 1.0670E+02
8.0308E-09, 2.2713E+02, 2.7113E+02, 5.8818E+01, 1.2251E+02, 1.1300E+02, 1.7915E+02, 2.5227E+00, 2.3366E+01, 2.5138E+01, 7.0556E+01, 1.0092E+00, 8.4747E+00, 5.6019E+01, 1.0677E+02
8.0408E-09, 2.2723E+02, 2.7114E+02, 5.8909E+01, 1.2261E+02, 1.1303E+02, 1.7918E+02, 2.5299E+00, 2.3394E+01, 2.5172E+01, 7.0587E+01, 1.0093E+00, 8.4756E+00, 5.6087E+01, 1.0684E+02
8.0508E-09, 2.2733E+02, 2.7116E+02, 5.9000E+01, 1.2271E+02, 1.1306E+02, 1.7921E+02, 2.5372E+00, 2.3422E+01, 2.5206E+01, 7.0619E+01, 1.0093E+00, 8.4764E+00, 5.6156E+01, 1.0690E+02
8.0608E-09, 2.2743E+02, 2.7117E+02, 5.9091E+01, 1.2281E+02, 1.1310E+02, 1.7923E+02, 2.5444E+00, 2.3449E+01, 2.5240E+01, 7.0651E+01, 1.0094E+00, 8.4772E+00, 5.6224E+01, 1.0697E+02
8.0708E-09, 2.2753E+02, 2.7118E+02, 5.9182E+01, 1.2291E+02, 1.1313E+02, 1.7926E+02, 2.5517E+00, 2.3477E+01, 2.5274E+01, 7.0683E+01, 1.0095E+00, 8.4780E+00, 5.6292E+01, 1.0704E+02
8.0808E-09, 2.2762E+02, 2.7120E+02, 5.9274E+01, 1.2301E+02, 1.1317E+02, 1.7929E+02, 2.5590E+00, 2.3505E+01, 2.5308E+01, 7.0715E+01, 1.0095E+00, 8.4789E+00, 5.6361E+01, 1.0711E+02
8.0908E-09, 2.2772E+02, 2.7121E+02, 5.9365E+01, 1.2311E+02, 1.1320E+02, 1.7932E+02, 2.5663E+00, 2.3533E+01, 2.5341E+01, 7.0747E+01, 1.0096E+00, 8.4797E+00, 5.6429E+01, 1.0718E+02
8.1008E-09, 2.2782E+02, 2.7122E+02, 5.9456E+01, 1.2321E+02, 1.1324E+02, 1.7935E+02, 2.5737E+00, 2.3560E+01, 2.5375E+01, 7.0779E+01, 1.0097E+00, 8.4806E+00, 5.6497E+01, 1.0724E+02
8.1108E-09, 2.2792E+02, 2.7124E+02, 5.9547E+01, 1.2331E+02, 1.1327E+02, 1.7938E+02, 2.5810E+00, 2.3588E+01, 2.5409E+01, 7.0812E+01, 1.0097E+00, 8.4814E+00, 5.6565E+01, 1.0731E+02
8.1208E-09, 2.2802E+02, 2.7125E+02, 5.9638E+01, 1.2341E+02, 1.1331E+02, 1.7941E+02, 2.5884E+00, 2.3615E+01, 2.5443E+01, 7.0844E+01, 1.0098E+00, 8.4823E+00, 5.6633E+01, 1.0738E+02
8.1308E-09, 2.2812E+02, 2.7127E+02, 5.9729E+01, 1.2351E+02, 1.1334E+02, 1.7944E+02, 2.5958E+00, 2.3642E+01, 2.5477E+01, 7.0877E+01, 1.0099E+00, 8.4831E+00, 5.6701E+01, 1.0745E+02
8.1408E-09, 2.2822E+02, 2.7128E+02, 5.9820E+01, 1.2361E+02, 1.1337E+02, 1.7946E+02, 2.6032E+00, 2.3670E+01, 2.5511E+01, 7.0910E+01, 1.0099E+00, 8.4840E+00, 5.6768E+01, 1.0751E+02
8.1508E-09, 2.2832E+02, 2.7129E+02, 5.9911E+01, 1.2371E+02, 1.1341E+02, 1.7949E+02, 2.6106E+00, 2.3697E+01, 2.5546E+01, 7.0943E+01, 1.0100E+00, 8.4849E+00, 5.6836E+01, 1.0758E+02
8.1608E-09, 2.2842E+02, 2.7131E+02, 6.0002E+01, 1.2381E+02, 1.1344E+02, 1.7952E+02, 2.6180E+00, 2.3724E+01, 2.5580E+01, 7.0976E+01, 1.0101E+00, 8.4858E+00, 5.6903E+01, 1.0765E+02
8.1708E-09, 2.2851E+02, 2.7132E+02, 6.0093E+01, 1.2391E+02, 1.1348E+02, 1.7955E+02, 2.6255E+00, 2.3751E+01, 2.5614E+01, 7.1009E+01, 1.0101E+00, 8.4867E+00, 5.6971E+01, 1.0771E+02
8.1808E-09, 2.2861E+02, 2.7134E+02, 6.0184E+01, 1.2401E+02, 1.1351E+02, 1.7958E+02, 2.6330E+00, 2.3778E+01, 2.5648E+01, 7.1043E+01, 1.0102E+00, 8.4876E+00, 5.7038E+01, 1.0778E+02
8.1908E-09, 2.2871E+02, 2.7135E+02, 6.0275E+01, 1.2411E+02, 1.1355E+02, 1.7961E+02, 2.6405E+00, 2.3805E+01, 2.5682E+01, 7.1076E+01, 1.0103E+00, 8.4885E+00, 5.7106E+01, 1.0785E+02
8.2008E-09, 2.2881E+02, 2.7136E+02, 6.0366E+01, 1.2421E+02, 1.1358E+02, 1.7964E+02, 2.6480E+00, 2.3832E+01, 2.5716E+01, 7.1110E+01, 1.0103E+00, 8.4894E+00, 5.7173E+01, 1.0792E+02
8.2108E-09, 2.2891E+02, 2.7138E+02, 6.0457E+01, 1.2431E+02, 1.1362E+02, 1.7967E+02, 2.6555E+00, 2.3859E+01, 2.5751E+01, 7.1143E+01, 1.0104E+00, 8.4903E+00, 5.7240E+01, 1.0798E+02
8.2208E-09, 2.2901E+02, 2.7139E+02, 6.0548E+01, 1.2441E+02, 1.1365E+02, 1.7970E+02, 2.6630E+00, 2.3885E+01, 2.5785E+01, 7.1177E+01, 1.0105E+00, 8.4912E+00, 5.7307E+01, 1.0805E+02
8.2308E-09, 2.2911E+02, 2.7141E+02, 6.0639E+01, 1.2451E+02, 1.1369E+02, 1.7973E+02, 2.6706E+00, 2.3912E+01, 2.5819E+01, 7.1211E+01, 1.0105E+00, 8.4922E+00, 5.7374E+01, 1.0812E+02
8.2408E-09, 2.2921E+02, 2.7142E+02, 6.0730E+01, 1.2462E+02, 1.1372E+02, 1.7976E+02, 2.6782E+00, 2.3939E+01, 2.5854E+01, 7.1246E+01, 1.0106E+00, 8.4931E+00, 5.7441E+01, 1.0818E+02
8.2508E-09, 2.2930E+02, 2.7143E+02, 6.0820E+01, 1.2472E+02, 1.1376E+02, 1.7979E+02, 2.6858E+00, 2.3965E+01, 2.5888E+01, 7.1280E+01, 1.0107E+00, 8.4940E+00, 5.7507E+01, 1.0825E+02
8.2608E-09, 2.2940E+02, 2.7145E+02, 6.0911E+01, 1.2482E+02, 1.1379E+02, 1.7981E+02, 2.6934E+00, 2.3992E+01, 2.5923E+01, 7.1314E+01, 1.0107E+00, 8.4950E+00, 5.7574E+01, 1.0832E+02
8.2708E-09, 2.2950E+02, 2.7146E+02, 6.1002E+01, 1.2492E+02, 1.1382E+02, 1.7984E+02, 2.7011E+00, 2.4018E+01, 2.5957E+01, 7.1349E+01, 1.0108E+00, 8.4959E+00, 5.7641E+01, 1.0838E+02
8.2808E-09, 2.2960E+02, 2.7148E+02, 6.1093E+01, 1.2502E+02, 1.1386E+02, 1.7987E+02, 2.7087E+00, 2.4044E+01, 2.5992E+01, 7.1384E+01, 1.0109E+00, 8.4969E+00, 5.7707E+01, 1.0845E+02
8.2908E-09, 2.2970E+02, 2.7149E+02, 6.1184E+01, 1.2512E+02, 1.1389E+02, 1.7990E+02, 2.7164E+00, 2.4070E+01, 2.6026E+01, 7.1419E+01, 1.0110E+00, 8.4979E+00, 5.7773E+01, 1.0852E+02
8.3008E-09, 2.2980E+02, 2.7151E+02, 6.1274E+01, 1.2523E+02, 1.1393E+02, 1.7993E+02, 2.7241E+00, 2.4096E+01, 2.6061E+01, 7.1454E+01, 1.0110E+00, 8.4989E+00, 5.7840E+01, 1.0858E+02
8.3108E-09, 2.2990E+02, 2.7152E+02, 6.1365E+01, 1.2533E+02, 1.1396E+02, 1.7996E+02, 2.7318E+00, 2.4123E+01, 2.6095E+01, 7.1489E+01, 1.0111E+00, 8.4998E+00, 5.7906E+01, 1.0865E+02
8.3208E-09, 2.2999E+02, 2.7154E+02, 6.1456E+01, 1.2543E+02, 1.1400E+02, 1.7999E+02, 2.7395E+00, 2.4149E+01, 2.6130E+01, 7.1524E+01, 1.0112E+00, 8.5008E+00, 5.7972E+01, 1.0872E+02
8.3308E-09, 2.3009E+02, 2.7155E+02, 6.1546E+01, 1.2553E+02, 1.1403E+02, 1.8002E+02, 2.7473E+00, 2.4174E+01, 2.6165E+01, 7.1560E+01, 1.0113E+00, 8.5018E+00, 5.8038E+01, 1.0878E+02
8.3408E-09, 2.3019E+02, 2.7157E+02, 6.1637E+01, 1.2564E+02, 1.1407E+02, 1.8005E+02, 2.7550E+00, 2.4200E+01, 2.6199E+01, 7.1595E+01, 1.0113E+00, 8.5028E+00, 5.8104E+01, 1.0885E+02
8.3508E-09, 2.3029E+02, 2.7158E+02, 6.1728E+01, 1.2574E+02, 1.1410E+02, 1.8008E+02, 2.7628E+00, 2.4226E+01, 2.6234E+01, 7.1631E+01, 1.0114E+00, 8.5038E+00, 5.8170E+01, 1.0892E+02
8.3608E-09, 2.3039E+02, 2.7159E+02, 6.1818E+01, 1.2584E+02, 1.1414E+02, 1.8011E+02, 2.7706E+00, 2.4252E+01, 2.6269E+01, 7.1667E+01, 1.0115E+00, 8.5049E+00, 5.8235E+01, 1.0898E+02
8.3708E-09, 2.3049E+02, 2.7161E+02, 6.1909E+01, 1.2594E+02, 1.1417E+02, 1.8014E+02, 2.7785E+00, 2.4277E+01, 2.6303E+01, 7.1703E+01, 1.0116E+00, 8.5059E+00, 5.8301E+01, 1.0905E+02
8.3808E-09, 2.3058E+02, 2.7162E+02, 6.2000E+01, 1.2605E+02, 1.1421E+02, 1.8017E+02, 2.7863E+00, 2.4303E+01, 2.6338E+01, 7.1739E+01, 1.0116E+00, 8.5069E+00, 5.8366E+01, 1.0911E+02
8.3908E-09, 2.3068E+02, 2.7164E+02, 6.2090E+01, 1.2615E+02, 1.1424E+02, 1.8020E+02, 2.7941E+00, 2.4328E+01, 2.6373E+01, 7.1775E+01, 1.0117E+00, 8.5079E+00, 5.8432E+01, 1.0918E+02
8.4008E-09, 2.3078E+02, 2.7165E+02, 6.2181E+01, 1.2625E+02, 1.1428E+02, 1.8023E+02, 2.8020E+00, 2.4354E+01, 2.6408E+01, 7.1812E+01, 1.0118E+00, 8.5090E+00, 5.8497E+01, 1.0925E+02
8.4108E-09, 2.3088E+02, 2.7167E+02, 6.2271E+01, 1.2636E+02, 1.1431E+02, 1.8026E+02, 2.8099E+00, 2.4379E+01, 2.6443E+01, 7.1849E+01, 1.0119E+00, 8.5100E+00, 5.8562E+01, 1.0931E+02
8.4208E-09, 2.3098E+02, 2.7168E+02, 6.2362E+01, 1.2646E+02, 1.1435E+02, 1.8029E+02, 2.8178E+00, 2.4404E+01, 2.6478E+01, 7.1885E+01, 1.0119E+00, 8.5111E+00, 5.8627E+01, 1.0938E+02
8.4308E-09, 2.3108E+02, 2.7170E+02, 6.2453E+01, 1.2656E+02, 1.1438E+02, 1.8032E+02, 2.8257E+00, 2.4430E+01, 2.6513E+01, 7.1922E+01, 1.0120E+00, 8.5122E+00, 5.8693E+01, 1.0944E+02
8.4408E-09, 2.3117E+02, 2.7171E+02, 6.2543E+01, 1.2667E+02, 1.1442E+02, 1.8035E+02, 2.8337E+00, 2.4455E+01, 2.6548E+01, 7.1959E+01, 1.0121E+00, 8.5133E+00, 5.8757E+01, 1.0951E+02
8.4508E-09, 2.3127E+02, 2.7173E+02, 6.2634E+01, 1.2677E+02, 1.1445E+02, 1.8038E+02, 2.8416E+00, 2.4480E+01, 2.6583E+01, 7.1997E+01, 1.0122E+00, 8.5143E+00, 5.8822E+01, 1.0958E+02
8.4608E-09, 2.3137E+02, 2.7175E+02, 6.2724E+01, 1.2687E+02, 1.1449E+02, 1.8041E+02, 2.8496E+00, 2.4505E+01, 2.6618E+01, 7.2034E+01, 1.0122E+00, 8.5154E+00, 5.8887E+01, 1.0964E+02
8.4708E-09, 2.3147E+02, 2.7176E+02, 6.2815E+01, 1.2698E+02, 1.1452E+02, 1.8044E+02, 2.8576E+00, 2.4530E+01, 2.6653E+01, 7.2071E+01, 1.0123E+00, 8.5165E+00, 5.8952E+01, 1.0971E+02
8.4808E-09, 2.3157E+02, 2.7178E+02, 6.2905E+01, 1.2708E+02, 1.1456E+02, 1.8047E+02, 2.8656E+00, 2.4555E+01, 2.6689E+01, 7.2109E+01, 1.0124E+00, 8.5176E+00, 5.9016E+01, 1.0977E+02
8.4908E-09, 2.3167E+02, 2.7179E+02, 6.2996E+01, 1.2718E+02, 1.1459E+02, 1.8050E+02, 2.8736E+00, 2.4579E+01, 2.6724E+01, 7.2147E+01, 1.0125E+00, 8.5188E+00, 5.9081E+01, 1.0984E+02
8.5008E-09, 2.3176E+02, 2.7181E+02, 6.3086E+01, 1.2729E+02, 1.1463E+02, 1.8053E+02, 2.8817E+00, 2.4604E+01, 2.6759E+01, 7.2185E+01, 1.0126E+00, 8.5199E+00, 5.9145E+01, 1.0990E+02
8.5108E-09, 2.3186E+02, 2.7182E+02, 6.3177E+01, 1.2739E+02, 1.1466E+02, 1.8056E+02, 2.8898E+00, 2.4629E+01, 2.6794E+01, 7.2223E+01, 1.0127E+00, 8.5210E+00, 5.9209E+01, 1.0997E+02
8.5208E-09, 2.3196E+02, 2.7184E+02, 6.3267E+01, 1.2750E+02, 1.1470E+02, 1.8059E+02, 2.8978E+00, 2.4653E+01, 2.6830E+01, 7.2261E+01, 1.0127E+00, 8.5221E+00, 5.9273E+01, 1.1003E+02
8.5308E-09, 2.3206E+02, 2.7185E+02, 6.3358E+01, 1.2760E+02, 1.1473E+02, 1.8062E+02, 2.9059E+00, 2.4678E+01, 2.6865E+01, 7.2300E+01, 1.0128E+00, 8.5233E+00, 5.9337E+01, 1.1010E+02
8.5408E-09, 2.3216E+02, 2.7187E+02, 6.3448E+01, 1.2771E+02, 1.1477E+02, 1.8065E+02, 2.9141E+00, 2.4702E+01, 2.6900E+01, 7.2338E+01, 1.0129E+00, 8.5244E+00, 5.9401E+01, 1.1016E+02
8.5508E-09, 2.3225E+02, 2.7188E+02, 6.3538E+01, 1.2781E+02, 1.1480E+02, 1.8069E+02, 2.9222E+00, 2.4727E+01, 2.6936E+01, 7.2377E+01, 1.0130E+00, 8.5256E+00, 5.9465E+01, 1.1023E+02
8.5608E-09, 2.3235E+02, 2.7190E+02, 6.3629E+01, 1.2792E+02, 1.1484E+02, 1.8072E+02, 2.9303E+00, 2.4751E+01, 2.6971E+01, 7.2416E+01, 1.0131E+00, 8.5268E+00, 5.9529E+01, 1.1029E+02
8.5708E-09, 2.3245E+02, 2.7192E+02, 6.3719E+01, 1.2802E+02, 1.1487E+02, 1.8075E+02, 2.9385E+00, 2.4775E+01, 2.7007E+01, 7.2455E+01, 1.0131E+00, 8.5280E+00, 5.9593E+01, 1.1036E+02
8.5808E-09, 2.3255E+02, 2.7193E+02, 6.3810E+01, 1.2813E+02, 1.1491E+02, 1.8078E+02, 2.9467E+00, 2.4799E+01, 2.7043E+01, 7.2494E+01, 1.0132E+00, 8.5291E+00, 5.9656E+01, 1.1042E+02
8.5908E-09, 2.3265E+02, 2.7195E+02, 6.3900E+01, 1.2823E+02, 1.1495E+02, 1.8081E+02, 2.9549E+00, 2.4823E+01, 2.7078E+01, 7.2534E+01, 1.0133E+00, 8.5303E+00, 5.9720E+01, 1.1049E+02
8.6008E-09, 2.3274E+02, 2.7196E+02, 6.3990E+01, 1.2834E+02, 1.1498E+02, 1.8084E+02, 2.9631E+00, 2.4847E+01, 2.7114E+01, 7.2573E+01, 1.0134E+00, 8.5315E+00, 5.9783E+01, 1.1055E+02
8.6108E-09, 2.3284E+02, 2.7198E+02, 6.4081E+01, 1.2844E+02, 1.1502E+02, 1.8087E+02, 2.9713E+00, 2.4871E+01, 2.7149E+01, 7.2613E+01, 1.0135E+00, 8.5328E+00, 5.9846E+01, 1.1062E+02
8.6208E-09, 2.3294E+02, 2.7200E+02, 6.4171E+01, 1.2855E+02, 1.1505E+02, 1.8090E+02, 2.9796E+00, 2.4895E+01, 2.7185E+01, 7.2653E+01, 1.0136E+00, 8.5340E+00, 5.9909E+01, 1.1068E+02
8.6308E-09, 2.3304E+02, 2.7201E+02, 6.4262E+01, 1.2865E+02, 1.1509E+02, 1.8093E+02, 2.9879E+00, 2.4919E+01, 2.7221E+01, 7.2693E+01, 1.0137E+00, 8.5352E+00, 5.9972E+01, 1.1075E+02
8.6408E-09, 2.3314E+02, 2.7203E+02, 6.4352E+01, 1.2876E+02, 1.1512E+02, 1.8096E+02, 2.9962E+00, 2.4943E+01, 2.7257E+01, 7.2733E+01, 1.0138E+00, 8.5365E+00, 6.0035E+01, 1.1081E+02
8.6508E-09, 2.3323E+02, 2.7204E+02, 6.4442E+01, 1.2886E+02, 1.1516E+02, 1.8100E+02, 3.0045E+00, 2.4966E+01, 2.7293E+01, 7.2773E+01, 1.0138E+00, 8.5377E+00, 6.0098E+01, 1.1087E+02
8.6608E-09, 2.3333E+02, 2.7206E+02, 6.4533E+01, 1.2897E+02, 1.1519E+02, 1.8103E+02, 3.0128E+00, 2.4990E+01, 2.7328E+01, 7.2814E+01, 1.0139E+00, 8.5390E+00, 6.0161E+01, 1.1094E+02
8.6708E-09, 2.3343E+02, 2.7208E+02, 6.4623E+01, 1.2908E+02, 1.1523E+02, 1.8106E+02, 3.0211E+00, 2.5014E+01, 2.7364E+01, 7.2854E+01, 1.0140E+00, 8.5402E+00, 6.0223E+01, 1.1100E+02
8.6808E-09, 2.3353E+02, 2.7209E+02, 6.4713E+01, 1.2918E+02, 1.1527E+02, 1.8109E+02, 3.0295E+00, 2.5037E+01, 2.7400E+01, 7.2895E+01, 1.0141E+00, 8.5415E+00, 6.0286E+01, 1.1107E+02
8.6908E-09, 2.3362E+02, 2.7211E+02, 6.4804E+01, 1.2929E+02, 1.1530E+02, 1.8112E+02, 3.0378E+00, 2.5060E+01, 2.7436E+01, 7.2936E+01, 1.0142E+00, 8.5428E+00, 6.0348E+01, 1.1113E+02
8.7008E-09, 2.3372E+02, 2.7213E+02, 6.4894E+01, 1.2939E+02, 1.1534E+02, 1.8115E+02, 3.0462E+00, 2.5084E+01, 2.7472E+01, 7.2977E+01, 1.0143E+00, 8.5441E+00, 6.0411E+01, 1.1119E+02
8.7108E-09, 2.3382E+02, 2.7214E+02, 6.4984E+01, 1.2950E+02, 1.1537E+02, 1.8119E+02, 3.0546E+00, 2.5107E+01, 2.7509E+01, 7.3018E+01, 1.0144E+00, 8.5454E+00, 6.0473E+01, 1.1126E+02
8.7208E-09, 2.3392E+02, 2.7216E+02, 6.5075E+01, 1.2961E+02, 1.1541E+02, 1.8122E+02, 3.0631E+00, 2.5130E+01, 2.7545E+01, 7.3060E+01, 1.0145E+00, 8.5467E+00, 6.0535E+01, 1.1132E+02
8.7308E-09, 2.3401E+02, 2.7217E+02, 6.5165E+01, 1.2971E+02, 1.1545E+02, 1.8125E+02, 3.0715E+00, 2.5153E+01, 2.7581E+01, 7.3102E+01, 1.0146E+00, 8.5480E+00, 6.0597E+01, 1.1139E+02
8.7408E-09, 2.3411E+02, 2.7219E+02, 6.5255E+01, 1.2982E+02, 1.1548E+02, 1.8128E+02, 3.0800E+00, 2.5176E+01, 2.7617E+01, 7.3143E+01, 1.0147E+00, 8.5493E+00, 6.0659E+01, 1.1145E+02
8.7508E-09, 2.3421E+02, 2.7221E+02, 6.5346E+01, 1.2993E+02, 1.1552E+02, 1.8131E+02, 3.0884E+00, 2.5199E+01, 2.7653E+01, 7.3185E+01, 1.0147E+00, 8.5507E+00, 6.0721E+01, 1.1151E+02
8.7608E-09, 2.3431E+02, 2.7222E+02, 6.5436E+01, 1.3003E+02, 1.1555E+02, 1.8135E+02, 3.0969E+00, 2.5222E+01, 2.7690E+01, 7.3228E+01, 1.0148E+00, 8.5520E+00, 6.0782E+01, 1.1158E+02
8.7708E-09, 2.3440E+02, 2.7224E+02, 6.5526E+01, 1.3014E+02, 1.1559E+02, 1.8138E+02, 3.1054E+00, 2.5245E+01, 2.7726E+01, 7.3270E+01, 1.0149E+00, 8.5534E+00, 6.0844E+01, 1.1164E+02
8.7808E-09, 2.3450E+02, 2.7226E+02, 6.5617E+01, 1.3025E+02, 1.1563E+02, 1.8141E+02, 3.1139E+00, 2.5268E+01, 2.7762E+01, 7.3312E+01, 1.0150E+00, 8.5548E+00, 6.0905E+01, 1.1170E+02
8.7908E-09, 2.3460E+02, 2.7227E+02, 6.5707E+01, 1.3036E+02, 1.1566E+02, 1.8144E+02, 3.1225E+00, 2.5291E+01, 2.7799E+01, 7.3355E+01, 1.0151E+00, 8.5562E+00, 6.0967E+01, 1.1177E+02
8.8008E-09, 2.3469E+02, 2.7229E+02, 6.5797E+01, 1.3046E+02, 1.1570E+02, 1.8147E+02, 3.1310E+00, 2.5313E+01, 2.7835E+01, 7.3398E+01, 1.0152E+00, 8.5575E+00, 6.1028E+01, 1.1183E+02
8.8108E-09, 2.3479E+02, 2.7231E+02, 6.5888E+01, 1.3057E+02, 1.1573E+02, 1.8151E+02, 3.1396E+00, 2.5336E+01, 2.7872E+01, 7.3441E+01, 1.0153E+00, 8.5589E+00, 6.1089E+01, 1.1189E+02
8.8208E-09, 2.3489E+02, 2.7232E+02, 6.5978E+01, 1.3068E+02, 1.1577E+02, 1.8154E+02, 3.1482E+00, 2.5358E+01, 2.7908E+01, 7.3484E+01, 1.0154E+00, 8.5604E+00, 6.1150E+01, 1.1195E+02
8.8308E-09, 2.3499E+02, 2.7234E+02, 6.6068E+01, 1.3079E+02, 1.1581E+02, 1.8157E+02, 3.1568E+00, 2.5381E+01, 2.7945E+01, 7.3527E+01, 1.0155E+00, 8.5618E+00, 6.1211E+01, 1.1202E+02
8.8408E-09, 2.3508E+02, 2.7236E+02, 6.6159E+01, 1.3089E+02, 1.1584E+02, 1.8160E+02, 3.1654E+00, 2.5403E+01, 2.7982E+01, 7.3571E+01, 1.0156E+00, 8.5632E+00, 6.1272E+01, 1.1208E+02
8.8508E-09, 2.3518E+02, 2.7238E+02, 6.6249E+01, 1.3100E+02, 1.1588E+02, 1.8164E+02, 3.1741E+00, 2.5425E+01, 2.8018E+01, 7.3614E+01, 1.0157E+00, 8.5646E+00, 6.1333E+01, 1.1214E+02
8.8608E-09, 2.3528E+02, 2.7239E+02, 6.6339E+01, 1.3111E+02, 1.1592E+02, 1.8167E+02, 3.1827E+00, 2.5448E+01, 2.8055E+01, 7.3658E+01, 1.0158E+00, 8.5661E+00, 6.1393E+01, 1.1220E+02
8.8708E-09, 2.3537E+02, 2.7241E+02, 6.6430E+01, 1.3122E+02, 1.1595E+02, 1.8170E+02, 3.1914E+00, 2.5470E+01, 2.8092E+01, 7.3702E+01, 1.0159E+00, 8.5676E+00, 6.1454E+01, 1.1227E+02
8.8808E-09, 2.3547E+02, 2.7243E+02, 6.6520E+01, 1.3133E+02, 1.1599E+02, 1.8174E+02, 3.2001E+00, 2.5492E+01, 2.8129E+01, 7.3747E+01, 1.0160E+00, 8.5690E+00, 6.1514E+01, 1.1233E+02
8.8908E-09, 2.3557E+02, 2.7244E+02, 6.6610E+01, 1.3144E+02, 1.1603E+02, 1.8177E+02, 3.2088E+00, 2.5514E+01, 2.8165E+01, 7.3791E+01, 1.0161E+00, 8.5705E+00, 6.1574E+01, 1.1239E+02
8.9008E-09, 2.3566E+02, 2.7246E+02, 6.6701E+01, 1.3154E+02, 1.1606E+02, 1.8180E+02, 3.2175E+00, 2.5536E+01, 2.8202E+01, 7.3835E+01, 1.0162E+00, 8.5720E+00, 6.1635E+01, 1.1245E+02
8.9108E-09, 2.3576E+02, 2.7248E+02, 6.6791E+01, 1.3165E+02, 1.1610E+02, 1.8184E+02, 3.2262E+00, 2.5558E+01, 2.8239E+01, 7.3880E+01, 1.0163E+00, 8.5735E+00, 6.1695E+01, 1.1252E+02
8.9208E-09, 2.3586E+02, 2.7250E+02, 6.6881E+01, 1.3176E+02, 1.1614E+02, 1.8187E+02, 3.2350E+00, 2.5580E+01, 2.8276E+01, 7.3925E+01, 1.0164E+00, 8.5750E+00, 6.1755E+01, 1.1258E+02
8.9308E-09, 2.3595E+02, 2.7251E+02, 6.6972E+01, 1.3187E+02, 1.1617E+02, 1.8190E+02, 3.2438E+00, 2.5602E+01, 2.8313E+01, 7.3970E+01, 1.0165E+00, 8.5766E+00, 6.1814E+01, 1.1264E+02
8.9408E-09, 2.3605E+02, 2.7253E+02, 6.7062E+01, 1.3198E+02, 1.1621E+02, 1.8194E+02, 3.2525E+00, 2.5623E+01, 2.8351E+01, 7.4015E+01, 1.0166E+00, 8.5781E+00, 6.1874E+01, 1.1270E+02
8.9508E-09, 2.3615E+02, 2.7255E+02, 6.7152E+01, 1.3209E+02, 1.1625E+02, 1.8197E+02, 3.2613E+00, 2.5645E+01, 2.8388E+01, 7.4061E+01, 1.0167E+00, 8.5796E+00, 6.1934E+01, 1.1276E+02
8.9608E-09, 2.3624E+02, 2.7257E+02, 6.7243E+01, 1.3220E+02, 1.1628E+02, 1.8200E+02, 3.2702E+00, 2.5667E+01, 2.8425E+01, 7.4107E+01, 1.0168E+00, 8.5812E+00, 6.1993E+01, 1.1282E+02
8.9708E-09, 2.3634E+02, 2.7258E+02, 6.7333E+01, 1.3231E+02, 1.1632E+02, 1.8204E+02, 3.2790E+00, 2.5688E+01, 2.8462E+01, 7.4152E+01, 1.0169E+00, 8.5828E+00, 6.2053E+01, 1.1289E+02
8.9808E-09, 2.3643E+02, 2.7260E+02, 6.7423E+01, 1.3242E+02, 1.1636E+02, 1.8207E+02, 3.2878E+00, 2.5710E+01, 2.8499E+01, 7.4198E+01, 1.0170E+00, 8.5844E+00, 6.2112E+01, 1.1295E+02
8.9908E-09, 2.3653E+02, 2.7262E+02, 6.7514E+01, 1.3253E+02, 1.1640E+02, 1.8210E+02, 3.2967E+00, 2.5731E+01, 2.8537E+01, 7.4245E+01, 1.0171E+00, 8.5860E+00, 6.2171E+01, 1.1301E+02
9.0008E-09, 2.3663E+02, 2.7264E+02, 6.7604E+01, 1.3264E+02, 1.1643E+02, 1.8214E+02, 3.3056E+00, 2.5752E+01, 2.8574E+01, 7.4291E+01, 1.0173E+00, 8.5876E+00, 6.2230E+01, 1.1307E+02
9.0108E-09, 2.3672E+02, 2.7265E+02, 6.7695E+01, 1.3275E+02, 1.1647E+02, 1.8217E+02, 3.3145E+00, 2.5774E+01, 2.8612E+01, 7.4337E+01, 1.0174E+00, 8.5892E+00, 6.2289E+01, 1.1313E+02
9.0208E-09, 2.3682E+02, 2.7267E+02, 6.7785E+01, 1.3286E+02, 1.1651E+02, 1.8221E+02, 3.3234E+00, 2.5795E+01, 2.8649E+01, 7.4384E+01, 1.0175E+00, 8.5908E+00, 6.2348E+01, 1.1319E+02
9.0308E-09, 2.3692E+02, 2.7269E+02, 6.7875E+01, 1.3297E+02, 1.1654E+02, 1.8224E+02, 3.3323E+00, 2.5816E+01, 2.8687E+01, 7.4431E+01, 1.0176E+00, 8.5925E+00, 6.2407E+01, 1.1325E+02
9.0408E-09, 2.3701E+02, 2.7271E+02, 6.7966E+01, 1.3308E+02, 1.1658E+02, 1.8227E+02, 3.3413E+00, 2.5837E+01, 2.8724E+01, 7.4478E+01, 1.0177E+00, 8.5941E+00, 6.2466E+01, 1.1331E+02
9.0508E-09, 2.3711E+02, 2.7272E+02, 6.8056E+01, 1.3319E+02, 1.1662E+02, 1.8231E+02, 3.3502E+00, 2.5858E+01, 2.8762E+01, 7.4525E+01, 1.0178E+00, 8.5958E+00, 6.2524E+01, 1.1338E+02
9.0608E-09, 2.3720E+02, 2.7274E+02, 6.8147E+01, 1.3330E+02, 1.1666E+02, 1.8234E+02, 3.3592E+00, 2.5879E+01, 2.8800E+01, 7.4573E+01, 1.0179E+00, 8.5975E+00, 6.2583E+01, 1.1344E+02
9.0708E-09, 2.3730E+02, 2.7276E+02, 6.8237E+01, 1.3341E+02, 1.1669E+02, 1.8238E+02, 3.3682E+00, 2.5900E+01, 2.8837E+01, 7.4621E+01, 1.0180E+00, 8.5992E+00, 6.2641E+01, 1.1350E+02
9.0808E-09, 2.3740E+02, 2.7278E+02, 6.8328E+01, 1.3352E+02, 1.1673E+02, 1.8241E+02, 3.3772E+00, 2.5921E+01, 2.8875E+01, 7.4668E+01, 1.0181E+00, 8.6009E+00, 6.2699E+01, 1.1356E+02
9.0908E-09, 2.3749E+02, 2.7280E+02, 6.8418E+01, 1.3363E+02, 1.1677E+02, 1.8245E+02, 3.3862E+00, 2.5941E+01, 2.8913E+01, 7.4716E+01, 1.0182E+00, 8.6026E+00, 6.2757E+01, 1.1362E+02
9.1008E-09, 2.3759E+02, 2.7281E+02, 6.8509E+01, 1.3374E+02, 1.1681E+02, 1.8248E+02, 3.3953E+00, 2.5962E+01, 2.8951E+01, 7.4765E+01, 1.0184E+00, 8.6043E+00, 6.2815E+01, 1.1368E+02
9.1108E-09, 2.3768E+02, 2.7283E+02, 6.8599E+01, 1.3385E+02, 1.1684E+02, 1.8252E+02, 3.4043E+00, 2.5983E+01, 2.8989E+01, 7.4813E+01, 1.0185E+00, 8.6061E+00, 6.2873E+01, 1.1374E+02
9.1208E-09, 2.3778E+02, 2.7285E+02, 6.8690E+01, 1.3396E+02, 1.1688E+02, 1.8255E+02, 3.4134E+00, 2.6003E+01, 2.9027E+01, 7.4862E+01, 1.0186E+00, 8.6078E+00, 6.2931E+01, 1.1380E+02
9.1308E-09, 2.3787E+02, 2.7287E+02, 6.8780E+01, 1.3407E+02, 1.1692E+02, 1.8259E+02, 3.4225E+00, 2.6024E+01, 2.9065E+01, 7.4910E+01, 1.0187E+00, 8.6096E+00, 6.2989E+01, 1.1386E+02
9.1408E-09, 2.3797E+02, 2.7289E+02, 6.8871E+01, 1.3419E+02, 1.1696E+02, 1.8262E+02, 3.4316E+00, 2.6044E+01, 2.9103E+01, 7.4959E+01, 1.0188E+00, 8.6114E+00, 6.3046E+01, 1.1392E+02
9.1508E-09, 2.3806E+02, 2.7291E+02, 6.8961E+01, 1.3430E+02, 1.1700E+02, 1.8266E+02, 3.4407E+00, 2.6065E+01, 2.9141E+01, 7.5009E+01, 1.0189E+00, 8.6132E+00, 6.3103E+01, 1.1398E+02
9.1608E-09, 2.3816E+02, 2.7292E+02, 6.9052E+01, 1.3441E+02, 1.1703E+02, 1.8269E+02, 3.4498E+00, 2.6085E+01, 2.9179E+01, 7.5058E+01, 1.0191E+00, 8.6150E+00, 6.3161E+01, 1.1404E+02
9.1708E-09, 2.3825E+02, 2.7294E+02, 6.9142E+01, 1.3452E+02, 1.1707E+02, 1.8273E+02, 3.4590E+00, 2.6105E+01, 2.9217E+01, 7.5108E+01, 1.0192E+00, 8.6168E+00, 6.3218E+01, 1.1410E+02
9.1808E-09, 2.3835E+02, 2.7296E+02, 6.9233E+01, 1.3463E+02, 1.1711E+02, 1.8276E+02, 3.4681E+00, 2.6125E+01, 2.9256E+01, 7.5157E+01, 1.0193E+00, 8.6186E+00, 6.3275E+01, 1.1416E+02
9.1908E-09, 2.3845E+02, 2.7298E+02, 6.9323E+01, 1.3474E+02, 1.1715E+02, 1.8280E+02, 3.4773E+00, 2.6146E+01, 2.9294E+01, 7.5207E+01, 1.0194E+00, 8.6205E+00, 6.3332E+01, 1.1422E+02
9.2008E-09, 2.3854E+02, 2.7300E+02, 6.9414E+01, 1.3486E+02, 1.1719E+02, 1.8283E+02, 3.4865E+00, 2.6166E+01, 2.9332E+01, 7.5257E+01, 1.0195E+00, 8.6223E+00, 6.3389E+01, 1.1427E+02
9.2108E-09, 2.3864E+02, 2.7302E+02, 6.9505E+01, 1.3497E+02, 1.1722E+02, 1.8287E+02, 3.4957E+00, 2.6186E+01, 2.9371E+01, 7.5308E+01, 1.0196E+00, 8.6242E+00, 6.3446E+01, 1.1433E+02
9.2208E-09, 2.3873E+02, 2.7303E+02, 6.9595E+01, 1.3508E+02, 1.1726E+02, 1.8291E+02, 3.5049E+00, 2.6206E+01, 2.9409E+01, 7.5358E+01, 1.0198E+00, 8.6261E+00, 6.3502E+01, 1.1439E+02
9.2308E-09, 2.3883E+02, 2.7305E+02, 6.9686E+01, 1.3519E+02, 1.1730E+02, 1.8294E+02, 3.5142E+00, 2.6226E+01, 2.9448E+01, 7.5409E+01, 1.0199E+00, 8.6280E+00, 6.3559E+01, 1.1445E+02
9.2408E-09, 2.3892E+02, 2.7307E+02, 6.9777E+01, 1.3531E+02, 1.1734E+02, 1.8298E+02, 3.5234E+00, 2.6245E+01, 2.9487E+01, 7.5460E+01, 1.0200E+00, 8.6299E+00, 6.3615E+01, 1.1451E+02
9.2508E-09, 2.3902E+02, 2.7309E+02, 6.9867E+01, 1.3542E+02, 1.1738E+02, 1.8301E+02, 3.5327E+00, 2.6265E+01, 2.9525E+01, 7.5511E+01, 1.0201E+00, 8.6319E+00, 6.3672E+01, 1.1457E+02
9.2608E-09, 2.3911E+02, 2.7311E+02, 6.9958E+01, 1.3553E+02, 1.1742E+02, 1.8305E+02, 3.5420E+00, 2.6285E+01, 2.9564E+01, 7.5562E+01, 1.0203E+00, 8.6338E+00, 6.3728E+01, 1.1463E+02
9.2708E-09, 2.3920E+02, 2.7313E+02, 7.0049E+01, 1.3564E+02, 1.1745E+02, 1.8309E+02, 3.5513E+00, 2.6305E+01, 2.9603E+01, 7.5614E+01, 1.0204E+00, 8.6358E+00, 6.3784E+01, 1.1469E+02
9.2808E-09, 2.3930E+02, 2.7315E+02, 7.0139E+01, 1.3576E+02, 1.1749E+02, 1.8312E+02, 3.5606E+00, 2.6324E+01, 2.9641E+01, 7.5666E+01, 1.0205E+00, 8.6378E+00, 6.3840E+01, 1.1475E+02
9.2908E-09, 2.3939E+02, 2.7317E+02, 7.0230E+01, 1.3587E+02, 1.1753E+02, 1.8316E+02, 3.5699E+00, 2.6344E+01, 2.9680E+01, 7.5717E+01, 1.0206E+00, 8.6398E+00, 6.3896E+01, 1.1480E+02
9.3008E-09, 2.3949E+02, 2.7318E+02, 7.0321E+01, 1.3598E+02, 1.1757E+02, 1.8319E+02, 3.5792E+00, 2.6363E+01, 2.9719E+01, 7.5770E+01, 1.0208E+00, 8.6418E+00, 6.3951E+01, 1.1486E+02
9.3108E-09, 2.3958E+02, 2.7320E+02, 7.0411E+01, 1.3610E+02, 1.1761E+02, 1.8323E+02, 3.5886E+00, 2.6383E+01, 2.9758E+01, 7.5822E+01, 1.0209E+00, 8.6438E+00, 6.4007E+01, 1.1492E+02
9.3208E-09, 2.3968E+02, 2.7322E+02, 7.0502E+01, 1.3621E+02, 1.1765E+02, 1.8327E+02, 3.5980E+00, 2.6402E+01, 2.9797E+01, 7.5874E+01, 1.0210E+00, 8.6458E+00, 6.4063E+01, 1.1498E+02
9.3308E-09, 2.3977E+02, 2.7324E+02, 7.0593E+01, 1.3632E+02, 1.1769E+02, 1.8330E+02, 3.6074E+00, 2.6421E+01, 2.9836E+01, 7.5927E+01, 1.0211E+00, 8.6479E+00, 6.4118E+01, 1.1504E+02
9.3408E-09, 2.3987E+02, 2.7326E+02, 7.0684E+01, 1.3644E+02, 1.1773E+02, 1.8334E+02, 3.6168E+00, 2.6440E+01, 2.9876E+01, 7.5980E+01, 1.0213E+00, 8.6499E+00, 6.4173E+01, 1.1509E+02
9.3508E-09, 2.3996E+02, 2.7328E+02, 7.0775E+01, 1.3655E+02, 1.1777E+02, 1.8338E+02, 3.6262E+00, 2.6460E+01, 2.9915E+01, 7.6033E+01, 1.0214E+00, 8.6520E+00, 6.4228E+01, 1.1515E+02
9.3608E-09, 2.4005E+02, 2.7330E+02, 7.0865E+01, 1.3666E+02, 1.1780E+02, 1.8342E+02, 3.6356E+00, 2.6479E+01, 2.9954E+01, 7.6086E+01, 1.0215E+00, 8.6541E+00, 6.4283E+01, 1.1521E+02
9.3708E-09, 2.4015E+02, 2.7332E+02, 7.0956E+01, 1.3678E+02, 1.1784E+02, 1.8345E+02, 3.6451E+00, 2.6498E+01, 2.9993E+01, 7.6140E+01, 1.0217E+00, 8.6563E+00, 6.4338E+01, 1.1527E+02
9.3808E-09, 2.4024E+02, 2.7334E+02, 7.1047E+01, 1.3689E+02, 1.1788E+02, 1.8349E+02, 3.6545E+00, 2.6517E+01, 3.0033E+01, 7.6194E+01, 1.0218E+00, 8.6584E+00, 6.4393E+01, 1.1532E+02
9.3908E-09, 2.4034E+02, 2.7336E+02, 7.1138E+01, 1.3701E+02, 1.1792E+02, 1.8353E+02, 3.6640E+00, 2.6536E+01, 3.0072E+01, 7.6248E+01, 1.0219E+00, 8.6605E+00, 6.4448E+01, 1.1538E+02
9.4008E-09, 2.4043E+02, 2.7337E+02, 7.1229E+01, 1.3712E+02, 1.1796E+02, 1.8356E+02, 3.6735E+00, 2.6555E+01, 3.0112E+01, 7.6302E+01, 1.0221E+00, 8.6627E+00, 6.4503E+01, 1.1544E+02
9.4108E-09, 2.4052E+02, 2.7339E+02, 7.1320E+01, 1.3723E+02, 1.1800E+02, 1.8360E+02, 3.6830E+00, 2.6574E+01, 3.0151E+01, 7.6356E+01, 1.0222E+00, 8.6649E+00, 6.4557E+01, 1.1550E+02
9.4208E-09, 2.4062E+02, 2.7341E+02, 7.1411E+01, 1.3735E+02, 1.1804E+02, 1.8364E+02, 3.6925E+00, 2.6592E+01, 3.0191E+01, 7.6411E+01, 1.0223E+00, 8.6671E+00, 6.4611E+01, 1.1555E+02
9.4308E-09, 2.4071E+02, 2.7343E+02, 7.1502E+01, 1.3746E+02, 1.1808E+02, 1.8368E+02, 3.7021E+00, 2.6611E+01, 3.0230E+01, 7.6466E+01, 1.0225E+00, 8.6693E+00, 6.4666E+01, 1.1561E+02
9.4408E-09, 2.4080E+02, 2.7345E+02, 7.1593E+01, 1.3758E+02, 1.1812E+02, 1.8371E+02, 3.7116E+00, 2.6630E+01, 3.0270E+01, 7.6520E+01, 1.0226E+00, 8.6715E+00, 6.4720E+01, 1.1567E+02
9.4508E-09, 2.4090E+02, 2.7347E+02, 7.1684E+01, 1.3769E+02, 1.1816E+02, 1.8375E+02, 3.7212E+00, 2.6648E+01, 3.0310E+01, 7.6576E+01, 1.0227E+00, 8.6738E+00, 6.4774E+01, 1.1572E+02
9.4608E-09, 2.4099E+02, 2.7349E+02, 7.1775E+01, 1.3781E+02, 1.1820E+02, 1.8379E+02, 3.7308E+00, 2.6667E+01, 3.0350E+01, 7.6631E+01, 1.0229E+00, 8.6760E+00, 6.4828E+01, 1.1578E+02
9.4708E-09, 2.4108E+02, 2.7351E+02, 7.1866E+01, 1.3792E+02, 1.1824E+02, 1.8383E+02, 3.7404E+00, 2.6685E+01, 3.0390E+01, 7.6687E+01, 1.0230E+00, 8.6783E+00, 6.4882E+01, 1.1584E+02
9.4808E-09, 2.4118E+02, 2.7353E+02, 7.1957E+01, 1.3804E+02, 1.1828E+02, 1.8387E+02, 3.7500E+00, 2.6704E+01, 3.0430E+01, 7.6743E+01, 1.0232E+00, 8.6806E+00, 6.4935E+01, 1.1589E+02
9.4908E-09, 2.4127E+02, 2.7355E+02, 7.2048E+01, 1.3815E+02, 1.1832E+02, 1.8390E+02, 3.7596E+00, 2.6722E+01, 3.0469E+01, 7.6799E+01, 1.0233E+00, 8.6829E+00, 6.4989E+01, 1.1595E+02
9.5008E-09, 2.4136E+02, 2.7357E+02, 7.2139E+01, 1.3827E+02, 1.1836E+02, 1.8394E+02, 3.7692E+00, 2.6740E+01, 3.0510E+01, 7.6855E+01, 1.0234E+00, 8.6853E+00, 6.5042E+01, 1.1601E+02
9.5108E-09, 2.4146E+02, 2.7359E+02, 7.2230E+01, 1.3838E+02, 1.1840E+02, 1.8398E+02, 3.7789E+00, 2.6759E+01, 3.0550E+01, 7.6911E+01, 1.0236E+00, 8.6876E+00, 6.5096E+01, 1.1606E+02
9.5208E-09, 2.4155E+02, 2.7361E+02, 7.2321E+01, 1.3850E+02, 1.1844E+02, 1.8402E+02, 3.7885E+00, 2.6777E+01, 3.0590E+01, 7.6968E+01, 1.0237E+00, 8.6900E+00, 6.5149E+01, 1.1612E+02
9.5308E-09, 2.4164E+02, 2.7363E+02, 7.2412E+01, 1.3862E+02, 1.1848E+02, 1.8406E+02, 3.7982E+00, 2.6795E+01, 3.0630E+01, 7.7025E+01, 1.0239E+00, 8.6924E+00, 6.5202E+01, 1.1617E+02
9.5408E-09, 2.4174E+02, 2.7365E+02, 7.2503E+01, 1.3873E+02, 1.1852E+02, 1.8410E+02, 3.8079E+00, 2.6813E+01, 3.0670E+01, 7.7082E+01, 1.0240E+00, 8.6948E+00, 6.5255E+01, 1.1623E+02
9.5508E-09, 2.4183E+02, 2.7367E+02, 7.2594E+01, 1.3885E+02, 1.1856E+02, 1.8413E+02, 3.8176E+00, 2.6831E+01, 3.0711E+01, 7.7139E+01, 1.0242E+00, 8.6972E+00, 6.5308E+01, 1.1628E+02
9.5608E-09, 2.4192E+02, 2.7369E+02, 7.2686E+01, 1.3896E+02, 1.1860E+02, 1.8417E+02, 3.8273E+00, 2.6849E+01, 3.0751E+01, 7.7197E+01, 1.0243E+00, 8.6996E+00, 6.5361E+01, 1.1634E+02
9.5708E-09, 2.4201E+02, 2.7371E+02, 7.2777E+01, 1.3908E+02, 1.1864E+02, 1.8421E+02, 3.8371E+00, 2.6867E+01, 3.0792E+01, 7.7254E+01, 1.0245E+00, 8.7021E+00, 6.5413E+01, 1.1640E+02
9.5808E-09, 2.4211E+02, 2.7373E+02, 7.2868E+01, 1.3920E+02, 1.1868E+02, 1.8425E+02, 3.8468E+00, 2.6885E+01, 3.0832E+01, 7.7312E+01, 1.0246E+00, 8.7046E+00, 6.5466E+01, 1.1645E+02
9.5908E-09, 2.4220E+02, 2.7375E+02, 7.2959E+01, 1.3931E+02, 1.1872E+02, 1.8429E+02, 3.8566E+00, 2.6903E+01, 3.0873E+01, 7.7371E+01, 1.0248E+00, 8.7071E+00, 6.5518E+01, 1.1651E+02
9.6008E-09, 2.4229E+02, 2.7377E+02, 7.3051E+01, 1.3943E+02, 1.1876E+02, 1.8433E+02, 3.8664E+00, 2.6921E+01, 3.0913E+01, 7.7429E+01, 1.0249E+00, 8.7096E+00, 6.5571E+01, 1.1656E+02
9.6108E-09, 2.4238E+02, 2.7379E+02, 7.3142E+01, 1.3954E+02, 1.1880E+02, 1.8437E+02, 3.8762E+00, 2.6938E+01, 3.0954E+01, 7.7488E+01, 1.0251E+00, 8.7121E+00, 6.5623E+01, 1.1662E+02
9.6208E-09, 2.4248E+02, 2.7381E+02, 7.3233E+01, 1.3966E+02, 1.1884E+02, 1.8441E+02, 3.8860E+00, 2.6956E+01, 3.0995E+01, 7.7546E+01, 1.0252E+00, 8.7147E+00, 6.5675E+01, 1.1667E+02
9.6308E-09, 2.4257E+02, 2.7383E+02, 7.3324E+01, 1.3978E+02, 1.1888E+02, 1.8445E+02, 3.8958E+00, 2.6974E+01, 3.1036E+01, 7.7605E+01, 1.0254E+00, 8.7173E+00, 6.5727E+01, 1.1672E+02
9.6408E-09, 2.4266E+02, 2.7385E+02, 7.3416E+01, 1.3989E+02, 1.1892E+02, 1.8449E+02, 3.9056E+00, 2.6991E+01, 3.1077E+01, 7.7665E+01, 1.0255E+00, 8.7199E+00, 6.5779E+01, 1.1678E+02
9.6508E-09, 2.4275E+02, 2.7387E+02, 7.3507E+01, 1.4001E+02, 1.1896E+02, 1.8453E+02, 3.9155E+00, 2.7009E+01, 3.1118E+01, 7.7724E+01, 1.0257E+00, 8.7225E+00, 6.5831E+01, 1.1683E+02
9.6608E-09, 2.4284E+02, 2.7389E+02, 7.3598E+01, 1.4013E+02, 1.1900E+02, 1.8457E+02, 3.9253E+00, 2.7026E+01, 3.1159E+01, 7.7784E+01, 1.0258E+00, 8.7251E+00, 6.5882E+01, 1.1689E+02
9.6708E-09, 2.4294E+02, 2.7391E+02, 7.3690E+01, 1.4024E+02, 1.1904E+02, 1.8461E+02, 3.9352E+00, 2.7044E+01, 3.1200E+01, 7.7844E+01, 1.0260E+00, 8.7278E+00, 6.5934E+01, 1.1694E+02
9.6808E-09, 2.4303E+02, 2.7393E+02, 7.3781E+01, 1.4036E+02, 1.1908E+02, 1.8465E+02, 3.9451E+00, 2.7061E+01, 3.1241E+01, 7.7904E+01, 1.0261E+00, 8.7304E+00, 6.5985E+01, 1.1700E+02
9.6908E-09, 2.4312E+02, 2.7395E+02, 7.3873E+01, 1.4048E+02, 1.1913E+02, 1.8469E+02, 3.9550E+00, 2.7078E+01, 3.1282E+01, 7.7964E+01, 1.0263E+00, 8.7331E+00, 6.6036E+01, 1.1705E+02
9.7008E-09, 2.4321E+02, 2.7397E+02, 7.3964E+01, 1.4060E+02, 1.1917E+02, 1.8473E+02, 3.9649E+00, 2.7095E+01, 3.1323E+01, 7.8025E+01, 1.0264E+00, 8.7359E+00, 6.6088E+01, 1.1710E+02
9.7108E-09, 2.4330E+02, 2.7399E+02, 7.4056E+01, 1.4071E+02, 1.1921E+02, 1.8477E+02, 3.9749E+00, 2.7113E+01, 3.1365E+01, 7.8086E+01, 1.0266E+00, 8.7386E+00, 6.6139E+01, 1.1716E+02
9.7208E-09, 2.4339E+02, 2.7401E+02, 7.4147E+01, 1.4083E+02, 1.1925E+02, 1.8481E+02, 3.9848E+00, 2.7130E+01, 3.1406E+01, 7.8147E+01, 1.0268E+00, 8.7414E+00, 6.6190E+01, 1.1721E+02
9.7308E-09, 2.4348E+02, 2.7403E+02, 7.4239E+01, 1.4095E+02, 1.1929E+02, 1.8485E+02, 3.9948E+00, 2.7147E+01, 3.1447E+01, 7.8208E+01, 1.0269E+00, 8.7441E+00, 6.6240E+01, 1.1727E+02
9.7408E-09, 2.4358E+02, 2.7405E+02, 7.4330E+01, 1.4107E+02, 1.1933E+02, 1.8489E+02, 4.0047E+00, 2.7164E+01, 3.1489E+01, 7.8269E+01, 1.0271E+00, 8.7469E+00, 6.6291E+01, 1.1732E+02
9.7508E-09, 2.4367E+02, 2.7407E+02, 7.4422E+01, 1.4118E+02, 1.1937E+02, 1.8493E+02, 4.0147E+00, 2.7181E+01, 3.1530E+01, 7.8331E+01, 1.0272E+00, 8.7498E+00, 6.6342E+01, 1.1737E+02
9.7608E-09, 2.4376E+02, 2.7409E+02, 7.4513E+01, 1.4130E+02, 1.1941E+02, 1.8497E+02, 4.0247E+00, 2.7198E+01, 3.1572E+01, 7.8393E+01, 1.0274E+00, 8.7526E+00, 6.6392E+01, 1.1743E+02
9.7708E-09, 2.4385E+02, 2.7411E+02, 7.4605E+01, 1.4142E+02, 1.1946E+02, 1.8501E+02, 4.0347E+00, 2.7215E+01, 3.1614E+01, 7.8455E+01, 1.0276E+00, 8.7555E+00, 6.6443E+01, 1.1748E+02
9.7808E-09, 2.4394E+02, 2.7413E+02, 7.4696E+01, 1.4154E+02, 1.1950E+02, 1.8505E+02, 4.0448E+00, 2.7231E+01, 3.1656E+01, 7.8517E+01, 1.0277E+00, 8.7583E+00, 6.6493E+01, 1.1753E+02
9.7908E-09, 2.4403E+02, 2.7415E+02, 7.4788E+01, 1.4166E+02, 1.1954E+02, 1.8509E+02, 4.0548E+00, 2.7248E+01, 3.1697E+01, 7.8580E+01, 1.0279E+00, 8.7613E+00, 6.6543E+01, 1.1759E+02
9.8008E-09, 2.4412E+02, 2.7417E+02, 7.4880E+01, 1.4177E+02, 1.1958E+02, 1.8513E+02, 4.0648E+00, 2.7265E+01, 3.1739E+01, 7.8643E+01, 1.0281E+00, 8.7642E+00, 6.6593E+01, 1.1764E+02
9.8108E-09, 2.4421E+02, 2.7419E+02, 7.4971E+01, 1.4189E+02, 1.1962E+02, 1.8517E+02, 4.0749E+00, 2.7282E+01, 3.1781E+01, 7.8706E+01, 1.0282E+00, 8.7671E+00, 6.6643E+01, 1.1769E+02
9.8208E-09, 2.4430E+02, 2.7421E+02, 7.5063E+01, 1.4201E+02, 1.1966E+02, 1.8521E+02, 4.0850E+00, 2.7298E+01, 3.1823E+01, 7.8769E+01, 1.0284E+00, 8.7701E+00, 6.6693E+01, 1.1774E+02
9.8308E-09, 2.4439E+02, 2.7423E+02, 7.5155E+01, 1.4213E+02, 1.1970E+02, 1.8525E+02, 4.0951E+00, 2.7315E+01, 3.1865E+01, 7.8833E+01, 1.0286E+00, 8.7731E+00, 6.6743E+01, 1.1780E+02
9.8408E-09, 2.4448E+02, 2.7425E+02, 7.5246E+01, 1.4225E+02, 1.1975E+02, 1.8529E+02, 4.1052E+00, 2.7331E+01, 3.1907E+01, 7.8896E+01, 1.0287E+00, 8.7761E+00, 6.6792E+01, 1.1785E+02
9.8508E-09, 2.4457E+02, 2.7428E+02, 7.5338E+01, 1.4237E+02, 1.1979E+02, 1.8534E+02, 4.1153E+00, 2.7348E+01, 3.1950E+01, 7.8960E+01, 1.0289E+00, 8.7792E+00, 6.6842E+01, 1.1790E+02
9.8608E-09, 2.4466E+02, 2.7430E+02, 7.5430E+01, 1.4249E+02, 1.1983E+02, 1.8538E+02, 4.1254E+00, 2.7364E+01, 3.1992E+01, 7.9024E+01, 1.0291E+00, 8.7822E+00, 6.6891E+01, 1.1795E+02
9.8708E-09, 2.4475E+02, 2.7432E+02, 7.5521E+01, 1.4260E+02, 1.1987E+02, 1.8542E+02, 4.1356E+00, 2.7381E+01, 3.2034E+01, 7.9089E+01, 1.0293E+00, 8.7853E+00, 6.6940E+01, 1.1800E+02
9.8808E-09, 2.4484E+02, 2.7434E+02, 7.5613E+01, 1.4272E+02, 1.1991E+02, 1.8546E+02, 4.1457E+00, 2.7397E+01, 3.2077E+01, 7.9153E+01, 1.0294E+00, 8.7885E+00, 6.6989E+01, 1.1806E+02
9.8908E-09, 2.4493E+02, 2.7436E+02, 7.5705E+01, 1.4284E+02, 1.1996E+02, 1.8550E+02, 4.1559E+00, 2.7413E+01, 3.2119E+01, 7.9218E+01, 1.0296E+00, 8.7916E+00, 6.7038E+01, 1.1811E+02
9.9008E-09, 2.4502E+02, 2.7438E+02, 7.5797E+01, 1.4296E+02, 1.2000E+02, 1.8554E+02, 4.1661E+00, 2.7429E+01, 3.2162E+01, 7.9283E+01, 1.0298E+00, 8.7948E+00, 6.7087E+01, 1.1816E+02
9.9108E-09, 2.4511E+02, 2.7440E+02, 7.5889E+01, 1.4308E+02, 1.2004E+02, 1.8558E+02, 4.1763E+00, 2.7446E+01, 3.2204E+01, 7.9349E+01, 1.0300E+00, 8.7979E+00, 6.7136E+01, 1.1821E+02
9.9208E-09, 2.4520E+02, 2.7442E+02, 7.5980E+01, 1.4320E+02, 1.2008E+02, 1.8563E+02, 4.1865E+00, 2.7462E+01, 3.2247E+01, 7.9414E+01, 1.0301E+00, 8.8012E+00, 6.7185E+01, 1.1826E+02
9.9308E-09, 2.4529E+02, 2.7444E+02, 7.6072E+01, 1.4332E+02, 1.2013E+02, 1.8567E+02, 4.1967E+00, 2.7478E+01, 3.2290E+01, 7.9480E+01, 1.0303E+00, 8.8044E+00, 6.7233E+01, 1.1831E+02
9.9408E-09, 2.4538E+02, 2.7446E+02, 7.6164E+01, 1.4344E+02, 1.2017E+02, 1.8571E+02, 4.2070E+00, 2.7494E+01, 3.2332E+01, 7.9546E+01, 1.0305E+00, 8.8076E+00, 6.7282E+01, 1.1837E+02
9.9508E-09, 2.4547E+02, 2.7448E+02, 7.6256E+01, 1.4356E+02, 1.2021E+02, 1.8575E+02, 4.2172E+00, 2.7510E+01, 3.2375E+01, 7.9612E+01, 1.0307E+00, 8.8109E+00, 6.7330E+01, 1.1842E+02
9.9608E-09, 2.4556E+02, 2.7451E+02, 7.6348E+01, 1.4368E+02, 1.2025E+02, 1.8579E+02, 4.2275E+00, 2.7526E+01, 3.2418E+01, 7.9679E+01, 1.0309E+00, 8.8142E+00, 6.7379E+01, 1.1847E+02
9.9708E-09, 2.4565E+02, 2.7453E+02, 7.6440E+01, 1.4380E+02, 1.2030E+02, 1.8584E+02, 4.2378E+00, 2.7542E+01, 3.2461E+01, 7.9745E+01, 1.0311E+00, 8.8176E+00, 6.7427E+01, 1.1852E+02
9.9808E-09, 2.4574E+02, 2.7455E+02, 7.6532E+01, 1.4392E+02, 1.2034E+02, 1.8588E+02, 4.2481E+00, 2.7558E+01, 3.2504E+01, 7.9812E+01, 1.0312E+00, 8.8209E+00, 6.7475E+01, 1.1857E+02
9.9908E-09, 2.4583E+02, 2.7457E+02, 7.6624E+01, 1.4404E+02, 1.2038E+02, 1.8592E+02, 4.2584E+00, 2.7573E+01, 3.2547E+01, 7.9880E+01, 1.0314E+00, 8.8243E+00, 6.7523E+01, 1.1862E+02
1.0001E-08, 2.4592E+02, 2.7459E+02, 7.6715E+01, 1.4416E+02, 1.2042E+02, 1.8596E+02, 4.2687E+00, 2.7589E+01, 3.2590E+01, 7.9947E+01, 1.0316E+00, 8.8277E+00, 6.7570E+01, 1.1867E+02


==> data/hohlraum/capsaicin_wave.csv <==
y, T_mat_10, T_rad_10, T_mat_1, T_rad_1, T_mat_2, T_rad_2, T_mat_5, T_rad_5
0.00E+00, 1.00E+00, 2.51E+02, 1.00E+00, 2.51E+02, 1.00E+00, 2.51E+02, 1.00E+00, 2.51E+02
1.67E-02, 1.00E+00, 2.51E+02, 1.00E+00, 2.51E+02, 1.00E+00, 2.51E+02, 1.00E+00, 2.51E+02
3.33E-02, 1.00E+00, 2.47E+02, 1.00E+00, 2.47E+02, 1.00E+00, 2.47E+02, 1.00E+00, 2.47E+02
5.00E-02, 1.00E+00, 2.44E+02, 1.00E+00, 2.44E+02, 1.00E+00, 2.44E+02, 1.00E+00, 2.44E+02
6.66E-02, 1.00E+00, 2.40E+02, 1.00E+00, 2.41E+02, 1.00E+00, 2.41E+02, 1.00E+00, 2.41E+02
8.33E-02, 1.00E+00, 2.37E+02, 1.00E+00, 2.38E+02, 1.00E+00, 2.38E+02, 1.00E+00, 2.38E+02
9.99E-02, 1.00E+00, 2.34E+02, 1.00E+00, 2.35E+02, 1.00E+00, 2.35E+02, 1.00E+00, 2.35E+02
1.17E-01, 1.00E+00, 2.31E+02, 1.00E+00, 2.32E+02, 1.00E+00, 2.32E+02, 1.00E+00, 2.32E+02
1.33E-01, 1.00E+00, 2.24E+02, 1.00E+00, 2.25E+02, 1.00E+00, 2.25E+02, 1.00E+00, 2.24E+02
1.50E-01, 1.00E+00, 2.16E+02, 1.00E+00, 2.18E+02, 1.00E+00, 2.18E+02, 1.00E+00, 2.17E+02
1.67E-01, 1.00E+00, 2.10E+02, 1.00E+00, 2.12E+02, 1.00E+00, 2.11E+02, 1.00E+00, 2.11E+02
1.83E-01, 1.00E+00, 2.04E+02, 1.00E+00, 2.06E+02, 1.00E+00, 2.06E+02, 1.00E+00, 2.05E+02
2.00E-01, 1.00E+00, 1.98E+02, 1.00E+00, 2.00E+02, 1.00E+00, 2.00E+02, 1.00E+00, 2.00E+02
2.16E-01, 1.00E+00, 1.93E+02, 1.00E+00, 1.95E+02, 1.00E+00, 1.95E+02, 1.00E+00, 1.94E+02
2.33E-01, 1.00E+00, 1.88E+02, 1.00E+00, 1.90E+02, 1.00E+00, 1.90E+02, 1.00E+00, 1.89E+02
2.50E-01, 1.00E+00, 1.83E+02, 1.00E+00, 1.86E+02, 1.00E+00, 1.85E+02, 1.00E+00, 1.85E+02
2.66E-01, 1.00E+00, 1.79E+02, 1.00E+00, 1.81E+02, 1.00E+00, 1.81E+02, 1.00E+00, 1.80E+02
2.83E-01, 1.00E+00, 1.74E+02, 1.00E+00, 1.77E+02, 1.00E+00, 1.77E+02, 1.00E+00, 1.76E+02
3.00E-01, 1.00E+00, 1.71E+02, 1.00E+00, 1.73E+02, 1.00E+00, 1.73E+02, 1.00E+00, 1.72E+02
3.16E-01, 1.00E+00, 1.67E+02, 1.00E+00, 1.69E+02, 1.00E+00, 1.69E+02, 1.00E+00, 1.69E+02
3.33E-01, 1.00E+00, 1.64E+02, 1.00E+00, 1.66E+02, 1.00E+00, 1.66E+02, 1.00E+00, 1.66E+02
3.50E-01, 1.00E+00, 1.61E+02, 1.00E+00, 1.63E+02, 1.00E+00, 1.63E+02, 1.00E+00, 1.63E+02
3.66E-01, 1.00E+00, 1.58E+02, 1.00E+00, 1.61E+02, 1.00E+00, 1.61E+02, 1.00E+00, 1.60E+02
3.83E-01, 1.00E+00, 1.55E+02, 1.00E+00, 1.58E+02, 1.00E+00, 1.58E+02, 1.00E+00, 1.58E+02
4.00E-01, 1.00E+00, 1.53E+02, 1.00E+00, 1.56E+02, 1.00E+00, 1.56E+02, 1.00E+00, 1.55E+02
4.16E-01, 1.00E+00, 1.50E+02, 1.00E+00, 1.54E+02, 1.00E+00, 1.54E+02, 1.00E+00, 1.53E+02
4.33E-01, 1.00E+00, 1.48E+02, 1.00E+00, 1.51E+02, 1.00E+00, 1.51E+02, 1.00E+00, 1.50E+02
4.50E-01, 1.00E+00, 1.45E+02, 1.00E+00, 1.49E+02, 1.00E+00, 1.49E+02, 1.00E+00, 1.48E+02
4.66E-01, 1.00E+00, 1.42E+02, 1.00E+00, 1.46E+02, 1.00E+00, 1.46E+02, 1.00E+00, 1.45E+02
4.83E-01, 1.00E+00, 1.39E+02, 1.00E+00, 1.44E+02, 1.00E+00, 1.44E+02, 1.00E+00, 1.42E+02
5.00E-01, 1.00E+00, 1.37E+02, 1.00E+00, 1.42E+02, 1.00E+00, 1.41E+02, 1.00E+00, 1.40E+02
5.16E-01, 1.00E+00, 1.34E+02, 1.00E+00, 1.39E+02, 1.00E+00, 1.39E+02, 1.00E+00, 1.37E+02
5.33E-01, 1.00E+00, 1.32E+02, 1.00E+00, 1.37E+02, 1.00E+00, 1.37E+02, 1.00E+00, 1.35E+02
5.49E-01, 1.00E+00, 1.29E+02, 1.00E+00, 1.36E+02, 1.00E+00, 1.35E+02, 1.00E+00, 1.33E+02
5.66E-01, 1.00E+00, 1.28E+02, 1.00E+00, 1.34E+02, 1.00E+00, 1.33E+02, 1.00E+00, 1.31E+02
5.83E-01, 1.00E+00, 1.26E+02, 1.00E+00, 1.33E+02, 1.00E+00, 1.32E+02, 1.00E+00, 1.29E+02
5.99E-01, 1.00E+00, 1.25E+02, 1.00E+00, 1.32E+02, 1.00E+00, 1.31E+02, 1.00E+00, 1.28E+02
6.16E-01, 1.00E+00, 1.24E+02, 1.00E+00, 1.31E+02, 1.00E+00, 1.30E+02, 1.00E+00, 1.27E+02
6.33E-01, 1.00E+00, 1.23E+02, 1.00E+00, 1.30E+02, 1.00E+00, 1.29E+02, 1.00E+00, 1.26E+02
6.49E-01, 1.00E+00, 1.22E+02, 1.00E+00, 1.30E+02, 1.00E+00, 1.29E+02, 1.00E+00, 1.26E+02
6.66E-01, 1.00E+00, 1.21E+02, 1.00E+00, 1.30E+02, 1.00E+00, 1.28E+02, 1.00E+00, 1.25E+02
6.83E-01, 1.00E+00, 1.21E+02, 1.00E+00, 1.29E+02, 1.00E+00, 1.28E+02, 1.00E+00, 1.24E+02
6.99E-01, 1.00E+00, 1.20E+02, 1.00E+00, 1.29E+02, 1.00E+00, 1.27E+02, 1.00E+00, 1.24E+02
7.16E-01, 1.00E+00, 1.20E+02, 1.00E+00, 1.28E+02, 1.00E+00, 1.27E+02, 1.00E+00, 1.23E+02
7.33E-01, 1.00E+00, 1.19E+02, 1.00E+00, 1.28E+02, 1.00E+00, 1.26E+02, 1.00E+00, 1.23E+02
7.49E-01, 1.00E+00, 1.19E+02, 1.00E+00, 1.27E+02, 1.00E+00, 1.26E+02, 1.00E+00, 1.22E+02
7.66E-01, 1.00E+00, 1.18E+02, 1.00E+00, 1.26E+02, 1.00E+00, 1.25E+02, 1.00E+00, 1.21E+02
7.83E-01, 1.00E+00, 1.17E+02, 1.00E+00, 1.26E+02, 1.00E+00, 1.24E+02, 1.00E+00, 1.21E+02
7.99E-01, 1.00E+00, 1.17E+02, 1.00E+00, 1.25E+02, 1.00E+00, 1.23E+02, 1.00E+00, 1.20E+02
8.16E-01, 1.00E+00, 1.16E+02, 1.00E+00, 1.24E+02, 1.00E+00, 1.22E+02, 1.00E+00, 1.19E+02
8.33E-01, 1.00E+00, 1.15E+02, 1.00E+00, 1.23E+02, 1.00E+00, 1.21E+02, 1.00E+00, 1.18E+02
8.49E-01, 1.00E+00, 1.14E+02, 1.00E+00, 1.22E+02, 1.00E+00, 1.20E+02, 1.00E+00, 1.17E+02
8.66E-01, 1.00E+00, 1.13E+02, 1.00E+00, 1.20E+02, 1.00E+00, 1.18E+02, 1.00E+00, 1.15E+02
8.82E-01, 1.00E+00, 1.12E+02, 1.00E+00, 1.19E+02, 1.00E+00, 1.17E+02, 1.00E+00, 1.14E+02
8.99E-01, 1.00E+00, 1.11E+02, 1.00E+00, 1.17E+02, 1.00E+00, 1.16E+02, 1.00E+00, 1.13E+02
9.16E-01, 1.00E+00, 1.10E+02, 1.00E+00, 1.16E+02, 1.00E+00, 1.14E+02, 1.00E+00, 1.12E+02
9.32E-01, 1.00E+00, 1.09E+02, 1.00E+00, 1.14E+02, 1.00E+00, 1.12E+02, 1.00E+00, 1.10E+02
9.49E-01, 1.00E+00, 1.07E+02, 1.00E+00, 1.12E+02, 1.00E+00, 1.11E+02, 1.00E+00, 1.09E+02
9.66E-01, 1.00E+00, 1.06E+02, 1.00E+00, 1.10E+02, 1.00E+00, 1.09E+02, 1.00E+00, 1.07E+02
9.82E-01, 1.00E+00, 1.05E+02, 1.00E+00, 1.09E+02, 1.00E+00, 1.07E+02, 1.00E+00, 1.06E+02
9.99E-01, 1.00E+00, 1.03E+02, 1.00E+00, 1.06E+02, 1.00E+00, 1.05E+02, 1.00E+00, 1.04E+02
1.02E+00, 1.00E+00, 1.02E+02, 1.00E+00, 1.04E+02, 1.00E+00, 1.03E+02, 1.00E+00, 1.02E+02
1.03E+00, 1.00E+00, 1.00E+02, 1.00E+00, 1.02E+02, 1.00E+00, 1.01E+02, 1.00E+00, 1.01E+02
1.05E+00, 1.00E+00, 9.90E+01, 1.00E+00, 9.99E+01, 1.00E+00, 9.93E+01, 1.00E+00, 9.91E+01
1.07E+00, 1.00E+00, 9.74E+01, 1.00E+00, 9.76E+01, 1.00E+00, 9.72E+01, 1.00E+00, 9.73E+01
1.08E+00, 1.00E+00, 9.59E+01, 1.00E+00, 9.52E+01, 1.00E+00, 9.51E+01, 1.00E+00, 9.56E+01
1.10E+00, 1.00E+00, 9.43E+01, 1.00E+00, 9.28E+01, 1.00E+00, 9.30E+01, 1.00E+00, 9.38E+01
1.12E+00, 1.00E+00, 9.26E+01, 1.00E+00, 9.04E+01, 1.00E+00, 9.09E+01, 1.00E+00, 9.19E+01
1.13E+00, 1.00E+00, 9.10E+01, 1.00E+00, 8.79E+01, 1.00E+00, 8.87E+01, 1.00E+00, 9.01E+01
1.15E+00, 1.00E+00, 8.93E+01, 1.00E+00, 8.54E+01, 1.00E+00, 8.66E+01, 1.00E+00, 8.83E+01
1.17E+00, 1.00E+00, 8.76E+01, 1.00E+00, 8.29E+01, 1.00E+00, 8.44E+01, 1.00E+00, 8.64E+01
1.18E+00, 1.00E+00, 8.59E+01, 1.00E+00, 8.03E+01, 1.00E+00, 8.23E+01, 1.00E+00, 8.46E+01
1.20E+00, 1.00E+00, 8.42E+01, 1.00E+00, 7.78E+01, 1.00E+00, 8.01E+01, 1.00E+00, 8.27E+01
1.22E+00, 1.00E+00, 8.24E+01, 1.00E+00, 7.53E+01, 1.00E+00, 7.80E+01, 1.00E+00, 8.09E+01
1.23E+00, 1.00E+00, 8.07E+01, 1.00E+00, 7.27E+01, 1.00E+00, 7.59E+01, 1.00E+00, 7.90E+01
1.25E+00, 1.00E+00, 7.90E+01, 1.00E+00, 7.02E+01, 1.00E+00, 7.37E+01, 1.00E+00, 7.71E+01
1.27E+00, 1.00E+00, 7.72E+01, 1.00E+00, 6.77E+01, 1.00E+00, 7.16E+01, 1.00E+00, 7.53E+01
1.28E+00, 1.00E+00, 7.55E+01, 1.00E+00, 6.53E+01, 1.00E+00, 6.95E+01, 1.00E+00, 7.35E+01
1.30E+00, 1.00E+00, 7.37E+01, 1.00E+00, 6.28E+01, 1.00E+00, 6.75E+01, 1.00E+00, 7.17E+01
1.32E+00, 1.00E+00, 7.20E+01, 1.00E+00, 6.04E+01, 1.00E+00, 6.54E+01, 1.00E+00, 6.99E+01
1.33E+00, 1.00E+00, 7.03E+01, 1.00E+00, 5.81E+01, 1.00E+00, 6.34E+01, 1.00E+00, 6.81E+01
1.35E+00, 1.00E+00, 6.85E+01, 1.00E+00, 5.57E+01, 1.00E+00, 6.14E+01, 1.00E+00, 6.63E+01
1.37E+00, 1.03E+00, 1.02E+00, 1.00E+00, 1.00E+00, 1.01E+00, 1.00E+00, 1.02E+00, 1.01E+00
1.38E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00
1.40E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00
1.40E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00, 1.00E+00


==> data/hohlraum/hohlraum_aligned.csv <==
              t,          x1_rad,          x1_mat,          x2_rad,          x2_mat,          x3_rad,          x3_mat,          x4_rad,          x4_mat,          x5_rad,          x5_mat,          x6_rad,          x6_mat,          x7_rad,          x7_mat
            0.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          1e-11,         127.025,         1.71193,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          2e-11,          132.58,          3.2527,         22.6313,         1.00004,         37.0041,          1.0029,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          3e-11,           133.3,         4.86528,         43.9993,         1.00145,         79.7099,         1.17669,             1.0,             1.0,         25.0009,         1.00007,             1.0,             1.0,             1.0,             1.0
          4e-11,         132.562,         6.47726,         45.2064,         1.00331,         82.7922,         1.39669,         8.47967,             1.0,         32.2906,         1.00046,             1.0,             1.0,             1.0,             1.0
          5e-11,         133.419,         8.10283,         45.4183,         1.00522,         83.0357,         1.63539,         9.04168,             1.0,         32.7311,         1.00093,         5.68334,             1.0,         64.2812,         1.04827
          6e-11,         133.432,         9.72218,         45.4169,         1.00713,         82.9139,         1.87194,           9.091,             1.0,         33.1187,         1.00142,         7.12848,             1.0,         76.3132,         1.21504
          7e-11,         133.451,         11.3399,         45.4143,         1.00905,         82.8652,         2.10874,         9.13332,             1.0,         33.1178,         1.00191,         7.38929,             1.0,         79.3405,         1.43093
          8e-11,         133.279,         12.9585,         45.4373,         1.01097,         83.1917,         2.34926,         9.13944,             1.0,         33.1329,          1.0024,         7.38939,             1.0,         79.2848,         1.64493
          9e-11,         133.358,         14.5798,         45.4425,         1.01289,         83.4888,         2.59261,          9.1392,             1.0,         33.1638,         1.00289,         7.42739,             1.0,         82.4727,         1.88642
          1e-10,         133.522,         16.1979,         45.4555,         1.01481,         83.6738,         2.83784,         9.13944,         1.00001,         33.1453,         1.00338,         7.43459,             1.0,         82.3897,         2.13211
        1.1e-10,         133.417,         17.8204,         45.4469,         1.01673,         83.3846,         3.08003,         9.13908,         1.00001,         33.1358,         1.00386,          7.4344,             1.0,         82.4272,         2.37961
        1.2e-10,         133.068,          19.428,         45.4455,         1.01865,         83.4889,         3.32437,           9.139,         1.00001,          33.099,         1.00435,         7.43441,             1.0,         82.4119,         2.62687
        1.3e-10,         133.356,         21.0588,         45.4492,         1.02057,         83.5076,         3.56982,         9.13944,         1.00001,         33.1542,         1.00485,         7.43455,             1.0,         82.3391,         2.87286
        1.4e-10,         133.393,         22.6732,         45.4448,         1.02249,         83.5326,         3.81389,         9.13944,         1.00001,         33.1605,         1.00534,         7.43454,             1.0,           82.47,         3.11971
        1.5e-10,         133.439,         24.2945,         45.4404,         1.02441,         83.3957,         4.05672,          9.1391,         1.00001,         33.1776,         1.00584,         7.43425,             1.0,          82.389,         3.36596
        1.6e-10,         133.159,         25.9136,         45.4412,         1.02634,          83.403,         4.30169,         9.13939,         1.00001,         33.1208,         1.00636,         7.43445,             1.0,         82.4529,         3.61353
        1.7e-10,         133.471,         27.5361,         45.4471,         1.02826,         83.4637,         4.54652,         9.13949,         1.00001,         33.1871,         1.00688,         7.43446,             1.0,         82.3677,         3.86044
        1.8e-10,         133.351,         29.1572,         45.4446,         1.03019,         83.5382,         4.79147,         9.13941,         1.00001,         33.1545,         1.00741,          7.4344,             1.0,         82.3906,         4.10584
        1.9e-10,         133.523,         30.7774,         45.4503,         1.03211,         83.5465,         5.03597,          9.1396,         1.00001,          33.191,         1.00794,         7.43469,             1.0,         83.0811,         4.36055
          2e-10,         133.369,          32.393,         45.4392,         1.03403,         83.3206,         5.27799,         9.13913,         1.00001,         33.1225,         1.00849,         7.43454,         1.00001,         83.0173,         4.61307
        2.1e-10,         133.459,          34.013,         45.4496,         1.03596,         83.5025,          5.5239,         9.13961,         1.00001,         33.1422,         1.00904,         7.43483,         1.00001,         83.0637,         4.86654
        2.2e-10,         133.213,         35.6287,         45.4434,         1.03789,         83.4262,         5.76854,         9.13944,         1.00002,         33.1138,         1.00961,         7.43478,         1.00001,         83.0442,         5.11895
        2.3e-10,         133.502,         37.2537,         45.4416,         1.03981,         83.4754,         6.01329,         9.13917,         1.00002,         33.1802,         1.01019,         7.43453,         1.00001,         83.0072,         5.37142
        2.4e-10,         133.602,         38.8756,         45.4411,         1.04174,         83.5035,         6.25924,         9.13944,         1.00002,          33.139,         1.01078,         7.43482,         1.00001,           83.04,         5.62562
        2.5e-10,         133.477,         40.4902,          45.441,         1.04367,          83.394,         6.50243,         9.13923,         1.00002,         33.1439,         1.01138,         7.43459,         1.00001,         82.9456,         5.87668
        2.6e-10,         133.573,         42.1143,         45.4423,          1.0456,         83.5402,           6.748,         9.13926,         1.00002,         33.1356,           1.012,         7.43471,         1.00001,         83.1251,         6.13068
        2.7e-10,         133.764,         43.7363,          45.448,         1.04753,         83.6048,         6.99368,         9.13964,         1.00002,         33.1884,         1.01264,         7.43484,         1.00001,         83.0232,         6.38303
        2.8e-10,         133.874,         45.3555,         45.4434,         1.04946,         83.5626,         7.23808,         9.13933,         1.00002,         33.1491,         1.01328,         7.43464,         1.00001,          83.041,         6.63608
        2.9e-10,         133.639,         46.9679,         45.4441,         1.05139,         83.5016,         7.48229,         9.13946,         1.00002,         33.1377,         1.01394,         7.43476,         1.00001,          82.996,         6.88754
          3e-10,         133.692,          48.585,         45.4454,         1.05333,         83.5018,         7.72742,         9.13945,         1.00002,         33.0873,         1.01462,         7.43469,         1.00001,         83.0095,         7.13951
        3.1e-10,         133.882,         50.2088,         45.4424,         1.05526,         83.5667,         7.97252,         9.13942,         1.00002,         33.1391,         1.01532,         7.43481,         1.00001,         83.0745,         7.39319
        3.2e-10,         134.072,         51.8276,         45.4482,         1.05719,         83.6871,          8.2188,         9.13975,         1.00002,         33.1399,         1.01603,          7.4349,         1.00001,         82.9823,         7.64501
        3.3e-10,         134.181,         53.4458,         45.4384,         1.05913,         83.5313,         8.46257,         9.13937,         1.00002,         33.1713,         1.01675,         7.43479,         1.00001,         83.0883,         7.89718
        3.4e-10,          134.31,         55.0606,         45.4407,         1.06106,          83.462,         8.70639,         9.13924,         1.00003,         33.1389,         1.01748,         7.43465,         1.00001,         83.0302,         8.14952
        3.5e-10,         134.295,         56.6765,         45.4423,           1.063,         83.6639,          8.9532,          9.1395,         1.00003,         33.1535,         1.01823,         7.43477,         1.00001,         82.9879,         8.40136
        3.6e-10,         134.466,         58.2974,         45.4487,         1.06494,         83.6319,         9.19822,         9.13966,         1.00003,         33.1541,         1.01898,         7.43487,         1.00001,         83.0153,         8.65483
        3.7e-10,         134.673,         59.9121,         45.4415,         1.06688,         83.6063,         9.44371,         9.13937,         1.00003,         33.1689,         1.01974,          7.4347,         1.00001,         83.0113,         8.90577
        3.8e-10,         134.925,         61.5285,         45.4513,         1.06881,         83.5192,         9.68784,         9.13979,         1.00003,         33.1286,         1.02051,         7.43494,         1.00001,         83.1237,         9.15936
        3.9e-10,         134.701,         63.1361,         45.4448,         1.07075,         83.5273,         9.93263,         9.13945,         1.00003,         33.1053,         1.02128,         7.43473,         1.00001,         83.0046,         9.41154
          4e-10,         135.213,         64.7563,          45.452,         1.07269,         83.7916,         10.1796,         9.13982,         1.00003,          33.154,         1.02206,         7.43486,         1.00001,         82.9584,         9.66372
        4.1e-10,         135.368,         66.3715,          45.448,         1.07463,         83.6398,         10.4245,         9.13975,         1.00003,         33.1674,         1.02284,         7.43496,         1.00001,         83.0449,         9.91608
        4.2e-10,         135.617,         67.9754,         45.4426,         1.07657,         83.5715,          10.668,         9.13942,         1.00003,         33.1896,         1.02362,          7.4347,         1.00001,         82.9965,         10.1682
        4.3e-10,         135.666,         69.5916,         45.4482,         1.07852,         83.6109,         10.9141,         9.13983,         1.00004,         33.1427,          1.0244,         7.43503,         1.00001,         83.0743,         10.4219
        4.4e-10,         135.855,         71.1977,         45.4446,         1.08046,         83.6258,         11.1591,         9.13956,         1.00004,         33.1681,         1.02518,         7.43481,         1.00001,          82.931,         10.6733
        4.5e-10,         136.076,         72.8091,         45.4474,          1.0824,         83.6531,         11.4039,         9.13958,         1.00004,         33.1317,         1.02595,         7.43481,         1.00001,          83.069,         10.9262
        4.6e-10,         136.486,         74.4235,          45.448,         1.08435,         83.6163,         11.6505,         9.13984,         1.00004,         33.1897,         1.02673,         7.43499,         1.00001,         83.0239,          11.179
        4.7e-10,         136.697,         76.0281,         45.4474,         1.08629,         83.5221,         11.8944,          9.1396,         1.00004,         33.1274,         1.02751,         7.43474,         1.00001,         82.9721,          11.431
        4.8e-10,         137.021,          77.638,         45.4465,         1.08824,         83.5516,         12.1399,         9.13956,         1.00004,         33.1519,         1.02828,         7.43484,         1.00001,         82.9998,         11.6842
        4.9e-10,         137.154,         79.2365,         45.4532,         1.09019,         83.6906,         12.3856,         9.13977,         1.00005,         33.1269,         1.02906,         7.43487,         1.00002,         83.0225,         11.9372
          5e-10,         137.571,         80.8466,         45.4454,         1.09213,         83.5391,         12.6304,         9.13958,         1.00005,         33.1969,         1.02983,         7.43486,         1.00002,         83.1074,         12.1913
        5.1e-10,         138.004,         82.4484,         45.4505,         1.09408,         83.6004,         12.8759,         9.13983,         1.00005,         33.1601,         1.03059,         7.43494,         1.00002,          83.003,         12.4439
        5.2e-10,         138.179,         84.0465,         45.4426,         1.09603,         83.4558,         13.1204,         9.13951,         1.00005,         33.1663,         1.03135,         7.43477,         1.00002,         82.9546,         12.6951
        5.3e-10,         138.475,         85.6423,         45.4469,         1.09798,         83.5071,         13.3651,         9.13943,         1.00005,         33.1198,         1.03211,         7.43476,         1.00002,         83.0569,         12.9494
        5.4e-10,         138.975,         87.2485,         45.4474,         1.09993,         83.6294,          13.612,         9.13976,         1.00005,          33.168,         1.03287,         7.43491,         1.00002,         82.9988,         13.2019
        5.5e-10,         139.399,         88.8391,         45.4496,         1.10189,         83.4258,          13.856,         9.13967,         1.00006,         33.1373,         1.03362,         7.43488,         1.00002,         83.0937,         13.4558
        5.6e-10,         139.844,         90.4387,         45.4436,         1.10384,         83.4544,         14.1005,         9.13932,         1.00006,         33.1547,         1.03437,         7.43466,         1.00002,          83.014,         13.7073
        5.7e-10,         140.178,         92.0259,         45.4512,          1.1058,         83.4873,         14.3467,          9.1397,         1.00006,         33.1076,         1.03511,          7.4348,         1.00002,         83.0373,         13.9606
        5.8e-10,         140.735,         93.6214,         45.4481,         1.10775,         83.5947,         14.5914,         9.13946,         1.00006,         33.1525,         1.03585,         7.43472,         1.00002,         83.0293,         14.2139
        5.9e-10,         141.027,         95.2047,         45.4458,         1.10971,          83.536,         14.8375,         9.13952,         1.00007,         33.1389,         1.03659,         7.43471,         1.00002,         82.9572,          14.466
          6e-10,         141.771,         96.7957,         45.4485,         1.11167,         83.4457,         15.0821,         9.13965,         1.00007,         33.1948,         1.03732,         7.43488,         1.00002,           83.09,          14.719
        6.1e-10,         142.126,         98.3725,         45.4403,         1.11363,         83.3923,         15.3262,         9.13927,         1.00007,         33.1304,         1.03804,         7.43465,         1.00002,         83.0185,         14.9715
        6.2e-10,          142.66,         99.9543,         45.4483,         1.11559,         83.6137,         15.5727,         9.13965,         1.00008,         33.1398,         1.03877,         7.43485,         1.00002,         83.0762,         15.2254
        6.3e-10,         143.098,         101.533,         45.4395,         1.11755,         83.5289,         15.8176,         9.13929,         1.00008,         33.1218,         1.03949,         7.43469,         1.00002,          82.981,          15.478
        6.4e-10,         143.759,         103.107,         45.4423,         1.11952,         83.3706,         16.0613,         9.13926,         1.00008,         33.1566,         1.04021,         7.43457,         1.00002,         83.0122,         15.7298
        6.5e-10,         144.503,         104.688,         45.4462,         1.12148,         83.5316,         16.3081,         9.13963,         1.00009,         33.1235,         1.04092,         7.43488,         1.00002,         83.0717,         15.9843
        6.6e-10,         144.973,         106.254,         45.4476,         1.12345,         83.4319,         16.5523,         9.13942,         1.00009,         33.1233,         1.04163,         7.43463,         1.00002,          83.002,         16.2369
        6.7e-10,         145.692,         107.822,         45.4427,         1.12542,         83.5156,         16.7972,         9.13915,          1.0001,          33.149,         1.04233,         7.43456,         1.00002,         83.0454,         16.4901
        6.8e-10,          146.33,         109.387,         45.4508,         1.12739,           83.49,         17.0439,         9.13966,          1.0001,         33.1736,         1.04303,         7.43477,         1.00002,         83.0408,         16.7429
        6.9e-10,         146.996,         110.947,         45.4424,         1.12936,         83.4378,         17.2884,         9.13932,          1.0001,         33.1902,         1.04373,         7.43458,         1.00002,         83.0071,         16.9955
          7e-10,         147.675,         112.503,         45.4502,         1.13134,         83.5752,         17.5347,         9.13959,         1.00011,         33.1499,         1.04442,         7.43476,         1.00002,         83.0436,         17.2498
        7.1e-10,         148.343,         114.056,         45.4452,         1.13331,         83.6075,         17.7796,         9.13947,         1.00011,         33.1387,         1.04513,         7.43469,         1.00002,         82.9536,         17.5012
        7.2e-10,         148.895,         115.597,         45.4453,         1.13529,         83.5948,         18.0242,         9.13932,         1.00012,         33.1163,         1.04583,         7.43467,         1.00002,          83.134,         17.7554
        7.3e-10,         149.828,         117.153,         45.4491,         1.13728,         83.6104,           18.27,         9.13979,         1.00013,         33.1644,         1.04655,         7.43488,         1.00002,         83.0437,          18.008
        7.4e-10,         150.601,         118.694,         45.4484,         1.13927,         83.5881,         18.5153,         9.13959,         1.00013,         33.1462,         1.04728,         7.43472,         1.00002,           83.05,         18.2614
        7.5e-10,         151.373,         120.227,         45.4485,         1.14126,         83.5605,         18.7595,         9.13945,         1.00014,         33.1522,         1.04801,         7.43467,         1.00002,          83.023,         18.5133
        7.6e-10,         152.038,         121.759,         45.4505,         1.14325,         83.7031,         19.0063,         9.13973,         1.00014,         33.1435,         1.04875,         7.43477,         1.00002,         83.0413,         18.7656
        7.7e-10,         152.913,         123.289,         45.4502,         1.14525,         83.5031,         19.2499,         9.13958,         1.00015,         33.2097,         1.04951,         7.43472,         1.00002,         83.1018,         19.0197
        7.8e-10,         153.621,          124.81,         45.4451,         1.14725,         83.5786,         19.4962,         9.13951,         1.00016,         33.1694,         1.05027,         7.43467,         1.00003,         83.0108,         19.2719
        7.9e-10,         154.513,         126.332,         45.4539,         1.14925,         83.6924,         19.7424,         9.13991,         1.00017,         33.1643,         1.05104,         7.43489,         1.00003,         83.1421,         19.5245
          8e-10,         155.189,         127.839,         45.4457,         1.15126,         83.6763,         19.9868,         9.13958,         1.00017,         33.1092,         1.05181,         7.43477,         1.00003,         83.0904,         19.7777
        8.1e-10,         156.183,         129.351,         45.4488,         1.15327,           83.79,         20.2331,         9.13972,         1.00018,         33.1555,          1.0526,         7.43475,         1.00003,         83.0537,         20.0304
        8.2e-10,         156.883,         130.851,         45.4468,         1.15529,         83.6144,         20.4776,         9.13982,         1.00019,         33.1352,          1.0534,         7.43492,         1.00003,         83.0809,         20.2844
        8.3e-10,         157.915,         132.352,         45.4507,         1.15731,         83.6388,          20.723,         9.13975,          1.0002,         33.1828,         1.05421,         7.43476,         1.00003,         83.0806,         20.5357
        8.4e-10,         158.799,         133.846,         45.4551,         1.15933,         83.7819,         20.9694,         9.14016,         1.00021,         33.1239,         1.05503,         7.43507,         1.00003,          83.193,         20.7896
        8.5e-10,         159.635,         135.328,         45.4543,         1.16136,         83.7083,         21.2147,         9.13994,         1.00022,          33.162,         1.05586,         7.43483,         1.00003,         83.0792,          21.042
        8.6e-10,         160.433,         136.805,         45.4453,          1.1634,         83.6147,         21.4584,         9.13956,         1.00023,         33.1493,          1.0567,         7.43459,         1.00003,         83.0267,         21.2942
        8.7e-10,         161.465,         138.284,         45.4601,         1.16544,         83.7074,          21.706,         9.14034,         1.00024,         33.1978,         1.05755,         7.43506,         1.00003,         83.1273,         21.5468
        8.8e-10,         162.394,         139.752,          45.452,         1.16748,         83.7632,         21.9515,         9.13999,         1.00025,         33.1268,          1.0584,         7.43483,         1.00003,         83.0832,          21.799
        8.9e-10,         163.197,         141.208,         45.4527,         1.16953,         83.7818,         22.1973,         9.14001,         1.00026,         33.1294,         1.05927,         7.43491,         1.00003,         83.1737,         22.0529
          9e-10,         164.088,         142.661,         45.4495,         1.17159,         83.7391,          22.443,         9.14005,         1.00028,         33.1116,         1.06013,         7.43488,         1.00003,         83.0295,         22.3039
        9.1e-10,         165.089,         144.109,         45.4449,         1.17365,         83.6008,         22.6869,         9.13979,         1.00029,         33.1689,         1.06101,         7.43475,         1.00003,         83.1823,         22.5573
        9.2e-10,         166.039,         145.549,         45.4547,         1.17572,         83.7693,         22.9348,         9.14035,          1.0003,         33.1292,         1.06189,         7.43504,         1.00003,         83.1435,         22.8099
        9.3e-10,         166.995,         146.984,         45.4486,          1.1778,         83.7725,         23.1805,         9.14011,         1.00032,         33.1456,         1.06277,         7.43485,         1.00003,         83.1057,         23.0618
        9.4e-10,         167.997,          148.41,         45.4502,         1.17988,         83.6543,         23.4253,         9.13999,         1.00033,         33.1379,         1.06367,         7.43479,         1.00003,         83.1422,         23.3143
        9.5e-10,         168.916,         149.825,         45.4495,         1.18197,         83.7005,         23.6714,         9.14021,         1.00035,         33.1685,         1.06457,         7.43488,         1.00003,         83.1513,         23.5664
        9.6e-10,          169.95,         151.238,         45.4546,         1.18406,         83.6254,         23.9172,          9.1403,         1.00036,         33.1717,         1.06548,         7.43488,         1.00003,         83.2501,         23.8197
        9.7e-10,         170.843,         152.639,         45.4476,         1.18617,         83.7121,          24.163,         9.14002,         1.00038,         33.1542,         1.06639,         7.43474,         1.00003,          83.158,         24.0718
        9.8e-10,         171.864,         154.032,         45.4533,         1.18828,         83.7159,           24.41,         9.14037,          1.0004,         33.1143,         1.06731,         7.43482,         1.00003,         83.1285,         24.3224
        9.9e-10,         172.706,         155.415,         45.4445,          1.1904,         83.5753,         24.6547,         9.14005,         1.00042,         33.1217,         1.06825,         7.43476,         1.00003,         83.2312,         24.5761
          1e-09,         173.785,         156.793,          45.447,         1.19253,         83.6097,         24.9007,          9.1401,         1.00043,         33.1636,         1.06918,         7.43466,         1.00003,         83.1801,         24.8277
       1.01e-09,         174.844,         158.168,         45.4501,         1.19466,         83.6677,          25.148,         9.14048,         1.00045,         33.1687,         1.07013,         7.43497,         1.00003,         83.2889,         25.0807
       1.02e-09,         175.846,         159.522,         45.4516,         1.19681,         83.7476,         25.3938,         9.14032,         1.00048,         33.1589,         1.07107,         7.43475,         1.00003,         83.2326,         25.3317
       1.03e-09,         176.754,         160.872,           45.45,         1.19897,         83.7401,         25.6405,         9.14052,          1.0005,         33.1548,         1.07202,         7.43482,         1.00003,         83.2486,         25.5844
       1.04e-09,         177.763,         162.213,         45.4509,         1.20113,         83.6507,         25.8856,         9.14042,         1.00052,         33.1872,         1.07299,         7.43476,         1.00003,          83.255,         25.8371
       1.05e-09,         178.717,         163.542,         45.4468,         1.20331,         83.5728,         26.1309,          9.1402,         1.00054,         33.1607,         1.07396,         7.43452,         1.00003,         83.1902,         26.0885
       1.06e-09,          179.78,         164.869,         45.4582,          1.2055,         83.7984,         26.3797,         9.14088,         1.00057,         33.1652,         1.07494,         7.43498,         1.00003,          83.337,          26.341
       1.07e-09,         180.639,         166.179,         45.4509,          1.2077,         83.6724,         26.6251,         9.14058,         1.00059,         33.1043,         1.07592,          7.4347,         1.00004,         83.2653,         26.5929
       1.08e-09,         181.712,         167.484,         45.4433,         1.20991,         83.5611,         26.8699,         9.14025,         1.00062,         33.1698,         1.07692,         7.43453,         1.00004,         83.3274,         26.8459
       1.09e-09,         182.653,         168.776,         45.4511,         1.21213,          83.671,         27.1178,         9.14074,         1.00064,         33.1499,         1.07792,         7.43474,         1.00004,         83.2417,         27.0976
        1.1e-09,         183.681,         170.057,         45.4453,         1.21437,          83.679,         27.3642,         9.14058,         1.00067,         33.2151,         1.07892,         7.43461,         1.00004,         83.2856,         27.3485
       1.11e-09,         184.719,         171.335,         45.4552,         1.21662,         83.8718,          27.612,         9.14099,          1.0007,         33.1544,         1.07993,         7.43479,         1.00004,         83.3547,          27.602
       1.12e-09,         185.587,         172.591,         45.4496,         1.21887,         83.6566,         27.8578,         9.14089,         1.00073,         33.1722,         1.08095,         7.43468,         1.00004,         83.3108,         27.8543
       1.13e-09,         186.544,          173.84,         45.4554,         1.22115,         83.6654,         28.1038,         9.14092,         1.00076,         33.1382,         1.08197,         7.43463,         1.00004,         83.3559,         28.1068
       1.14e-09,         187.594,         175.088,           45.46,         1.22344,          83.789,         28.3515,         9.14136,         1.00079,          33.191,         1.08299,         7.43482,         1.00004,         83.3633,         28.3591
       1.15e-09,         188.594,         176.317,         45.4666,         1.22574,         83.8793,         28.5992,         9.14152,         1.00082,         33.1265,         1.08401,         7.43472,         1.00004,         83.3371,         28.6109
       1.16e-09,         189.548,         177.539,         45.4608,         1.22805,         83.8046,         28.8453,          9.1413,         1.00086,         33.1438,         1.08504,         7.43467,         1.00004,         83.3816,         28.8645
       1.17e-09,         190.453,         178.743,         45.4687,         1.23038,         83.7882,         29.0922,         9.14178,         1.00089,         33.1357,         1.08607,         7.43477,         1.00004,          83.308,         29.1151
       1.18e-09,         191.478,         179.946,         45.4663,         1.23273,         83.8327,         29.3388,         9.14169,         1.00093,         33.1924,          1.0871,         7.43479,         1.00004,          83.492,         29.3686
       1.19e-09,         192.409,         181.127,         45.4687,         1.23508,         83.8614,         29.5857,         9.14163,         1.00097,         33.1645,         1.08813,         7.43462,         1.00004,         83.3985,         29.6205
        1.2e-09,         193.386,         182.307,         45.4733,         1.23745,         84.0275,         29.8341,         9.14225,         1.00101,         33.1849,         1.08917,         7.43484,         1.00004,         83.4192,         29.8732
       1.21e-09,         194.267,         183.464,         45.4736,         1.23985,         83.8028,         30.0792,         9.14214,         1.00105,         33.1361,          1.0902,         7.43475,         1.00004,         83.4171,         30.1245
       1.22e-09,         195.211,         184.617,         45.4801,         1.24225,         83.9438,          30.327,         9.14254,         1.00109,         33.1626,         1.09123,         7.43477,         1.00004,         83.4262,         30.3763
       1.23e-09,         196.157,         185.755,         45.4845,         1.24467,         83.9005,         30.5733,         9.14267,         1.00114,         33.1516,         1.09227,         7.43488,         1.00004,         83.5069,         30.6298
       1.24e-09,         197.114,         186.886,          45.489,         1.24711,         84.0238,         30.8206,         9.14288,         1.00118,         33.1714,          1.0933,         7.43474,         1.00004,         83.4244,         30.8815
       1.25e-09,         198.039,         188.002,         45.4942,         1.24957,         84.1037,         31.0691,          9.1433,         1.00123,         33.1231,         1.09433,           7.435,         1.00004,         83.5583,         31.1335
       1.26e-09,          198.93,         189.106,         45.4975,         1.25204,         83.9099,         31.3144,         9.14341,         1.00128,         33.1628,         1.09536,         7.43486,         1.00004,         83.5046,         31.3857
       1.27e-09,         199.796,         190.196,         45.4929,         1.25453,         84.0049,         31.5609,         9.14323,         1.00132,         33.1766,          1.0964,         7.43464,         1.00004,         83.4763,         31.6374
       1.28e-09,         200.773,          191.28,         45.5083,         1.25704,         84.0864,          31.809,         9.14401,         1.00138,          33.212,         1.09743,         7.43498,         1.00004,         83.5159,         31.8907
       1.29e-09,         201.645,         192.347,         45.5051,         1.25956,         84.1151,         32.0566,         9.14404,         1.00143,         33.1857,         1.09845,         7.43488,         1.00004,         83.5309,         32.1415
        1.3e-09,         202.502,         193.398,          45.514,         1.26211,         84.0006,         32.3026,         9.14438,         1.00148,         33.1727,         1.09948,         7.43491,         1.00004,         83.6518,         32.3949
       1.31e-09,          203.38,         194.445,         45.5183,         1.26468,         84.0478,         32.5504,         9.14477,         1.00154,         33.1886,         1.10051,         7.43497,         1.00004,         83.5548,         32.6469
       1.32e-09,         204.202,          195.47,         45.5256,         1.26725,         84.1003,          32.797,         9.14493,          1.0016,         33.1737,         1.10153,         7.43476,         1.00004,         83.5055,         32.8984
       1.33e-09,         205.143,         196.493,         45.5345,         1.26986,         84.2494,         33.0451,         9.14552,         1.00166,         33.1919,         1.10256,         7.43505,         1.00004,         83.6287,         33.1509
       1.34e-09,         205.944,         197.497,          45.542,         1.27249,         84.1936,         33.2926,          9.1457,         1.00172,         33.1595,         1.10358,         7.43497,         1.00004,         83.5961,         33.4027
       1.35e-09,         206.807,         198.491,         45.5434,         1.27513,         84.0589,         33.5379,         9.14591,         1.00178,            33.2,          1.1046,         7.43497,         1.00005,         83.6926,         33.6561
       1.36e-09,         207.618,          199.47,         45.5539,         1.27779,         84.2187,         33.7867,         9.14637,         1.00185,         33.2036,         1.10561,         7.43508,         1.00005,         83.5622,         33.9068
       1.37e-09,         208.484,          200.44,          45.556,         1.28049,          84.187,          34.033,         9.14657,         1.00192,         33.2718,         1.10663,         7.43495,         1.00005,         83.7113,         34.1597
       1.38e-09,         209.237,         201.393,         45.5576,         1.28319,         84.1739,         34.2803,         9.14656,         1.00199,         33.2106,         1.10764,         7.43491,         1.00005,         83.6921,         34.4121
       1.39e-09,         210.045,         202.337,         45.5676,         1.28592,         84.1297,         34.5281,         9.14761,         1.00206,         33.2151,         1.10865,         7.43503,         1.00005,         83.6565,         34.6637
        1.4e-09,         210.803,         203.265,         45.5722,         1.28867,         84.0933,         34.7747,          9.1476,         1.00213,         33.1822,         1.10966,         7.43503,         1.00005,         83.7104,         34.9158
       1.41e-09,         211.638,         204.186,          45.585,         1.29146,         84.2698,         35.0229,         9.14825,         1.00221,         33.2351,         1.11067,         7.43497,         1.00005,         83.7347,         35.1675
       1.42e-09,         212.382,          205.09,         45.5902,         1.29426,         84.2149,         35.2698,         9.14879,         1.00229,         33.1941,         1.11167,         7.43508,         1.00005,         83.8344,         35.4208
       1.43e-09,          213.19,         205.984,         45.6008,         1.29708,         84.1998,         35.5167,         9.14925,         1.00237,         33.2307,         1.11268,         7.43501,         1.00005,          83.758,         35.6728
       1.44e-09,         213.924,         206.862,         45.6101,         1.29994,           84.23,         35.7645,         9.14992,         1.00245,         33.2117,         1.11367,         7.43516,         1.00005,         83.7716,         35.9242
       1.45e-09,         214.677,         207.731,         45.6222,         1.30281,         84.2085,         36.0118,         9.15023,         1.00253,         33.2695,         1.11467,         7.43519,         1.00005,         83.8713,         36.1784
       1.46e-09,         215.415,         208.585,         45.6211,          1.3057,         84.2395,         36.2579,         9.15023,         1.00262,         33.2598,         1.11567,         7.43496,         1.00005,         83.8316,         36.4305
       1.47e-09,         216.145,         209.429,         45.6387,         1.30863,         84.2915,         36.5068,         9.15138,         1.00271,         33.2646,         1.11666,         7.43527,         1.00005,         83.9433,          36.684
       1.48e-09,         216.823,         210.257,         45.6405,         1.31159,         84.2396,         36.7535,         9.15166,          1.0028,         33.2004,         1.11765,         7.43518,         1.00005,         83.8993,         36.9351
       1.49e-09,         217.539,         211.076,         45.6515,         1.31456,         84.1984,         36.9999,         9.15239,          1.0029,          33.238,         1.11864,         7.43501,         1.00005,         83.9222,         37.1879
        1.5e-09,         218.257,         211.883,         45.6655,         1.31756,         84.4217,          37.249,         9.15362,           1.003,         33.2325,         1.11962,         7.43533,         1.00005,         83.9464,         37.4408
       1.51e-09,         218.965,         212.677,         45.6719,         1.32059,         84.3041,         37.4952,         9.15354,          1.0031,         33.2901,          1.1206,         7.43509,         1.00005,         83.8935,         37.6924
       1.52e-09,         219.606,         213.456,         45.6857,         1.32366,         84.3654,         37.7431,         9.15488,          1.0032,         33.2295,         1.12158,         7.43537,         1.00005,         84.0553,         37.9451
       1.53e-09,         220.284,         214.225,         45.6963,         1.32673,         84.2989,         37.9903,         9.15533,         1.00331,         33.2768,         1.12256,         7.43535,         1.00005,         83.9975,         38.1972
       1.54e-09,         220.951,         214.982,         45.7061,         1.32986,         84.3443,         38.2373,         9.15607,         1.00341,          33.273,         1.12353,         7.43526,         1.00005,         84.0687,         38.4503
       1.55e-09,         221.591,         215.727,         45.7177,         1.33301,          84.558,         38.4859,         9.15657,         1.00353,          33.318,         1.12451,          7.4355,         1.00005,         83.9992,         38.7021
       1.56e-09,         222.235,         216.461,         45.7245,         1.33618,          84.367,         38.7322,         9.15761,         1.00364,         33.2789,         1.12547,          7.4353,         1.00005,         84.0616,         38.9534
       1.57e-09,         222.842,          217.18,         45.7318,         1.33939,         84.4316,         38.9793,         9.15839,         1.00376,         33.2762,         1.12644,         7.43544,         1.00005,         84.1452,         39.2071
       1.58e-09,         223.487,         217.891,         45.7523,         1.34262,         84.4955,         39.2284,         9.15982,         1.00388,         33.2797,          1.1274,         7.43561,         1.00005,         84.0992,         39.4589
       1.59e-09,         224.078,         218.589,         45.7601,         1.34589,          84.627,         39.4758,         9.16057,           1.004,          33.307,         1.12837,         7.43562,         1.00005,         84.1652,          39.711
        1.6e-09,         224.711,         219.275,          45.774,          1.3492,         84.5616,         39.7228,         9.16154,         1.00413,         33.3331,         1.12933,         7.43553,         1.00005,         84.1888,         39.9633
       1.61e-09,         225.288,          219.95,         45.7856,         1.35253,         84.5677,         39.9703,         9.16274,         1.00426,         33.3213,         1.13028,         7.43566,         1.00006,         84.1811,         40.2151
       1.62e-09,         225.864,         220.612,         45.8059,         1.35591,         84.6021,         40.2178,         9.16384,          1.0044,         33.3259,         1.13124,         7.43583,         1.00006,         84.2425,         40.4687
       1.63e-09,         226.446,         221.264,         45.8181,         1.35929,          84.768,         40.4662,         9.16514,         1.00453,         33.3531,         1.13219,         7.43591,         1.00006,         84.1962,         40.7193
       1.64e-09,          227.04,         221.905,         45.8363,         1.36274,         84.8222,         40.7136,         9.16603,         1.00467,         33.3934,         1.13314,         7.43608,         1.00006,         84.3893,         40.9729
       1.65e-09,         227.542,         222.532,         45.8373,          1.3662,         84.6582,         40.9591,         9.16659,         1.00482,         33.3518,         1.13408,         7.43589,         1.00006,         84.3136,         41.2249
       1.66e-09,           228.1,          223.15,           45.86,         1.36969,          84.917,         41.2083,         9.16762,         1.00496,         33.3489,         1.13503,         7.43623,         1.00006,         84.3468,         41.4775
       1.67e-09,         228.618,         223.758,         45.8698,         1.37322,         84.8071,         41.4551,          9.1696,         1.00512,          33.336,         1.13597,         7.43631,         1.00006,          84.379,          41.729
       1.68e-09,         229.171,         224.355,         45.8809,         1.37679,         84.9204,         41.7021,         9.17026,         1.00527,         33.4042,         1.13691,         7.43617,         1.00006,         84.3965,         41.9808
       1.69e-09,         229.672,         224.941,         45.9008,         1.38041,         84.9234,         41.9501,         9.17267,         1.00543,         33.3865,         1.13785,         7.43655,         1.00006,         84.4948,         42.2343
        1.7e-09,         230.184,         225.515,         45.9086,         1.38404,         84.8561,         42.1961,         9.17306,         1.00559,         33.4287,         1.13878,         7.43639,         1.00006,         84.4314,          42.486
       1.71e-09,         230.695,         226.079,         45.9317,         1.38772,         85.0262,         42.4449,         9.17568,         1.00576,         33.3985,         1.13971,         7.43662,         1.00006,         84.5792,          42.738
       1.72e-09,          231.17,         226.633,         45.9474,         1.39144,         85.0712,         42.6924,         9.17622,         1.00593,         33.4474,         1.14064,         7.43684,         1.00006,         84.5502,         42.9903
       1.73e-09,         231.643,         227.176,          45.961,         1.39518,         85.1302,         42.9392,         9.17801,         1.00611,         33.4243,         1.14157,         7.43669,         1.00006,         84.5421,          43.242
       1.74e-09,         232.122,         227.711,         45.9741,         1.39899,         85.0819,         43.1859,         9.17998,         1.00629,         33.4528,          1.1425,         7.43701,         1.00006,          84.599,         43.4951
       1.75e-09,         232.555,         228.232,         45.9925,         1.40282,         85.1074,         43.4335,         9.18162,         1.00647,         33.3725,         1.14342,         7.43701,         1.00006,         84.6359,         43.7459
       1.76e-09,          233.03,         228.748,         46.0046,         1.40669,         85.1396,         43.6803,         9.18306,         1.00666,         33.4384,         1.14434,         7.43722,         1.00006,         84.7886,            44.0
       1.77e-09,         233.484,         229.253,         46.0279,         1.41062,         85.3307,         43.9292,         9.18546,         1.00685,         33.4416,         1.14526,         7.43746,         1.00006,         84.7079,         44.2523
       1.78e-09,         233.932,         229.747,         46.0332,         1.41456,         85.2349,         44.1756,         9.18691,         1.00704,         33.5149,         1.14618,         7.43731,         1.00006,          84.662,         44.5036
       1.79e-09,         234.342,          230.23,         46.0547,         1.41855,         85.1826,          44.421,         9.18921,         1.00724,         33.4614,         1.14709,         7.43744,         1.00006,         84.8074,         44.7564
        1.8e-09,         234.766,         230.707,         46.0735,         1.42257,         85.4093,         44.6706,         9.19161,         1.00745,         33.4999,         1.14801,         7.43776,         1.00006,         84.7907,         45.0081
       1.81e-09,         235.189,         231.173,         46.0948,         1.42667,         85.3874,         44.9171,         9.19263,         1.00766,         33.4782,         1.14892,         7.43789,         1.00006,         84.9059,         45.2611
       1.82e-09,         235.574,         231.629,         46.1042,         1.43081,         85.4512,          45.165,         9.19589,         1.00788,         33.5097,         1.14983,         7.43787,         1.00006,         84.8062,         45.5116
       1.83e-09,         235.968,         232.077,         46.1211,         1.43496,         85.3039,         45.4107,         9.19562,         1.00809,         33.4793,         1.15073,         7.43803,         1.00006,         84.9593,         45.7645
       1.84e-09,         236.361,         232.517,         46.1329,         1.43917,         85.3419,         45.6574,         9.19938,         1.00832,          33.494,         1.15164,         7.43805,         1.00006,         84.9646,         46.0169
       1.85e-09,         236.742,         232.946,         46.1529,         1.44342,          85.558,         45.9064,         9.20044,         1.00855,          33.486,         1.15254,         7.43837,         1.00006,         84.9499,         46.2684
       1.86e-09,          237.13,          233.37,         46.1673,         1.44771,         85.5117,         46.1533,         9.20266,         1.00878,         33.5517,         1.15344,         7.43849,         1.00006,         85.0322,         46.5205
       1.87e-09,         237.487,         233.782,          46.172,         1.45207,           85.46,         46.3991,          9.2038,         1.00902,         33.5684,         1.15434,         7.43836,         1.00007,         85.0622,         46.7722
       1.88e-09,          237.86,         234.188,         46.2003,         1.45646,         85.5126,         46.6466,         9.20891,         1.00927,         33.5763,         1.15524,         7.43872,         1.00007,         85.1752,         47.0252
       1.89e-09,          238.19,         234.584,           46.21,         1.46089,         85.6047,         46.8937,         9.21123,         1.00952,          33.545,         1.15613,         7.43871,         1.00007,         85.1258,          47.277
        1.9e-09,         238.541,         234.973,         46.2304,         1.46538,         85.6354,         47.1402,         9.21351,         1.00977,         33.5714,         1.15703,         7.43873,         1.00007,          85.153,         47.5273
       1.91e-09,         238.898,         235.355,         46.2491,         1.46994,         85.6855,         47.3887,         9.21699,         1.01004,          33.599,         1.15792,         7.43914,         1.00007,         85.2665,         47.7806
       1.92e-09,         239.209,         235.726,         46.2643,         1.47454,         85.5773,         47.6336,         9.21884,          1.0103,         33.5838,         1.15881,         7.43901,         1.00007,         85.2529,         48.0321
       1.93e-09,         239.543,         236.092,         46.2776,         1.47913,         85.7229,         47.8816,         9.22102,         1.01058,         33.5856,          1.1597,         7.43929,         1.00007,         85.3803,         48.2848
       1.94e-09,         239.863,         236.449,            46.3,         1.48381,         85.8692,         48.1294,         9.22423,         1.01085,         33.5945,         1.16059,         7.43949,         1.00007,         85.3675,         48.5354
       1.95e-09,         240.173,         236.799,         46.3048,         1.48853,          85.809,         48.3754,         9.22739,         1.01114,         33.6376,         1.16148,         7.43941,         1.00007,         85.4089,         48.7875
       1.96e-09,         240.481,         237.142,         46.3297,         1.49334,         85.9229,         48.6225,         9.23097,         1.01143,         33.6523,         1.16236,         7.43981,         1.00007,          85.462,         49.0399
       1.97e-09,         240.782,         237.478,         46.3368,         1.49819,         85.8123,         48.8686,         9.23468,         1.01173,         33.6837,         1.16324,         7.43971,         1.00007,         85.4339,         49.2908
       1.98e-09,         241.068,         237.806,         46.3579,         1.50307,         85.9145,         49.1149,         9.23601,         1.01203,         33.6369,         1.16413,         7.43986,         1.00007,         85.6177,         49.5429
       1.99e-09,         241.362,         238.128,         46.3769,         1.50798,         86.0764,         49.3635,          9.2425,         1.01234,         33.6781,         1.16501,         7.44021,         1.00007,         85.5867,         49.7943
          2e-09,         241.627,         238.442,         46.3867,         1.51297,          85.993,         49.6097,          9.2425,         1.01265,         33.6585,         1.16589,         7.44016,         1.00007,         85.6763,         50.0467
       2.01e-09,         241.918,          238.75,         46.4028,         1.51803,         86.0107,         49.8556,         9.24877,         1.01298,         33.7087,         1.16676,         7.44021,         1.00007,         85.6352,         50.2977
       2.02e-09,         242.162,          239.05,         46.4201,         1.52315,         86.0975,         50.1032,         9.24898,          1.0133,         33.6388,         1.16764,         7.44046,         1.00007,          85.726,         50.5483
       2.03e-09,         242.447,         239.345,         46.4377,         1.52829,          86.291,         50.3502,         9.25569,         1.01364,         33.7011,         1.16852,         7.44062,         1.00007,         85.8326,         50.8012
       2.04e-09,         242.697,         239.633,         46.4491,         1.53352,         86.3399,         50.5981,         9.25892,         1.01398,         33.6988,         1.16939,         7.44082,         1.00007,         85.8147,         51.0523
       2.05e-09,         242.959,         239.916,         46.4681,         1.53878,         86.3082,         50.8439,         9.26398,         1.01433,         33.7709,         1.17026,         7.44101,         1.00007,         85.9078,         51.3036
       2.06e-09,         243.191,         240.191,         46.4755,         1.54408,         86.2999,         51.0895,         9.26951,         1.01469,          33.726,         1.17113,         7.44102,         1.00007,          85.955,         51.5549
       2.07e-09,         243.442,         240.462,         46.5013,         1.54949,         86.5356,         51.3375,         9.27379,         1.01505,         33.7386,           1.172,         7.44129,         1.00007,         85.9751,         51.8059
       2.08e-09,         243.672,         240.725,         46.5141,         1.55491,         86.5648,         51.5841,         9.27816,         1.01542,         33.7099,         1.17287,         7.44153,         1.00007,         86.0774,         52.0594
       2.09e-09,         243.899,         240.984,          46.527,         1.56039,         86.4969,         51.8294,         9.28344,         1.01579,         33.7465,         1.17374,         7.44146,         1.00007,         86.0658,         52.3095
        2.1e-09,         244.128,         241.236,         46.5483,         1.56598,         86.6613,          52.077,         9.28846,         1.01618,         33.7284,         1.17461,         7.44195,         1.00007,           86.27,         52.5622
       2.11e-09,         244.361,         241.484,         46.5666,          1.5716,         86.6516,         52.3225,         9.29245,         1.01657,         33.7686,         1.17547,         7.44187,         1.00007,         86.2232,         52.8134
       2.12e-09,         244.563,         241.724,         46.5752,          1.5773,         86.8841,         52.5694,         9.29601,         1.01697,         33.7315,         1.17634,         7.44191,         1.00008,         86.2771,          53.065
       2.13e-09,         244.784,         241.961,         46.5957,         1.58299,         86.8481,         52.8164,         9.29746,         1.01737,         33.8045,          1.1772,         7.44238,         1.00008,         86.3519,         53.3156
       2.14e-09,         244.992,         242.192,         46.6006,         1.58884,         86.8239,         53.0614,         9.30552,         1.01779,         33.8066,         1.17806,         7.44228,         1.00008,         86.3865,         53.5664
       2.15e-09,         245.186,         242.417,         46.6207,          1.5947,         86.9641,         53.3082,         9.30665,         1.01821,         33.8155,         1.17893,         7.44268,         1.00008,          86.509,         53.8188
       2.16e-09,         245.373,         242.637,         46.6315,         1.60057,         87.0382,         53.5544,         9.31997,         1.01865,         33.7485,         1.17979,         7.44268,         1.00008,         86.4764,         54.0692
       2.17e-09,         245.576,         242.854,         46.6444,         1.60662,         87.1096,         53.8002,         9.32074,         1.01908,         33.7945,         1.18065,         7.44273,         1.00008,         86.6432,         54.3201
       2.18e-09,         245.773,         243.064,         46.6698,         1.61267,         87.1344,         54.0466,         9.33078,         1.01953,         33.7987,         1.18151,         7.44316,         1.00008,         86.6494,          54.571
       2.19e-09,          245.95,         243.271,         46.6742,         1.61879,         87.2025,         54.2926,         9.33253,         1.01998,         33.8336,         1.18237,         7.44308,         1.00008,         86.6715,         54.8214
        2.2e-09,         246.132,         243.472,         46.6922,         1.62498,         87.2143,         54.5374,         9.34378,         1.02045,          33.823,         1.18323,         7.44322,         1.00008,          86.753,          55.073
       2.21e-09,         246.315,         243.669,         46.7083,         1.63123,         87.4283,          54.785,         9.34651,         1.02093,         33.8403,         1.18408,         7.44349,         1.00008,         86.8217,         55.3222
       2.22e-09,         246.484,         243.861,         46.7245,         1.63758,         87.3724,         55.0302,         9.35293,          1.0214,         33.8555,         1.18494,         7.44366,         1.00008,         86.9813,         55.5741
       2.23e-09,         246.647,         244.049,         46.7296,         1.64392,         87.4439,         55.2763,          9.3614,          1.0219,         33.8812,          1.1858,         7.44374,         1.00008,         86.9502,         55.8247
       2.24e-09,         246.822,         244.233,         46.7484,         1.65047,         87.5241,         55.5224,         9.37197,         1.02239,         33.8857,         1.18665,         7.44387,         1.00008,         86.9389,          56.074
       2.25e-09,         246.964,         244.412,         46.7576,         1.65699,         87.6152,         55.7672,         9.37929,         1.02291,         33.8331,          1.1875,         7.44402,         1.00008,         87.1225,         56.3256
       2.26e-09,         247.133,         244.587,         46.7749,          1.6635,         87.7678,          56.014,         9.38956,         1.02342,         33.8664,         1.18836,         7.44417,         1.00008,         87.1452,         56.5758
       2.27e-09,         247.283,         244.759,         46.7864,         1.67022,         87.6259,         56.2587,           9.397,         1.02395,         33.8728,         1.18921,         7.44442,         1.00008,         87.2878,         56.8275
       2.28e-09,          247.45,         244.926,         46.7988,         1.67698,         87.7165,          56.504,         9.39717,         1.02448,         33.9368,         1.19007,         7.44431,         1.00008,         87.2339,         57.0764
       2.29e-09,         247.576,          245.09,         46.8118,         1.68375,         87.8304,         56.7505,         9.41107,         1.02503,         33.8771,         1.19092,         7.44463,         1.00008,         87.4032,         57.3275
        2.3e-09,         247.719,         245.249,          46.821,         1.69066,           87.88,         56.9956,         9.41346,         1.02558,         33.9154,         1.19177,         7.44464,         1.00008,         87.4488,         57.5782
       2.31e-09,         247.864,         245.405,         46.8294,         1.69765,         87.8092,         57.2394,         9.42449,         1.02615,         33.9161,         1.19263,          7.4445,         1.00008,          87.471,         57.8279
       2.32e-09,         248.005,         245.558,         46.8503,         1.70471,          87.949,         57.4866,         9.42422,         1.02672,         33.9696,         1.19348,         7.44506,         1.00008,         87.5925,         58.0782
       2.33e-09,         248.127,         245.707,         46.8536,         1.71174,         88.0379,         57.7316,         9.44141,         1.02731,         33.9197,         1.19433,         7.44495,         1.00008,         87.6492,         58.3281
       2.34e-09,          248.26,         245.852,         46.8653,         1.71897,         88.1786,         57.9772,         9.44223,          1.0279,         33.9351,         1.19518,         7.44512,         1.00008,         87.7871,         58.5791
       2.35e-09,         248.379,         245.993,         46.8786,         1.72623,         88.2199,         58.2224,         9.46134,         1.02851,         33.8828,         1.19603,         7.44522,         1.00008,         87.7808,          58.829
       2.36e-09,         248.504,         246.132,          46.883,         1.73353,         88.1581,         58.4661,         9.47006,         1.02913,          33.949,         1.19688,          7.4452,         1.00009,         87.8543,         59.0773
       2.37e-09,         248.636,         246.268,           46.91,         1.74104,         88.3702,         58.7129,         9.48203,         1.02976,         33.9452,         1.19773,         7.44566,         1.00009,         87.9857,         59.3286
       2.38e-09,         248.757,           246.4,         46.9154,          1.7485,          88.373,         58.9571,          9.4912,          1.0304,         33.9803,         1.19859,         7.44553,         1.00009,         88.0098,         59.5781
       2.39e-09,          248.86,         246.529,         46.9272,         1.75601,         88.4299,         59.2015,         9.49896,         1.03104,         33.9253,         1.19943,         7.44558,         1.00009,         88.1599,         59.8287
        2.4e-09,         248.976,         246.655,         46.9376,         1.76371,         88.4971,         59.4466,         9.50697,          1.0317,         33.9955,         1.20029,         7.44583,         1.00009,         88.2051,         60.0782
       2.41e-09,         249.094,         246.779,         46.9519,         1.77148,         88.5301,         59.6915,         9.51638,         1.03237,          33.979,         1.20114,         7.44584,         1.00009,         88.2728,         60.3284
       2.42e-09,         249.197,         246.898,         46.9585,         1.77932,         88.6831,         59.9365,         9.52422,         1.03305,         33.9901,         1.20199,         7.44594,         1.00009,          88.362,         60.5789
       2.43e-09,         249.287,         247.016,         46.9669,         1.78709,         88.7706,         60.1817,         9.53094,         1.03374,         33.9177,         1.20284,          7.4461,         1.00009,         88.3705,         60.8277
       2.44e-09,         249.396,          247.13,         46.9773,         1.79517,         88.7789,         60.4255,         9.54765,         1.03445,         33.9576,         1.20369,         7.44617,         1.00009,         88.5792,         61.0776
       2.45e-09,         249.499,         247.242,         46.9951,         1.80332,         88.8527,         60.6699,         9.55413,         1.03516,         33.9527,         1.20454,         7.44625,         1.00009,         88.5872,         61.3268
       2.46e-09,         249.607,         247.352,         47.0021,         1.81139,         88.9396,         60.9152,         9.57335,         1.03589,          34.024,         1.20539,         7.44644,         1.00009,         88.7028,         61.5769
       2.47e-09,         249.695,         247.458,         47.0108,         1.81964,         89.0832,         61.1595,         9.57639,         1.03663,          33.995,         1.20624,         7.44644,         1.00009,         88.7013,         61.8253
       2.48e-09,         249.793,         247.563,         47.0272,          1.8279,         89.2074,         61.4051,         9.59935,         1.03738,         34.0133,         1.20709,         7.44664,         1.00009,         88.8279,         62.0738
       2.49e-09,         249.879,         247.664,         47.0313,         1.83626,         89.1988,         61.6482,         9.59721,         1.03814,          33.997,         1.20794,         7.44671,         1.00009,         88.9639,         62.3242
        2.5e-09,         249.963,         247.764,         47.0436,         1.84482,           89.27,         61.8922,         9.61469,         1.03892,         34.0204,         1.20879,         7.44669,         1.00009,         88.9853,         62.5728
       2.51e-09,         250.062,          247.86,         47.0624,         1.85349,         89.5094,         62.1383,         9.62831,         1.03972,         34.0199,         1.20964,         7.44709,         1.00009,         89.1114,         62.8214
       2.52e-09,         250.137,         247.955,         47.0739,         1.86217,         89.5154,         62.3815,         9.64233,         1.04051,         33.9819,          1.2105,         7.44702,         1.00009,         89.1906,         63.0702
       2.53e-09,         250.213,         248.047,         47.0673,         1.87081,         89.5595,         62.6254,         9.65176,         1.04133,         33.9971,         1.21135,         7.44692,         1.00009,         89.2478,         63.3185
       2.54e-09,         250.303,         248.138,         47.0908,         1.87971,          89.628,         62.8687,         9.67458,         1.04216,         34.0312,          1.2122,         7.44727,         1.00009,         89.3644,         63.5684
       2.55e-09,         250.392,         248.225,          47.104,         1.88873,         89.7606,         63.1131,         9.68846,         1.04301,         34.0733,         1.21305,         7.44728,         1.00009,         89.4041,         63.8153
       2.56e-09,         250.467,         248.311,         47.1182,         1.89762,         90.0262,         63.3582,         9.69962,         1.04385,         34.0443,          1.2139,         7.44762,         1.00009,         89.6253,          64.065
       2.57e-09,         250.532,         248.395,         47.1198,         1.90677,         89.9533,         63.6011,          9.7129,         1.04473,         34.0541,         1.21476,         7.44753,         1.00009,         89.6215,         64.3132
       2.58e-09,         250.608,         248.477,         47.1397,         1.91608,         90.0232,         63.8432,         9.72981,          1.0456,         34.0387,         1.21561,         7.44742,         1.00009,         89.7059,         64.5617
       2.59e-09,         250.688,         248.557,         47.1542,         1.92535,         90.1554,         64.0879,         9.74021,          1.0465,         34.0739,         1.21646,         7.44785,          1.0001,         89.8298,         64.8092
        2.6e-09,         250.751,         248.636,         47.1614,         1.93479,         90.2887,         64.3318,         9.72796,          1.0474,         34.0462,         1.21732,         7.44781,          1.0001,         89.8902,         65.0568
       2.61e-09,         250.822,         248.711,         47.1702,          1.9443,         90.3194,          64.574,         9.75473,         1.04832,         34.0705,         1.21817,         7.44786,          1.0001,         90.0403,         65.3056
       2.62e-09,         250.879,         248.786,         47.1799,         1.95394,          90.386,         64.8177,         9.75447,         1.04925,         34.0202,         1.21903,         7.44804,          1.0001,          90.057,          65.553
       2.63e-09,         250.954,         248.859,          47.178,         1.96352,         90.4777,         65.0604,         9.78143,         1.05021,         34.0906,         1.21989,         7.44803,          1.0001,         90.2464,         65.8008
       2.64e-09,         251.014,         248.929,         47.1941,         1.97333,         90.6475,         65.3045,         9.78894,         1.05117,         34.0795,         1.22074,         7.44821,          1.0001,         90.2997,         66.0488
       2.65e-09,         251.085,         248.998,         47.2203,         1.98332,         90.8176,         65.5481,         9.82513,         1.05216,         34.1141,          1.2216,          7.4483,          1.0001,         90.3661,          66.296
       2.66e-09,         251.129,         249.065,         47.2202,         1.99321,         90.7545,         65.7897,         9.82571,         1.05315,         34.0432,         1.22245,         7.44832,          1.0001,         90.4838,         66.5446
       2.67e-09,         251.197,         249.131,         47.2386,         2.00336,         90.9406,         66.0329,         9.85382,         1.05416,         34.0986,         1.22332,         7.44849,          1.0001,         90.5922,          66.791
       2.68e-09,         251.254,         249.195,         47.2507,         2.01359,         90.9472,         66.2749,         9.87366,          1.0552,         34.0731,         1.22417,         7.44856,          1.0001,         90.7719,         67.0395
       2.69e-09,         251.319,         249.259,         47.2569,         2.02379,         91.1495,          66.518,         9.88258,         1.05623,         34.1034,         1.22503,         7.44857,          1.0001,         90.7917,         67.2866
        2.7e-09,         251.357,         249.319,         47.2596,         2.03419,         91.2463,         66.7618,          9.8951,         1.05729,         34.0403,         1.22589,         7.44871,          1.0001,         90.8199,          67.532
       2.71e-09,         251.414,         249.379,         47.2752,         2.04466,         91.1828,         67.0025,         9.91211,         1.05835,         34.0843,         1.22675,         7.44876,          1.0001,         91.0361,         67.7808
       2.72e-09,         251.466,         249.437,         47.2936,         2.05545,         91.3099,         67.2443,         9.93358,         1.05945,         34.0648,         1.22761,         7.44862,          1.0001,         91.1121,         68.0282
       2.73e-09,         251.529,         249.494,         47.3008,         2.06599,         91.4451,         67.4879,         9.96019,         1.06055,         34.1349,         1.22848,         7.44902,          1.0001,         91.2814,         68.2765
       2.74e-09,         251.573,         249.549,           47.31,         2.07683,         91.5961,         67.7303,          9.9758,         1.06168,         34.1083,         1.22934,         7.44893,          1.0001,         91.2811,          68.522
       2.75e-09,         251.615,         249.602,         47.3331,         2.08783,         91.5854,          67.972,         9.97686,         1.06281,         34.1031,          1.2302,         7.44894,          1.0001,         91.4652,         68.7695
       2.76e-09,         251.662,         249.656,         47.3304,         2.09868,         91.6627,         68.2138,         10.0184,         1.06396,         34.0608,         1.23107,          7.4491,          1.0001,         91.5527,         69.0166
       2.77e-09,         251.714,         249.708,         47.3352,         2.10988,         91.7323,         68.4545,         10.0125,         1.06512,         34.1081,         1.23193,         7.44892,          1.0001,         91.6156,         69.2625
       2.78e-09,         251.761,         249.757,         47.3636,         2.12114,         92.0336,         68.6984,         10.0528,         1.06631,         34.0902,          1.2328,         7.44941,          1.0001,         91.7742,          69.509
       2.79e-09,           251.8,         249.807,          47.361,         2.13245,         92.0188,         68.9399,         10.0444,         1.06751,         34.0929,         1.23367,         7.44921,          1.0001,         91.8611,          69.755
        2.8e-09,          251.84,         249.855,         47.3726,         2.14394,         91.9925,         69.1794,         10.0857,         1.06873,         34.0799,         1.23454,         7.44914,          1.0001,         92.0234,         70.0021
       2.81e-09,         251.887,         249.902,         47.3841,         2.15543,         92.2266,         69.4225,          10.078,         1.06996,         34.1324,         1.23541,         7.44938,          1.0001,         92.0644,          70.248
       2.82e-09,         251.935,         249.948,         47.4084,         2.16721,         92.2714,         69.6628,         10.1266,         1.07123,         34.1498,         1.23628,         7.44922,         1.00011,         92.1822,         70.4922
       2.83e-09,          251.97,         249.992,         47.3887,         2.17885,         92.4206,         69.9049,         10.1575,         1.07252,         34.1454,         1.23715,         7.44936,         1.00011,         92.3339,         70.7394
       2.84e-09,         252.004,         250.035,         47.4062,         2.19078,         92.4255,         70.1454,         10.1765,          1.0738,         34.1136,         1.23802,         7.44946,         1.00011,         92.3991,         70.9847
       2.85e-09,         252.034,         250.078,         47.4319,         2.20292,         92.5205,         70.3861,         10.1969,         1.07511,         34.0927,         1.23889,         7.44947,         1.00011,          92.571,         71.2311
       2.86e-09,         252.085,         250.119,         47.4442,         2.21486,          92.736,          70.628,         10.2253,         1.07643,         34.1191,         1.23976,         7.44953,         1.00011,          92.646,         71.4753
       2.87e-09,         252.124,         250.159,         47.4484,         2.22715,         92.8265,         70.8687,         10.2474,         1.07779,         34.1367,         1.24064,         7.44949,         1.00011,          92.748,         71.7206
       2.88e-09,         252.158,         250.199,         47.4646,         2.23946,         92.9119,         71.1092,         10.2525,         1.07914,         34.1535,         1.24152,         7.44956,         1.00011,         92.8766,         71.9666
       2.89e-09,         252.182,         250.237,         47.4792,         2.25196,         93.0007,         71.3498,         10.2795,         1.08054,         34.1079,         1.24239,          7.4497,         1.00011,         92.9273,         72.2107
        2.9e-09,         252.228,         250.275,         47.4853,         2.26451,         93.0993,         71.5901,         10.2969,         1.08193,         34.1665,         1.24327,         7.44975,         1.00011,         93.1584,         72.4561
       2.91e-09,          252.26,         250.312,         47.4893,         2.27718,         93.2206,         71.8293,         10.3196,         1.08335,         34.1641,         1.24415,         7.44955,         1.00011,         93.2099,         72.7007
       2.92e-09,         252.293,         250.346,         47.5162,         2.29015,         93.4051,         72.0723,         10.3219,         1.08479,         34.1885,         1.24503,         7.44986,         1.00011,         93.3522,         72.9458
       2.93e-09,         252.309,         250.382,         47.5109,         2.30288,         93.4017,         72.3113,         10.3882,         1.08627,         34.1042,         1.24591,         7.44981,         1.00011,         93.3987,         73.1893
       2.94e-09,         252.348,         250.416,         47.5283,           2.316,         93.5438,         72.5518,         10.3851,         1.08773,          34.151,         1.24679,         7.44972,         1.00011,          93.555,         73.4332
       2.95e-09,         252.378,         250.449,         47.5657,         2.32927,         93.7556,         72.7924,         10.4323,         1.08924,         34.1144,         1.24768,         7.45004,         1.00011,         93.7185,         73.6788
       2.96e-09,         252.416,         250.482,         47.5501,         2.34234,         93.8265,         73.0312,         10.4361,         1.09076,         34.1873,         1.24856,         7.44983,         1.00011,         93.7816,         73.9224
       2.97e-09,         252.442,         250.513,         47.5708,          2.3558,         94.0295,         73.2723,         10.4954,          1.0923,         34.1358,         1.24945,         7.45014,         1.00011,         93.9386,          74.166
       2.98e-09,         252.462,         250.544,         47.5695,         2.36921,         94.0168,         73.5109,         10.5099,         1.09387,         34.1595,         1.25034,         7.45013,         1.00011,         94.0503,         74.4098
       2.99e-09,         252.487,         250.575,         47.6015,         2.38307,         94.1593,           73.75,         10.5406,         1.09544,           34.13,         1.25123,         7.44996,         1.00011,         94.1445,         74.6529
          3e-09,         252.525,         250.604,         47.6044,         2.39682,         94.3843,           73.99,         10.5731,         1.09706,         34.2002,         1.25212,         7.45032,         1.00011,         94.2898,         74.8975
       3.01e-09,          252.55,         250.633,         47.6093,         2.41062,         94.4249,         74.2292,          10.601,         1.09867,         34.1655,         1.25301,         7.45014,         1.00011,         94.3753,          75.139
       3.02e-09,         252.566,          250.66,         47.6377,         2.42469,         94.5168,         74.4672,         10.6353,         1.10033,         34.1557,          1.2539,         7.45028,         1.00011,         94.6127,         75.3833
       3.03e-09,         252.586,         250.689,         47.6324,         2.43853,         94.6598,         74.7074,         10.6725,         1.10199,         34.1004,         1.25479,         7.45045,         1.00011,         94.6582,         75.6267
       3.04e-09,          252.62,         250.715,         47.6469,         2.45291,         94.8457,         74.9457,            10.7,         1.10369,         34.1583,         1.25569,         7.45031,         1.00012,         94.7787,         75.8704
       3.05e-09,         252.645,         250.741,         47.6706,         2.46738,         94.9397,         75.1844,         10.7215,         1.10539,         34.1477,         1.25658,         7.45042,         1.00012,         94.9363,          76.113
       3.06e-09,         252.667,         250.766,         47.6788,          2.4818,         95.0325,         75.4229,         10.7487,         1.10713,         34.1694,         1.25748,         7.45053,         1.00012,         95.0302,         76.3555
       3.07e-09,         252.686,         250.792,         47.6999,         2.49644,         95.0987,         75.6605,         10.7398,         1.10887,         34.1263,         1.25837,         7.45058,         1.00012,         95.2062,         76.5995
       3.08e-09,         252.711,         250.816,         47.7198,         2.51118,         95.3365,         75.9001,         10.7968,         1.11065,         34.1879,         1.25928,         7.45067,         1.00012,         95.2576,         76.8413
       3.09e-09,         252.733,         250.839,         47.7287,         2.52613,         95.4562,          76.138,         10.7824,         1.11243,         34.1708,         1.26018,         7.45066,         1.00012,         95.4636,         77.0835
        3.1e-09,         252.755,         250.863,         47.7255,         2.54111,         95.4836,         76.3746,         10.8545,         1.11427,         34.1927,         1.26108,         7.45054,         1.00012,         95.5549,         77.3258
       3.11e-09,         252.771,         250.886,         47.7361,         2.55615,          95.705,         76.6139,         10.8482,          1.1161,         34.1448,         1.26199,         7.45081,         1.00012,         95.6525,         77.5672
       3.12e-09,         252.784,         250.908,          47.772,         2.57149,         95.7422,         76.8509,         10.9256,         1.11799,          34.125,         1.26289,         7.45083,         1.00012,         95.7927,         77.8098
       3.13e-09,         252.806,         250.929,          47.757,         2.58677,         95.9545,          77.088,         10.9278,         1.11988,         34.1438,          1.2638,         7.45067,         1.00012,         95.9297,         78.0504
       3.14e-09,         252.839,         250.951,         47.7947,         2.60242,         96.0451,         77.3262,         10.9955,          1.1218,         34.1916,         1.26471,         7.45094,         1.00012,         96.1232,         78.2929
       3.15e-09,         252.853,         250.971,         47.8066,         2.61813,         96.0853,         77.5623,         11.0236,         1.12375,         34.1955,         1.26562,         7.45077,         1.00012,         96.1851,          78.534
       3.16e-09,         252.863,         250.991,         47.8182,          2.6337,         96.2561,         77.8007,         11.0489,          1.1257,         34.1602,         1.26653,         7.45081,         1.00012,         96.2569,         78.7734
       3.17e-09,         252.889,         251.011,         47.8186,         2.64968,          96.376,         78.0377,         11.0698,          1.1277,         34.2044,         1.26744,         7.45103,         1.00012,         96.4795,         79.0158
       3.18e-09,         252.903,         251.031,         47.8353,         2.66576,         96.5279,          78.274,         11.1006,          1.1297,         34.1896,         1.26836,         7.45079,         1.00012,         96.5778,         79.2562
       3.19e-09,         252.923,         251.048,         47.8445,         2.68188,          96.618,         78.5107,         11.1235,         1.13175,         34.2054,         1.26927,         7.45108,         1.00012,         96.7682,         79.4978
        3.2e-09,          252.93,         251.068,         47.8664,         2.69815,         96.7478,         78.7474,         11.1549,         1.13379,         34.1421,         1.27019,         7.45099,         1.00012,         96.8174,         79.7369
       3.21e-09,         252.949,         251.085,         47.8738,         2.71458,         96.8038,         78.9829,         11.2144,         1.13591,         34.1747,         1.27111,         7.45087,         1.00012,          97.011,         79.9777
       3.22e-09,         252.965,         251.103,         47.9054,         2.73128,         97.0503,         79.2207,         11.2201,         1.13801,         34.1593,         1.27203,         7.45115,         1.00012,         97.1329,         80.2182
       3.23e-09,         252.986,          251.12,         47.8955,         2.74791,         97.0672,         79.4556,         11.2748,         1.14016,         34.2345,         1.27295,         7.45088,         1.00012,         97.2301,         80.4575
       3.24e-09,         253.001,         251.138,          47.905,         2.76461,         97.1443,         79.6903,         11.2778,         1.14231,         34.1959,         1.27387,          7.4509,         1.00012,         97.4172,         80.6974
       3.25e-09,         253.013,         251.153,         47.9431,         2.78164,         97.3687,         79.9282,         11.3525,         1.14452,         34.2085,          1.2748,         7.45113,         1.00012,         97.5283,         80.9366
       3.26e-09,          253.02,          251.17,         47.9277,         2.79853,         97.4709,         80.1631,         11.3277,         1.14671,         34.1582,         1.27572,         7.45104,         1.00013,         97.7087,         81.1771
       3.27e-09,         253.042,         251.185,         47.9723,         2.81609,         97.6936,         80.3994,         11.3873,         1.14897,         34.2187,         1.27665,         7.45107,         1.00013,         97.7891,         81.4158
       3.28e-09,         253.053,         251.201,         47.9813,         2.83351,         97.6626,          80.633,          11.386,         1.15123,         34.1899,         1.27758,           7.451,         1.00013,         97.9344,         81.6534
       3.29e-09,         253.066,         251.215,         48.0056,         2.85094,          97.818,         80.8681,         11.4651,         1.15354,         34.1868,         1.27851,         7.45102,         1.00013,         98.1074,         81.8935
        3.3e-09,         253.069,          251.23,         48.0057,         2.86846,          98.028,         81.1045,         11.4818,         1.15587,         34.1372,         1.27944,         7.45125,         1.00013,          98.207,         82.1318
       3.31e-09,         253.093,         251.244,         48.0077,         2.88626,         98.1469,         81.3392,          11.556,         1.15823,         34.2079,         1.28038,         7.45119,         1.00013,         98.3931,         82.3709
       3.32e-09,         253.101,         251.258,         48.0247,         2.90429,         98.2216,         81.5728,         11.5888,         1.16062,         34.1863,         1.28131,         7.45099,         1.00013,         98.5047,         82.6081
       3.33e-09,         253.119,         251.273,         48.0281,         2.92222,         98.3493,         81.8075,         11.6131,           1.163,         34.2194,         1.28225,          7.4511,         1.00013,         98.6315,         82.8461
       3.34e-09,         253.124,         251.286,         48.0633,         2.94039,         98.5344,         82.0423,         11.6365,         1.16545,         34.1703,         1.28319,          7.4512,         1.00013,         98.7882,         83.0849
       3.35e-09,         253.138,         251.299,         48.1061,         2.95885,         98.6815,         82.2765,         11.6659,         1.16787,         34.1991,         1.28413,         7.45106,         1.00013,         98.8804,          83.322
       3.36e-09,         253.148,         251.312,          48.079,         2.97711,         98.8268,         82.5112,         11.6797,         1.17038,         34.1641,         1.28507,         7.45135,         1.00013,         99.1256,         83.5607
       3.37e-09,         253.168,         251.325,         48.1064,         2.99579,         98.8499,         82.7434,         11.6867,         1.17288,         34.2245,         1.28601,         7.45111,         1.00013,         99.2108,          83.798
       3.38e-09,         253.171,         251.336,         48.1257,         3.01465,         99.0849,         82.9785,         11.7485,         1.17545,         34.1556,         1.28696,         7.45123,         1.00013,         99.3708,         84.0357
       3.39e-09,         253.177,         251.349,         48.1297,         3.03342,         99.2345,         83.2128,         11.7371,           1.178,         34.1633,          1.2879,         7.45139,         1.00013,         99.4606,         84.2717
        3.4e-09,          253.19,         251.361,          48.142,         3.05253,         99.3761,         83.4456,         11.8117,         1.18062,         34.1629,         1.28885,         7.45119,         1.00013,          99.631,         84.5079
       3.41e-09,         253.209,         251.373,         48.1587,         3.07162,         99.5504,         83.6796,         11.8235,         1.18323,         34.2257,         1.28981,         7.45149,         1.00013,         99.8122,         84.7456
       3.42e-09,         253.221,         251.384,         48.2097,         3.09104,         99.6008,         83.9112,         11.9251,         1.18592,         34.2197,         1.29076,          7.4513,         1.00013,         99.9123,         84.9812
       3.43e-09,         253.225,         251.396,         48.2025,          3.1104,         99.8094,          84.144,         11.9107,          1.1886,         34.1956,         1.29171,         7.45128,         1.00013,         100.092,         85.2172
       3.44e-09,         253.239,         251.407,         48.2298,         3.12994,         100.003,         84.3782,         11.9894,         1.19134,         34.1913,         1.29266,          7.4516,         1.00013,         100.227,         85.4531
       3.45e-09,         253.243,         251.417,         48.2409,         3.14975,         100.092,         84.6102,         12.0258,         1.19411,         34.1914,         1.29362,         7.45135,         1.00013,         100.351,         85.6883
       3.46e-09,         253.258,         251.428,         48.2197,         3.16936,          100.19,         84.8414,         12.0527,         1.19688,         34.2012,         1.29458,         7.45144,         1.00013,         100.517,         85.9251
       3.47e-09,         253.268,         251.438,         48.2604,          3.1896,         100.354,          85.074,         12.0743,         1.19971,         34.1807,         1.29554,          7.4515,         1.00014,          100.64,         86.1587
       3.48e-09,         253.277,         251.448,         48.3322,         3.20993,         100.567,         85.3061,         12.1151,         1.20254,         34.1912,          1.2965,         7.45162,         1.00014,          100.87,          86.395
       3.49e-09,          253.28,         251.458,         48.3195,         3.23016,         100.736,         85.5387,         12.1659,         1.20544,         34.1884,         1.29747,         7.45168,         1.00014,         100.949,         86.6296
        3.5e-09,         253.299,         251.469,         48.3289,          3.2505,         100.802,          85.769,         12.2335,         1.20835,         34.2483,         1.29843,         7.45152,         1.00014,         101.085,         86.8643
       3.51e-09,         253.309,         251.479,         48.3109,          3.2709,         100.895,         85.9994,         12.2616,         1.21131,         34.2404,          1.2994,         7.45153,         1.00014,         101.267,         87.0983
       3.52e-09,         253.318,         251.487,         48.3666,         3.29174,         101.141,         86.2319,         12.3168,         1.21427,         34.2279,         1.30036,         7.45167,         1.00014,         101.389,          87.332
       3.53e-09,         253.312,         251.497,         48.3556,         3.31256,         101.278,         86.4629,          12.357,         1.21729,         34.1597,         1.30133,         7.45179,         1.00014,         101.578,         87.5672
       3.54e-09,         253.331,         251.506,         48.3872,         3.33369,         101.369,         86.6929,         12.3366,         1.22031,         34.2209,         1.30231,         7.45153,         1.00014,          101.66,         87.8003
       3.55e-09,         253.338,         251.515,          48.433,         3.35496,         101.527,          86.924,         12.4011,          1.2234,         34.1915,         1.30328,         7.45179,         1.00014,         101.872,         88.0336
       3.56e-09,         253.348,         251.525,         48.3921,         3.37579,         101.648,         87.1537,         12.3922,         1.22649,         34.2237,         1.30426,         7.45169,         1.00014,         101.992,         88.2671
       3.57e-09,         253.352,         251.533,         48.4479,         3.39744,         101.927,          87.385,         12.4894,         1.22964,         34.1715,         1.30523,         7.45166,         1.00014,         102.115,         88.4995
       3.58e-09,         253.363,         251.541,         48.4738,          3.4191,         101.999,         87.6151,         12.4552,         1.23279,          34.241,         1.30621,         7.45191,         1.00014,         102.272,          88.733
       3.59e-09,         253.366,          251.55,         48.4797,         3.44082,         102.099,         87.8434,         12.5775,         1.23603,         34.2106,         1.30719,         7.45171,         1.00014,          102.43,         88.9646
        3.6e-09,         253.382,         251.558,         48.4697,         3.46264,         102.274,         88.0736,         12.6009,         1.23929,         34.2589,         1.30818,         7.45196,         1.00014,         102.631,         89.1979
       3.61e-09,         253.385,         251.567,          48.497,         3.48472,         102.399,          88.303,         12.6746,         1.24255,         34.1824,         1.30916,         7.45181,         1.00014,         102.726,         89.4299
       3.62e-09,         253.384,         251.574,         48.5502,         3.50699,         102.553,         88.5318,         12.7079,         1.24587,         34.1979,         1.31014,         7.45167,         1.00014,         102.831,           89.66
       3.63e-09,         253.389,         251.582,         48.5519,         3.52926,         102.678,         88.7619,         12.7735,          1.2492,         34.1607,         1.31113,           7.452,         1.00014,         103.055,          89.893
       3.64e-09,         253.409,          251.59,         48.5711,         3.55166,           102.8,         88.9897,         12.8134,         1.25259,         34.2345,         1.31212,         7.45175,         1.00014,         103.178,         90.1239
       3.65e-09,         253.417,         251.598,         48.6138,         3.57438,         102.917,         89.2173,         12.8137,         1.25598,         34.1945,         1.31311,         7.45176,         1.00014,         103.379,         90.3562
       3.66e-09,         253.414,         251.606,          48.548,         3.59667,         103.181,         89.4472,         12.8684,         1.25945,         34.1909,          1.3141,         7.45187,         1.00014,         103.465,         90.5856
       3.67e-09,         253.422,         251.613,         48.6091,         3.61979,         103.241,          89.675,         12.9134,         1.26291,         34.1818,         1.31509,         7.45181,         1.00014,          103.67,         90.8174
       3.68e-09,         253.434,          251.62,         48.6488,         3.64316,         103.394,         89.9029,          12.943,         1.26644,         34.2476,         1.31609,         7.45191,         1.00015,         103.815,         91.0485
       3.69e-09,         253.439,         251.628,          48.678,          3.6663,         103.504,         90.1302,         12.9697,         1.26999,         34.2165,         1.31709,         7.45184,         1.00015,         103.936,         91.2783
        3.7e-09,         253.446,         251.635,         48.6717,         3.68953,         103.679,         90.3573,         13.0842,         1.27362,         34.2097,         1.31809,         7.45184,         1.00015,         104.138,         91.5085
       3.71e-09,         253.448,         251.642,         48.6745,         3.71289,         103.917,         90.5862,         13.0745,         1.27721,         34.1701,         1.31909,         7.45197,         1.00015,         104.265,          91.738
       3.72e-09,         253.454,          251.65,         48.7249,         3.73661,         103.936,          90.812,         13.1735,         1.28089,         34.1916,         1.32009,          7.4519,         1.00015,         104.453,         91.9685
       3.73e-09,         253.459,         251.657,         48.6875,         3.76017,         104.112,         91.0385,         13.1947,         1.28455,         34.2008,         1.32109,         7.45177,         1.00015,         104.563,         92.1974
       3.74e-09,         253.477,         251.664,         48.7221,         3.78408,         104.281,         91.2661,         13.2851,         1.28831,         34.2194,          1.3221,         7.45191,         1.00015,         104.724,         92.4248
       3.75e-09,          253.48,          251.67,         48.7944,         3.80844,         104.456,         91.4921,         13.2334,         1.29205,         34.1983,          1.3231,         7.45188,         1.00015,         104.909,         92.6547
       3.76e-09,         253.472,         251.678,         48.7393,         3.83227,          104.57,         91.7185,         13.3423,         1.29588,         34.2023,         1.32411,         7.45176,         1.00015,         105.032,         92.8828
       3.77e-09,         253.489,         251.684,         48.7948,          3.8569,         104.705,         91.9446,         13.3908,         1.29977,         34.2495,         1.32513,         7.45201,         1.00015,         105.224,         93.1113
       3.78e-09,         253.501,         251.691,         48.8464,         3.88157,         104.851,         92.1699,         13.4487,         1.30362,         34.2519,         1.32614,         7.45183,         1.00015,          105.36,         93.3382
       3.79e-09,         253.502,         251.697,         48.8306,         3.90599,         105.086,          92.396,         13.5057,          1.3076,         34.2214,         1.32715,         7.45184,         1.00015,         105.501,         93.5652
        3.8e-09,         253.497,         251.705,         48.8297,         3.93064,         105.212,         92.6214,         13.5755,         1.31155,          34.163,         1.32817,          7.4519,         1.00015,         105.676,         93.7937
       3.81e-09,         253.506,         251.711,         48.8189,         3.95561,          105.28,         92.8451,         13.6196,         1.31557,         34.2092,         1.32919,         7.45176,         1.00015,         105.783,         94.0193
       3.82e-09,         253.522,         251.717,         48.9362,         3.98108,         105.535,         93.0722,         13.6535,         1.31958,         34.2112,         1.33021,         7.45215,         1.00015,          106.03,         94.2463
       3.83e-09,         253.527,         251.724,         48.8974,         4.00604,         105.645,         93.2964,          13.695,         1.32369,         34.2542,         1.33123,         7.45193,         1.00015,         106.142,         94.4725
       3.84e-09,         253.531,          251.73,         48.9396,          4.0314,         105.828,         93.5204,         13.7062,         1.32779,         34.2035,         1.33225,         7.45177,         1.00015,         106.313,         94.6994
       3.85e-09,         253.539,         251.736,         48.9982,         4.05714,         105.966,         93.7454,         13.7684,         1.33197,         34.2609,         1.33327,         7.45203,         1.00015,         106.434,         94.9242
       3.86e-09,         253.533,         251.744,          48.909,         4.08241,         106.107,         93.9693,         13.7314,         1.33614,         34.2087,          1.3343,         7.45193,         1.00015,         106.614,         95.1497
       3.87e-09,         253.551,         251.749,         48.9532,         4.10847,          106.32,         94.1935,         13.8591,         1.34042,         34.2718,         1.33533,         7.45203,         1.00015,         106.804,          95.376
       3.88e-09,         253.553,         251.755,         49.0132,         4.13461,         106.491,          94.417,         13.8623,         1.34469,         34.1914,         1.33636,         7.45207,         1.00015,         106.923,         95.6007
       3.89e-09,         253.557,         251.761,         49.0519,         4.16064,         106.639,         94.6397,         13.9743,         1.34904,         34.1953,         1.33739,         7.45197,         1.00016,         107.113,         95.8252
        3.9e-09,         253.552,         251.768,         49.0299,         4.18676,         106.794,         94.8631,          13.945,         1.35337,         34.1766,         1.33842,         7.45221,         1.00016,         107.263,         96.0498
       3.91e-09,         253.572,         251.774,         49.0456,         4.21326,         106.931,         95.0861,         14.0854,         1.35781,         34.2554,         1.33946,         7.45207,         1.00016,         107.404,         96.2734
       3.92e-09,         253.581,          251.78,         49.1149,         4.23991,         107.087,         95.3075,         14.1074,         1.36227,         34.2285,          1.3405,         7.45208,         1.00016,          107.58,         96.4985
       3.93e-09,         253.582,         251.786,         49.0606,         4.26634,         107.301,         95.5313,         14.1558,         1.36673,         34.2316,         1.34153,          7.4522,         1.00016,         107.727,         96.7206
       3.94e-09,         253.579,         251.793,         49.0941,         4.29321,         107.383,         95.7518,         14.1816,          1.3713,         34.1987,         1.34257,         7.45216,         1.00016,          107.95,         96.9453
       3.95e-09,         253.591,         251.799,         49.1826,         4.32062,         107.538,         95.9735,          14.234,         1.37583,         34.2377,         1.34361,         7.45207,         1.00016,         108.056,          97.168
       3.96e-09,         253.593,         251.805,         49.1097,         4.34727,         107.774,         96.1969,         14.2605,         1.38047,         34.2016,         1.34465,         7.45224,         1.00016,         108.204,         97.3907
       3.97e-09,         253.604,         251.811,         49.1761,         4.37469,         107.903,         96.4172,         14.3074,         1.38509,         34.2232,          1.3457,         7.45222,         1.00016,         108.395,         97.6127
       3.98e-09,         253.602,         251.816,         49.2252,         4.40242,         108.073,         96.6386,         14.4081,         1.38986,          34.163,         1.34674,         7.45212,         1.00016,         108.534,         97.8342
       3.99e-09,         253.612,         251.823,         49.2565,         4.42991,         108.179,         96.8586,         14.4618,         1.39456,          34.216,         1.34779,         7.45237,         1.00016,         108.741,          98.058
          4e-09,         253.612,         251.829,         49.1934,          4.4574,         108.352,         97.0794,         14.4888,         1.39938,         34.2062,         1.34884,         7.45225,         1.00016,         108.847,         98.2793
       4.01e-09,         253.628,         251.835,         49.2171,         4.48529,          108.61,         97.3008,         14.4944,         1.40418,         34.2526,          1.3499,         7.45246,         1.00016,          109.06,         98.5007
       4.02e-09,         253.632,          251.84,         49.3255,         4.51365,         108.694,         97.5201,         14.6036,         1.40908,         34.2089,         1.35095,         7.45237,         1.00016,         109.199,         98.7217
       4.03e-09,         253.629,         251.848,         49.2865,         4.54166,         108.822,         97.7385,         14.5246,         1.41395,         34.2105,           1.352,         7.45212,         1.00016,         109.341,         98.9424
       4.04e-09,         253.636,         251.853,         49.3237,         4.56994,         109.021,         97.9596,         14.6287,         1.41894,         34.2171,         1.35306,         7.45258,         1.00016,         109.506,          99.163
       4.05e-09,          253.65,          251.86,         49.4065,         4.59851,         109.184,          98.179,           14.62,         1.42388,         34.2408,         1.35411,         7.45238,         1.00016,         109.678,         99.3825
       4.06e-09,         253.652,         251.866,            49.3,         4.62666,         109.305,         98.3969,         14.7437,         1.42896,          34.204,         1.35517,          7.4523,         1.00016,          109.88,         99.6032
       4.07e-09,         253.648,         251.872,         49.3283,         4.65543,         109.452,         98.6166,         14.7288,         1.43409,         34.1838,         1.35623,         7.45241,         1.00016,         109.999,         99.8223
       4.08e-09,         253.658,         251.878,         49.3928,         4.68472,         109.562,         98.8335,         14.8604,         1.43922,         34.2193,         1.35729,         7.45218,         1.00016,         110.126,          100.04
       4.09e-09,         253.666,         251.884,         49.4387,         4.71384,         109.788,         99.0535,         14.8657,         1.44439,         34.2263,         1.35836,         7.45249,         1.00017,         110.345,          100.26
        4.1e-09,         253.681,         251.891,         49.4142,          4.7427,         109.977,         99.2718,         14.9108,         1.44958,         34.2695,         1.35942,         7.45241,         1.00017,         110.483,         100.478
       4.11e-09,         253.676,         251.897,         49.4349,         4.77222,         110.062,         99.4883,         14.9501,         1.45488,         34.2326,         1.36049,         7.45235,         1.00017,         110.688,         100.697
       4.12e-09,         253.689,         251.904,         49.5463,          4.8017,          110.27,          99.706,         15.0264,         1.46018,         34.2418,         1.36156,         7.45245,         1.00017,         110.797,         100.913
       4.13e-09,         253.683,          251.91,         49.4571,         4.83105,         110.365,         99.9229,         15.0322,         1.46557,         34.2034,         1.36263,          7.4523,         1.00017,         110.992,         101.131
       4.14e-09,         253.698,         251.917,           49.45,         4.86068,         110.563,          100.14,         15.0575,         1.47094,         34.2585,          1.3637,         7.45233,         1.00017,          111.15,         101.349
       4.15e-09,           253.7,         251.922,         49.5579,         4.89082,         110.734,         100.357,         15.1249,         1.47645,          34.201,         1.36477,         7.45242,         1.00017,         111.285,         101.565
       4.16e-09,         253.704,         251.928,         49.5298,         4.92085,         110.822,         100.572,         15.1191,         1.48192,         34.2112,         1.36585,         7.45239,         1.00017,         111.496,         101.781
       4.17e-09,         253.705,         251.935,         49.5472,         4.95098,         111.002,         100.788,         15.2423,         1.48754,         34.2007,         1.36693,          7.4522,         1.00017,         111.631,         101.997
       4.18e-09,         253.721,         251.941,         49.6393,         4.98167,         111.196,         101.005,         15.2163,          1.4931,         34.2785,         1.36801,         7.45248,         1.00017,          111.82,         102.213
       4.19e-09,         253.729,         251.948,         49.6432,         5.01192,         111.385,         101.221,         15.3678,          1.4988,         34.2538,         1.36909,         7.45235,         1.00017,         111.946,         102.429
        4.2e-09,         253.733,         251.954,         49.5873,         5.04226,         111.515,         101.436,          15.333,         1.50445,         34.2631,         1.37017,         7.45232,         1.00017,         112.116,         102.642
       4.21e-09,         253.728,         251.961,         49.6085,         5.07323,         111.645,          101.65,         15.4453,         1.51023,         34.1895,         1.37125,         7.45243,         1.00017,         112.304,         102.858
       4.22e-09,         253.737,         251.968,         49.7015,         5.10405,          111.78,         101.864,         15.3968,         1.51599,         34.2301,         1.37233,          7.4522,         1.00017,         112.442,         103.072
       4.23e-09,         253.745,         251.974,          49.683,         5.13505,          112.05,         102.081,         15.5228,         1.52187,         34.1932,         1.37342,         7.45262,         1.00017,         112.633,         103.286
       4.24e-09,         253.752,          251.98,         49.6628,         5.16613,          112.15,         102.294,          15.529,         1.52779,         34.2421,         1.37451,         7.45241,         1.00017,         112.783,         103.499
       4.25e-09,         253.755,         251.987,         49.7968,         5.19779,         112.249,         102.506,         15.5946,         1.53368,         34.1893,         1.37559,         7.45216,         1.00017,         112.932,         103.712
       4.26e-09,          253.76,         251.993,         49.7381,         5.22889,         112.474,         102.722,         15.6625,         1.53974,         34.2276,         1.37668,         7.45248,         1.00017,         113.112,         103.926
       4.27e-09,         253.769,           252.0,         49.7198,         5.26034,         112.626,         102.935,         15.7605,         1.54576,         34.2263,         1.37777,          7.4523,         1.00017,         113.232,         104.138
       4.28e-09,         253.782,         252.006,         49.7729,         5.29236,         112.862,         103.149,         15.7861,         1.55188,         34.2888,         1.37887,         7.45247,         1.00018,          113.47,          104.35
       4.29e-09,         253.782,         252.013,         49.7992,          5.3241,         112.953,         103.362,         15.8648,         1.55799,          34.205,         1.37996,         7.45249,         1.00018,         113.595,         104.562
        4.3e-09,         253.786,         252.021,         49.8071,         5.35618,         113.107,         103.573,         15.9132,         1.56421,         34.2067,         1.38106,         7.45233,         1.00018,         113.769,         104.775
       4.31e-09,         253.788,         252.027,         49.8296,         5.38851,         113.317,         103.786,         15.9183,          1.5704,         34.1865,         1.38215,         7.45259,         1.00018,         113.913,         104.985
       4.32e-09,         253.802,         252.034,         49.9421,          5.4208,         113.512,         103.998,         15.9495,         1.57673,         34.2326,         1.38326,         7.45257,         1.00018,         114.089,         105.196
       4.33e-09,          253.81,         252.041,         49.8979,         5.45298,         113.649,         104.209,         15.9395,         1.58304,         34.2191,         1.38435,         7.45255,         1.00018,         114.279,         105.408
       4.34e-09,         253.813,         252.048,         49.8296,         5.48539,         113.796,         104.421,         16.0661,         1.58946,         34.2192,         1.38546,         7.45265,         1.00018,         114.409,         105.618
       4.35e-09,         253.821,         252.055,         49.9736,         5.51845,         113.971,         104.632,         16.0007,         1.59585,         34.2197,         1.38656,         7.45259,         1.00018,           114.6,         105.828
       4.36e-09,         253.822,         252.063,         49.9076,         5.55122,          114.12,         104.841,          16.198,         1.60244,         34.2312,         1.38766,         7.45246,         1.00018,         114.754,         106.038
       4.37e-09,         253.841,         252.069,         49.9476,         5.58409,         114.344,         105.054,         16.1439,         1.60889,         34.2748,         1.38877,         7.45269,         1.00018,         114.901,         106.246
       4.38e-09,         253.843,         252.077,         50.0062,          5.6175,          114.42,         105.262,         16.2999,         1.61552,         34.2413,         1.38988,         7.45266,         1.00018,         115.078,         106.456
       4.39e-09,         253.845,         252.084,         50.0411,         5.65065,         114.617,         105.473,         16.3109,          1.6222,         34.2137,         1.39098,          7.4526,         1.00018,         115.235,         106.663
        4.4e-09,         253.854,         252.092,         50.0438,         5.68377,           114.8,         105.682,          16.425,         1.62888,         34.2035,         1.39209,         7.45281,         1.00018,         115.446,         106.872
       4.41e-09,         253.862,         252.099,         49.9964,         5.71751,         114.969,         105.891,         16.4413,         1.63567,          34.247,         1.39321,         7.45263,         1.00018,         115.568,          107.08
       4.42e-09,         253.872,         252.106,          50.094,         5.75109,          115.18,         106.101,         16.4599,         1.64242,         34.2357,         1.39432,          7.4528,         1.00018,         115.718,         107.287
       4.43e-09,         253.877,         252.114,         50.0623,         5.78475,         115.253,         106.308,         16.5287,         1.64934,         34.2358,         1.39543,         7.45283,         1.00018,         115.912,         107.493
       4.44e-09,         253.882,         252.123,         50.0449,         5.81866,         115.438,         106.516,         16.5912,          1.6562,         34.2159,         1.39654,         7.45262,         1.00018,         116.061,           107.7
       4.45e-09,         253.897,          252.13,         50.1965,         5.85308,         115.647,         106.725,         16.6272,          1.6632,         34.2886,         1.39766,         7.45295,         1.00018,         116.254,         107.907
       4.46e-09,         253.896,         252.137,         50.1663,         5.88732,         115.798,         106.933,         16.7414,         1.67022,          34.249,         1.39878,         7.45282,         1.00018,         116.372,         108.112
       4.47e-09,         253.911,         252.145,         50.1492,         5.92119,         115.902,         107.138,         16.8466,         1.67735,         34.2773,          1.3999,         7.45271,         1.00019,          116.58,         108.317
       4.48e-09,         253.911,         252.154,         50.1603,         5.95583,         116.094,         107.347,         16.8276,         1.68442,         34.1919,         1.40102,         7.45298,         1.00019,          116.73,         108.522
       4.49e-09,         253.918,         252.161,         50.1807,         5.99039,         116.277,         107.553,         16.9258,         1.69164,         34.2265,         1.40214,         7.45276,         1.00019,         116.875,         108.726
        4.5e-09,         253.923,         252.169,         50.2102,         6.02515,         116.449,          107.76,         16.9129,         1.69885,         34.2088,         1.40327,         7.45289,         1.00019,         117.039,          108.93
       4.51e-09,         253.939,         252.177,         50.2208,         6.06022,         116.597,         107.966,         17.0134,         1.70618,         34.2766,         1.40439,         7.45293,         1.00019,         117.213,         109.133
       4.52e-09,         253.943,         252.186,         50.3381,         6.09523,         116.695,          108.17,         16.9365,         1.71346,          34.221,         1.40552,         7.45286,         1.00019,         117.409,         109.338
       4.53e-09,          253.95,         252.194,         50.2882,         6.12999,         116.922,         108.377,         17.0764,          1.7209,         34.2525,         1.40664,         7.45302,         1.00019,         117.538,         109.541
       4.54e-09,         253.951,         252.203,         50.2233,         6.16514,         117.063,         108.582,         17.0832,         1.72839,         34.2363,         1.40777,          7.4528,         1.00019,         117.676,         109.742
       4.55e-09,         253.966,         252.211,         50.3371,         6.20083,         117.201,         108.786,          17.235,         1.73592,         34.2846,          1.4089,         7.45279,         1.00019,         117.882,         109.945
       4.56e-09,         253.964,         252.219,         50.3262,         6.23646,         117.379,         108.991,         17.2565,         1.74353,         34.2019,         1.41003,         7.45298,         1.00019,         118.025,         110.146
       4.57e-09,         253.977,         252.228,          50.355,         6.27184,         117.503,         109.195,         17.3557,         1.75112,         34.2077,         1.41116,         7.45296,         1.00019,         118.223,         110.349
       4.58e-09,         253.982,         252.236,         50.3742,         6.30787,         117.714,         109.399,         17.3991,         1.75884,         34.1907,         1.41229,         7.45279,         1.00019,         118.344,         110.548
       4.59e-09,         253.994,         252.245,         50.4047,          6.3437,          117.86,         109.602,         17.4388,         1.76651,         34.2504,         1.41343,         7.45288,         1.00019,         118.526,         110.749
        4.6e-09,         254.002,         252.254,         50.4261,         6.37943,         117.994,         109.805,         17.4756,         1.77434,         34.2393,         1.41457,         7.45291,         1.00019,         118.687,          110.95
       4.61e-09,         254.011,         252.263,           50.39,         6.41578,         118.168,         110.008,         17.5135,         1.78215,         34.2581,         1.41571,         7.45289,         1.00019,         118.826,         111.148
       4.62e-09,         254.018,         252.272,         50.4898,         6.45213,         118.327,         110.211,         17.5554,          1.7901,          34.221,         1.41684,         7.45305,         1.00019,         119.032,         111.348
       4.63e-09,         254.021,         252.281,         50.4277,         6.48826,         118.508,         110.413,         17.5162,         1.79799,         34.2413,         1.41799,         7.45283,         1.00019,         119.177,         111.547
       4.64e-09,         254.029,         252.289,         50.4246,          6.5249,         118.668,         110.615,         17.6533,         1.80608,         34.2384,         1.41913,         7.45303,         1.00019,         119.356,         111.747
       4.65e-09,         254.041,         252.299,         50.5603,         6.56178,         118.814,         110.816,         17.6599,         1.81414,         34.2454,         1.42027,         7.45301,         1.00019,         119.488,         111.945
       4.66e-09,         254.044,         252.308,         50.5522,         6.59884,         118.944,         111.016,         17.7859,         1.82232,         34.1873,          1.4214,         7.45282,          1.0002,         119.654,         112.141
       4.67e-09,         254.059,         252.318,         50.5585,          6.6352,         119.182,         111.219,          17.732,         1.83044,          34.223,         1.42255,         7.45314,          1.0002,         119.837,          112.34
       4.68e-09,         254.067,         252.327,         50.5293,         6.67249,         119.289,         111.418,         17.9079,         1.83876,         34.2587,          1.4237,         7.45287,          1.0002,         119.974,         112.536
       4.69e-09,         254.074,         252.337,         50.5409,         6.70963,         119.438,         111.618,         17.8403,         1.84698,         34.2661,         1.42485,          7.4529,          1.0002,         120.155,         112.734
        4.7e-09,         254.087,         252.347,         50.5603,         6.74656,         119.609,         111.819,         17.9472,         1.85534,         34.2575,         1.42599,          7.4531,          1.0002,         120.307,         112.929
       4.71e-09,         254.089,         252.356,         50.5966,         6.78458,         119.773,         112.018,          17.981,         1.86383,         34.2351,         1.42714,         7.45287,          1.0002,         120.457,         113.124
       4.72e-09,         254.104,         252.365,         50.6864,         6.82198,         120.009,         112.218,         18.0574,         1.87225,         34.2655,         1.42829,         7.45311,          1.0002,         120.627,          113.32
       4.73e-09,         254.104,         252.376,         50.6577,         6.85946,         120.097,         112.417,         18.0702,         1.88083,         34.2412,         1.42944,         7.45294,          1.0002,         120.753,         113.514
       4.74e-09,         254.121,         252.386,         50.6267,         6.89702,         120.291,         112.615,         18.1494,         1.88941,         34.2688,         1.43059,         7.45309,          1.0002,         120.976,         113.709
       4.75e-09,         254.125,         252.395,          50.723,         6.93515,         120.463,         112.814,         18.2466,         1.89815,         34.2075,         1.43174,         7.45325,          1.0002,         121.102,         113.903
       4.76e-09,         254.139,         252.406,         50.7007,         6.97347,         120.641,         113.012,         18.3071,          1.9068,         34.2461,         1.43289,         7.45309,          1.0002,         121.267,         114.097
       4.77e-09,         254.142,         252.416,         50.6872,         7.01102,         120.765,         113.208,         18.3239,         1.91562,         34.2341,         1.43405,           7.453,          1.0002,         121.411,         114.289
       4.78e-09,         254.164,         252.427,         50.7369,         7.04982,          120.93,         113.405,         18.3702,         1.92441,         34.3165,         1.43521,         7.45312,          1.0002,         121.578,         114.481
       4.79e-09,         254.165,         252.437,         50.7847,         7.08844,         121.109,         113.603,         18.4487,         1.93335,         34.2476,         1.43637,         7.45326,          1.0002,         121.759,         114.674
        4.8e-09,          254.18,         252.448,         50.7882,         7.12672,         121.291,         113.799,         18.3351,         1.94223,         34.2685,         1.43753,         7.45317,          1.0002,         121.892,         114.866
       4.81e-09,         254.184,         252.458,          50.815,          7.1656,         121.474,         113.996,           18.45,         1.95129,         34.2324,         1.43869,         7.45331,          1.0002,         122.075,         115.057
       4.82e-09,         254.194,          252.47,           50.84,         7.20423,         121.559,         114.189,         18.4105,         1.96031,         34.2816,         1.43985,         7.45315,          1.0002,         122.225,         115.248
       4.83e-09,         254.201,          252.48,         50.7881,         7.24293,         121.786,         114.386,         18.5308,         1.96946,          34.215,           1.441,          7.4533,          1.0002,         122.369,         115.438
       4.84e-09,          254.21,         252.491,         50.7575,         7.28181,         121.921,         114.581,         18.4722,         1.97859,          34.233,         1.44217,         7.45343,          1.0002,          122.54,         115.629
       4.85e-09,         254.223,         252.502,         50.9269,         7.32153,         122.098,         114.775,         18.6727,         1.98793,         34.2153,         1.44333,         7.45325,         1.00021,         122.692,         115.817
       4.86e-09,         254.231,         252.512,         50.9317,         7.36109,         122.268,          114.97,         18.6806,         1.99728,         34.2662,         1.44449,         7.45352,         1.00021,         122.884,         116.007
       4.87e-09,         254.249,         252.525,         50.9173,         7.39975,         122.381,         115.163,          18.755,          2.0066,         34.2713,         1.44565,         7.45333,         1.00021,         123.007,         116.196
       4.88e-09,          254.26,         252.536,         50.9412,         7.43949,          122.58,         115.357,         18.7801,         2.01608,         34.3011,         1.44682,         7.45324,         1.00021,          123.15,         116.384
       4.89e-09,         254.264,         252.548,         50.9013,         7.47887,         122.761,         115.551,         18.8457,         2.02554,         34.2134,         1.44799,         7.45363,         1.00021,         123.335,         116.572
        4.9e-09,         254.276,         252.559,         50.9152,         7.51841,         122.913,         115.744,          18.865,         2.03515,         34.2448,         1.44916,         7.45337,         1.00021,         123.477,         116.759
       4.91e-09,         254.282,         252.571,         50.9334,         7.55852,         123.041,         115.935,         18.8893,          2.0447,          34.218,         1.45032,         7.45353,         1.00021,          123.66,         116.947
       4.92e-09,         254.297,         252.582,         51.0582,         7.59849,         123.203,         116.128,         18.9608,         2.05447,         34.2593,         1.45149,          7.4535,         1.00021,         123.773,         117.132
       4.93e-09,         254.306,         252.594,         51.0255,         7.63842,         123.374,         116.319,          19.018,         2.06414,          34.207,         1.45266,         7.45354,         1.00021,         123.965,         117.318
       4.94e-09,          254.32,         252.606,         50.9897,         7.67846,         123.582,         116.512,         19.0908,         2.07406,         34.2449,         1.45384,         7.45377,         1.00021,          124.11,         117.504
       4.95e-09,         254.332,         252.618,         51.1153,         7.71891,         123.686,         116.702,         19.0599,         2.08385,         34.2655,         1.45501,         7.45353,         1.00021,         124.256,         117.689
       4.96e-09,          254.34,         252.631,         51.0609,         7.75956,         123.805,         116.891,         19.2238,         2.09387,         34.2895,         1.45618,          7.4535,         1.00021,         124.414,         117.874
       4.97e-09,         254.358,         252.643,          51.031,         7.79936,         124.028,         117.083,         19.1732,         2.10378,          34.269,         1.45735,          7.4537,         1.00021,         124.575,         118.058
       4.98e-09,         254.366,         252.655,         51.1008,         7.84045,         124.167,         117.273,         19.2942,          2.1139,         34.2363,         1.45853,         7.45371,         1.00021,         124.757,         118.243
       4.99e-09,          254.37,         252.667,         51.1188,         7.88138,         124.309,         117.462,         19.2127,         2.12397,         34.2389,         1.45971,         7.45353,         1.00021,         124.882,         118.426
          5e-09,         254.383,         252.681,         51.1359,         7.92174,          124.44,         117.651,         19.3642,          2.1342,         34.2421,         1.46089,         7.45361,         1.00021,         125.018,         118.608
       5.01e-09,         254.401,         252.694,         51.1684,         7.96296,         124.594,         117.839,          19.298,         2.14445,         34.2795,         1.46206,         7.45362,         1.00021,         125.205,         118.791
       5.02e-09,         254.411,         252.706,         51.1918,          8.0038,         124.822,         118.029,         19.4205,         2.15465,         34.2504,         1.46324,         7.45373,         1.00022,         125.341,         118.972
       5.03e-09,         254.421,         252.719,         51.1385,         8.04476,         124.942,         118.217,         19.5259,         2.16517,         34.2602,         1.46442,         7.45384,         1.00022,         125.527,         119.155
       5.04e-09,         254.432,         252.733,         51.1107,         8.08618,         125.073,         118.403,         19.6182,         2.17553,         34.2559,          1.4656,         7.45359,         1.00022,          125.65,         119.335
       5.05e-09,         254.452,         252.746,         51.2534,         8.12771,         125.241,         118.591,         19.6271,         2.18609,         34.3279,         1.46678,         7.45374,         1.00022,         125.813,         119.515
       5.06e-09,         254.456,         252.759,         51.2541,         8.16943,         125.397,         118.778,         19.7226,          2.1966,         34.2576,         1.46795,         7.45371,         1.00022,         125.967,         119.696
       5.07e-09,         254.472,         252.773,         51.2205,         8.21051,         125.562,         118.964,         19.7671,         2.20728,         34.2683,         1.46914,          7.4536,         1.00022,         126.099,         119.875
       5.08e-09,         254.486,         252.787,         51.3043,         8.25241,         125.721,         119.152,         19.7768,         2.21789,         34.2371,         1.47032,         7.45393,         1.00022,          126.29,         120.054
       5.09e-09,         254.491,           252.8,         51.2839,         8.29438,         125.844,         119.336,          19.782,          2.2287,         34.2833,          1.4715,         7.45368,         1.00022,         126.419,         120.232
        5.1e-09,         254.507,         252.814,          51.256,         8.33577,         126.008,         119.522,         19.7938,         2.23946,         34.2571,         1.47269,         7.45364,         1.00022,         126.586,         120.412
       5.11e-09,         254.525,         252.828,         51.2766,         8.37803,         126.218,         119.708,         19.9081,          2.2504,         34.2832,         1.47388,         7.45383,         1.00022,         126.712,         120.589
       5.12e-09,         254.531,         252.842,         51.3364,         8.42028,         126.334,         119.892,         19.8241,         2.26126,          34.239,         1.47506,         7.45369,         1.00022,         126.871,         120.765
       5.13e-09,         254.546,         252.856,         51.3253,         8.46231,         126.503,         120.076,         20.0593,         2.27244,         34.2938,         1.47625,         7.45389,         1.00022,         127.037,         120.943
       5.14e-09,         254.556,         252.871,         51.3496,         8.50488,         126.622,          120.26,         20.0084,         2.28343,         34.2796,         1.47743,         7.45377,         1.00022,         127.171,         121.119
       5.15e-09,          254.58,         252.885,         51.4687,         8.54718,         126.789,         120.443,         20.1513,         2.29463,         34.3121,         1.47862,         7.45371,         1.00022,         127.334,         121.295
       5.16e-09,         254.576,         252.899,         51.4022,         8.58989,         126.997,         120.627,         20.0774,         2.30574,         34.2151,         1.47981,         7.45403,         1.00022,         127.478,          121.47
       5.17e-09,         254.596,         252.914,         51.3219,           8.632,         127.106,          120.81,         20.2856,         2.31711,         34.2527,           1.481,         7.45378,         1.00022,         127.618,         121.644
       5.18e-09,          254.61,         252.928,         51.3988,           8.675,         127.265,         120.991,         20.2589,         2.32849,         34.2378,         1.48219,          7.4538,         1.00022,         127.779,          121.82
       5.19e-09,         254.626,         252.943,         51.4578,         8.71834,         127.436,         121.174,          20.309,         2.33981,         34.2959,         1.48338,         7.45393,         1.00022,         127.897,         121.992
        5.2e-09,         254.637,         252.958,         51.4579,         8.76075,         127.627,         121.356,         20.3864,         2.35137,         34.2437,         1.48457,         7.45399,         1.00023,         128.098,         122.167
       5.21e-09,         254.654,         252.973,         51.4836,         8.80407,         127.767,         121.538,         20.4884,         2.36281,         34.2782,         1.48576,         7.45396,         1.00023,         128.218,         122.339
       5.22e-09,         254.668,         252.988,         51.5251,         8.84699,         127.902,         121.718,          20.535,         2.37453,         34.2707,         1.48695,         7.45403,         1.00023,         128.371,         122.512
       5.23e-09,         254.677,         253.004,         51.4377,         8.88985,         128.045,         121.898,         20.6075,         2.38611,         34.3008,         1.48815,         7.45398,         1.00023,         128.509,         122.684
       5.24e-09,         254.693,         253.018,         51.4596,          8.9336,         128.254,         122.079,         20.6882,         2.39794,          34.259,         1.48934,         7.45412,         1.00023,         128.658,         122.854
       5.25e-09,          254.71,         253.034,         51.5626,         8.97689,         128.404,         122.259,         20.7064,         2.40963,         34.2497,         1.49053,         7.45419,         1.00023,         128.826,         123.027
       5.26e-09,         254.715,          253.05,          51.568,         9.02101,         128.507,         122.436,          20.756,         2.42155,         34.2189,         1.49173,         7.45405,         1.00023,         128.948,         123.197
       5.27e-09,         254.737,         253.066,         51.5225,          9.0641,          128.71,         122.616,         20.7443,         2.43342,         34.2662,         1.49293,         7.45435,         1.00023,         129.124,         123.367
       5.28e-09,         254.759,         253.082,         51.6171,         9.10808,         128.834,         122.794,         20.8321,         2.44547,         34.3076,         1.49412,         7.45425,         1.00023,         129.256,         123.537
       5.29e-09,         254.768,         253.098,         51.6421,          9.1521,         129.014,         122.972,         20.7338,         2.45742,         34.2894,         1.49532,         7.45404,         1.00023,         129.391,         123.706
        5.3e-09,         254.778,         253.114,         51.5599,         9.19537,         129.166,         123.151,         20.8816,          2.4696,         34.2779,         1.49652,         7.45448,         1.00023,         129.544,         123.876
       5.31e-09,         254.795,         253.131,          51.599,         9.23978,          129.29,         123.327,         20.8403,         2.48173,         34.2861,         1.49772,         7.45428,         1.00023,         129.688,         124.043
       5.32e-09,         254.814,         253.146,         51.6412,         9.28369,         129.467,         123.504,         21.0569,         2.49413,         34.3077,         1.49892,         7.45443,         1.00023,         129.856,         124.211
       5.33e-09,         254.821,         253.163,         51.6191,         9.32788,          129.63,         123.681,         21.0223,         2.50649,         34.2704,         1.50011,         7.45445,         1.00023,         129.973,         124.379
       5.34e-09,         254.838,          253.18,         51.6656,         9.37271,          129.78,         123.856,         21.1346,         2.51875,         34.2658,         1.50131,         7.45423,         1.00023,         130.099,         124.545
       5.35e-09,         254.857,         253.197,         51.7728,         9.41694,          129.93,         124.032,         21.1951,         2.53126,         34.2521,         1.50251,         7.45471,         1.00023,         130.268,         124.711
       5.36e-09,         254.877,         253.214,         51.7453,         9.46163,         130.074,         124.207,         21.2405,         2.54368,         34.3058,         1.50371,          7.4545,         1.00023,         130.397,         124.877
       5.37e-09,         254.885,         253.231,         51.6214,         9.50564,         130.213,         124.381,         21.2237,         2.55633,          34.298,         1.50491,         7.45452,         1.00024,         130.565,         125.043
       5.38e-09,         254.912,         253.248,         51.7145,          9.5506,         130.405,         124.557,         21.2997,         2.56892,          34.336,         1.50611,         7.45463,         1.00024,         130.667,         125.206
       5.39e-09,         254.914,         253.265,         51.7647,         9.59563,         130.506,          124.73,         21.3332,         2.58171,         34.2628,         1.50731,         7.45453,         1.00024,         130.843,         125.371
        5.4e-09,         254.935,         253.284,         51.7173,         9.64008,          130.65,         124.904,         21.3494,         2.59439,         34.3152,         1.50852,         7.45454,         1.00024,         130.977,         125.535
       5.41e-09,         254.948,         253.301,         51.7906,         9.68553,         130.827,         125.078,         21.4459,         2.60741,          34.283,         1.50972,         7.45466,         1.00024,         131.104,         125.697
       5.42e-09,         254.972,         253.319,         51.8443,         9.73038,          130.97,          125.25,         21.4445,         2.62025,         34.3271,         1.51093,         7.45466,         1.00024,         131.248,          125.86
       5.43e-09,         254.977,         253.336,         51.7668,         9.77512,         131.142,         125.423,          21.555,          2.6333,         34.2377,         1.51213,         7.45466,         1.00024,         131.394,         126.022
       5.44e-09,         254.995,         253.354,         51.7706,         9.82086,         131.244,         125.594,         21.4848,         2.64625,         34.2829,         1.51334,         7.45481,         1.00024,         131.559,         126.185
       5.45e-09,         255.016,         253.373,         51.8507,         9.86599,          131.39,         125.765,         21.6768,         2.65948,         34.2737,         1.51454,         7.45467,         1.00024,         131.674,         126.346
       5.46e-09,         255.034,         253.391,         51.8463,         9.91183,         131.571,         125.937,         21.6024,         2.67255,         34.3278,         1.51575,          7.4548,         1.00024,         131.798,         126.505
       5.47e-09,         255.044,         253.409,         51.7581,          9.9567,         131.703,         126.108,         21.6788,         2.68587,         34.2832,         1.51695,          7.4548,         1.00024,         131.967,         126.666
       5.48e-09,         255.062,         253.428,         51.9117,         10.0029,         131.817,         126.276,         21.6591,         2.69925,         34.3129,         1.51816,         7.45453,         1.00024,         132.093,         126.826
       5.49e-09,         255.081,         253.446,         51.9885,         10.0488,         131.985,         126.448,         21.7881,         2.71258,         34.2732,         1.51936,           7.455,         1.00024,         132.255,         126.986
        5.5e-09,         255.097,         253.465,         51.8521,         10.0937,         132.145,         126.618,         21.7699,          2.7261,         34.3133,         1.52057,          7.4548,         1.00024,         132.372,         127.143
       5.51e-09,         255.111,         253.484,         51.8761,           10.14,         132.291,         126.786,         21.8816,          2.7396,         34.2754,         1.52178,         7.45469,         1.00024,         132.514,         127.302
       5.52e-09,         255.128,         253.502,         51.9242,         10.1858,         132.435,         126.955,         21.9578,         2.75331,         34.2796,         1.52299,          7.4549,         1.00024,         132.652,          127.46
       5.53e-09,         255.141,         253.522,         51.8767,         10.2318,         132.547,         127.122,           22.02,         2.76685,         34.2345,         1.52419,         7.45472,         1.00024,         132.774,         127.617
       5.54e-09,         255.164,         253.541,         51.9433,         10.2785,         132.731,         127.291,         22.0142,         2.78064,         34.3005,          1.5254,         7.45505,         1.00025,         132.943,         127.773
       5.55e-09,         255.188,          253.56,         52.0427,         10.3245,         132.879,         127.459,         22.0954,         2.79436,         34.3192,         1.52661,         7.45494,         1.00025,         133.058,         127.929
       5.56e-09,         255.203,          253.58,         52.0702,         10.3711,         133.003,         127.625,          22.087,         2.80828,         34.3291,         1.52782,         7.45477,         1.00025,         133.207,         128.086
       5.57e-09,         255.213,         253.599,         51.8675,         10.4166,         133.165,         127.792,         21.9852,         2.82206,         34.2803,         1.52903,         7.45501,         1.00025,         133.327,         128.241
       5.58e-09,         255.235,          253.62,         51.9905,         10.4636,          133.29,         127.958,         22.0557,         2.83602,         34.3007,         1.53024,         7.45495,         1.00025,          133.47,         128.395
       5.59e-09,         255.256,         253.639,         52.0539,         10.5104,         133.452,         128.123,         22.0277,         2.85001,         34.2959,         1.53145,         7.45499,         1.00025,         133.622,         128.551
        5.6e-09,          255.27,          253.66,         51.9688,         10.5565,         133.605,          128.29,         22.1794,         2.86421,         34.2952,         1.53266,         7.45509,         1.00025,         133.739,         128.705
       5.61e-09,         255.286,         253.679,         52.0558,         10.6038,         133.723,         128.454,         22.1219,         2.87838,          34.292,         1.53387,         7.45501,         1.00025,         133.882,         128.858
       5.62e-09,         255.305,           253.7,         52.1089,         10.6504,         133.867,         128.618,         22.3339,         2.89277,         34.2863,         1.53509,         7.45499,         1.00025,         134.014,          129.01
       5.63e-09,          255.33,          253.72,         52.0616,         10.6969,         134.036,         128.784,         22.2527,         2.90698,         34.3227,          1.5363,         7.45517,         1.00025,         134.139,         129.162
       5.64e-09,         255.349,         253.741,         52.0227,         10.7441,         134.204,         128.947,         22.4009,         2.92145,         34.3333,         1.53751,         7.45518,         1.00025,         134.282,         129.315
       5.65e-09,          255.37,         253.761,         52.1171,         10.7912,         134.348,         129.111,         22.3887,         2.93596,          34.367,         1.53872,         7.45523,         1.00025,         134.387,         129.465
       5.66e-09,         255.382,         253.782,         52.1456,         10.8386,          134.47,         129.273,         22.4497,         2.95042,         34.2791,         1.53993,         7.45532,         1.00025,         134.569,         129.617
       5.67e-09,           255.4,         253.803,         52.0001,         10.8854,         134.601,         129.435,          22.478,           2.965,         34.3118,         1.54115,         7.45516,         1.00025,         134.677,         129.767
       5.68e-09,         255.425,         253.824,         52.1702,         10.9332,         134.793,         129.598,         22.5015,         2.97955,         34.2972,         1.54236,         7.45546,         1.00025,          134.81,         129.917
       5.69e-09,         255.446,         253.845,          52.268,         10.9809,          134.91,         129.759,          22.566,         2.99441,         34.3552,         1.54357,         7.45541,         1.00025,          134.93,         130.065
        5.7e-09,          255.46,         253.868,         52.1476,         11.0274,         135.024,         129.919,         22.6676,         3.00918,         34.2925,         1.54479,         7.45521,         1.00025,         135.068,         130.214
       5.71e-09,         255.482,         253.888,         52.1572,         11.0755,         135.194,         130.081,         22.6956,         3.02414,         34.3318,         1.54601,         7.45556,         1.00026,         135.216,         130.363
       5.72e-09,         255.502,         253.911,         52.1829,         11.1229,         135.338,         130.241,         22.6993,         3.03895,         34.3097,         1.54722,          7.4555,         1.00026,         135.325,         130.511
       5.73e-09,         255.528,         253.932,          52.162,         11.1704,         135.521,         130.402,         22.8227,         3.05409,          34.365,         1.54844,         7.45558,         1.00026,         135.473,         130.657
       5.74e-09,          255.54,         253.954,         52.1665,         11.2186,         135.621,         130.561,         22.7694,         3.06903,         34.3203,         1.54965,         7.45565,         1.00026,         135.596,         130.804
       5.75e-09,         255.563,         253.976,         52.2958,         11.2665,          135.75,         130.719,         22.8524,         3.08425,         34.3329,         1.55087,         7.45544,         1.00026,         135.714,          130.95
       5.76e-09,         255.579,         253.998,         52.3424,         11.3147,         135.914,         130.878,         22.7732,         3.09938,         34.2778,         1.55208,         7.45581,         1.00026,         135.852,         131.097
       5.77e-09,         255.604,         254.021,         52.1579,         11.3618,         136.067,         131.037,         22.9328,         3.11473,         34.3243,          1.5533,         7.45577,         1.00026,         135.979,         131.241
       5.78e-09,         255.625,         254.043,         52.2559,         11.4104,          136.19,         131.194,         22.8105,         3.12994,         34.3225,         1.55451,         7.45575,         1.00026,          136.13,         131.386
       5.79e-09,         255.644,         254.065,         52.3395,         11.4589,          136.32,         131.351,         22.9748,         3.14543,         34.3372,         1.55573,         7.45589,         1.00026,         136.231,         131.529
        5.8e-09,         255.658,         254.088,         52.2203,         11.5062,         136.465,         131.508,          23.052,         3.16111,         34.2784,         1.55694,         7.45572,         1.00026,         136.346,         131.673
       5.81e-09,         255.687,         254.111,         52.2618,         11.5553,         136.601,         131.663,         23.1697,         3.17656,         34.3441,         1.55816,          7.4558,         1.00026,         136.495,         131.816
       5.82e-09,          255.71,         254.134,         52.3628,         11.6037,         136.783,         131.821,         23.1501,         3.19225,         34.3399,         1.55938,         7.45601,         1.00026,         136.608,         131.957
       5.83e-09,          255.73,         254.157,          52.377,         11.6521,         136.868,         131.975,         23.2613,         3.20786,         34.3585,         1.56059,           7.456,         1.00026,         136.756,         132.101
       5.84e-09,         255.743,          254.18,         52.3234,         11.7006,         137.021,         132.131,         23.2924,         3.22368,         34.2891,         1.56181,         7.45601,         1.00026,         136.849,         132.241
       5.85e-09,         255.771,         254.204,         52.3756,         11.7492,         137.143,         132.285,         23.2754,         3.23936,         34.3177,         1.56303,         7.45605,         1.00026,         137.006,         132.383
       5.86e-09,          255.79,         254.227,         52.4193,         11.7982,         137.303,         132.439,         23.2799,         3.25532,         34.2918,         1.56425,         7.45612,         1.00026,          137.12,         132.523
       5.87e-09,         255.813,         254.251,         52.2338,         11.8463,         137.456,         132.595,         23.3692,         3.27119,         34.3382,         1.56547,         7.45619,         1.00027,         137.234,         132.663
       5.88e-09,         255.834,         254.274,         52.3978,         11.8959,         137.534,         132.746,         23.4046,         3.28729,          34.333,         1.56669,         7.45619,         1.00027,         137.362,         132.802
       5.89e-09,         255.855,         254.299,         52.5102,         11.9451,         137.683,         132.899,         23.3565,         3.30333,         34.3264,         1.56791,           7.456,         1.00027,         137.491,         132.942
        5.9e-09,         255.881,         254.322,         52.4169,         11.9932,          137.83,         133.052,         23.5582,         3.31963,         34.3472,         1.56912,         7.45629,         1.00027,         137.633,         133.081
       5.91e-09,         255.904,         254.347,         52.4142,         12.0425,         137.972,         133.205,         23.4992,         3.33571,         34.3718,         1.57034,         7.45626,         1.00027,         137.739,          133.22
       5.92e-09,         255.924,          254.37,         52.4625,          12.092,         138.067,         133.355,         23.6408,         3.35208,         34.3726,         1.57156,         7.45609,         1.00027,         137.846,         133.356
       5.93e-09,          255.94,         254.395,         52.4432,         12.1409,         138.214,         133.507,         23.5535,         3.36829,         34.3086,         1.57278,         7.45641,         1.00027,         137.997,         133.495
       5.94e-09,         255.963,          254.42,         52.3753,         12.1902,         138.352,         133.657,         23.7842,         3.38484,         34.3129,           1.574,          7.4562,         1.00027,         138.103,         133.631
       5.95e-09,         255.989,         254.444,         52.4781,         12.2398,         138.517,         133.808,          23.707,         3.40134,         34.3251,         1.57522,         7.45648,         1.00027,         138.244,         133.767
       5.96e-09,         256.018,         254.469,         52.5926,         12.2895,         138.634,         133.958,         23.8009,         3.41782,         34.3821,         1.57644,         7.45644,         1.00027,         138.344,         133.902
       5.97e-09,         256.029,         254.494,         52.4464,         12.3385,          138.73,         134.106,         23.8352,         3.43456,         34.3433,         1.57765,         7.45625,         1.00027,         138.471,         134.038
       5.98e-09,         256.061,         254.519,          52.489,         12.3879,         138.902,         134.257,         23.9054,         3.45111,         34.3775,         1.57887,         7.45657,         1.00027,         138.592,         134.173
       5.99e-09,          256.08,         254.544,         52.5821,         12.4381,         139.021,         134.404,         23.9449,         3.46794,         34.3526,         1.58009,         7.45636,         1.00027,         138.697,         134.306
          6e-09,         256.108,          254.57,         52.4391,         12.4868,         139.159,         134.553,         24.0253,         3.48463,         34.3973,         1.58131,         7.45648,         1.00027,         138.846,          134.44
       6.01e-09,         256.124,         254.595,         52.4856,         12.5372,         139.275,         134.701,         24.0985,         3.50165,           34.35,         1.58253,         7.45661,         1.00027,         138.946,         134.572
       6.02e-09,          256.15,         254.621,         52.6375,         12.5876,         139.393,         134.847,          24.154,         3.51846,         34.3634,         1.58375,          7.4565,         1.00028,         139.073,         134.706
       6.03e-09,         256.167,         254.646,         52.6205,         12.6371,         139.556,         134.995,         24.1467,         3.53557,         34.2943,         1.58497,         7.45653,         1.00028,         139.175,         134.838
       6.04e-09,         256.199,         254.673,         52.5559,         12.6869,         139.683,         135.141,         24.1135,         3.55257,         34.3715,          1.5862,         7.45656,         1.00028,         139.298,         134.968
       6.05e-09,         256.223,         254.698,         52.5516,         12.7368,         139.811,         135.287,         24.2034,          3.5698,          34.369,         1.58742,         7.45666,         1.00028,          139.43,           135.1
       6.06e-09,         256.246,         254.724,         52.6479,         12.7872,          139.94,         135.433,         24.0947,         3.58688,         34.3946,         1.58863,         7.45673,         1.00028,         139.529,          135.23
       6.07e-09,          256.26,          254.75,         52.5359,         12.8369,         140.071,         135.579,         24.2314,         3.60424,         34.3213,         1.58985,          7.4568,         1.00028,         139.655,          135.36
       6.08e-09,         256.291,         254.777,         52.5682,         12.8873,         140.209,         135.723,         24.2039,         3.62159,         34.3882,         1.59108,         7.45667,         1.00028,         139.772,         135.489
       6.09e-09,         256.317,         254.803,         52.7387,         12.9381,         140.354,         135.868,          24.412,         3.63913,         34.3552,          1.5923,         7.45685,         1.00028,         139.874,         135.617
        6.1e-09,         256.341,          254.83,          52.593,         12.9875,         140.466,         136.012,         24.2801,         3.65647,         34.3914,         1.59352,         7.45693,         1.00028,         140.003,         135.747
       6.11e-09,          256.36,         254.857,         52.6344,         13.0381,         140.583,         136.154,         24.4995,         3.67416,         34.3253,         1.59473,         7.45679,         1.00028,         140.096,         135.874
       6.12e-09,         256.387,         254.883,         52.7321,         13.0891,         140.754,         136.298,         24.4941,         3.69184,         34.3518,         1.59596,         7.45717,         1.00028,         140.248,         136.002
       6.13e-09,         256.412,         254.911,         52.6764,         13.1392,         140.861,          136.44,         24.5522,         3.70939,         34.3302,         1.59718,         7.45697,         1.00028,          140.34,         136.129
       6.14e-09,         256.439,         254.937,         52.6105,         13.1894,         140.997,         136.582,         24.4954,         3.72722,         34.3927,          1.5984,         7.45704,         1.00028,         140.454,         136.255
       6.15e-09,         256.462,         254.965,         52.6171,         13.2402,          141.11,         136.724,         24.5874,         3.74495,         34.3681,         1.59962,         7.45726,         1.00028,         140.564,         136.381
       6.16e-09,         256.486,         254.992,         52.7986,         13.2914,         141.239,         136.865,         24.6046,         3.76291,         34.3739,         1.60084,         7.45708,         1.00028,         140.677,         136.506
       6.17e-09,          256.51,         255.019,         52.7052,         13.3416,         141.412,         137.007,         24.6128,          3.7807,         34.3524,         1.60206,         7.45744,         1.00029,         140.806,         136.632
       6.18e-09,         256.539,         255.047,         52.7167,         13.3921,         141.498,         137.146,         24.7265,         3.79897,         34.3956,         1.60328,         7.45723,         1.00029,           140.9,         136.756
       6.19e-09,         256.568,         255.075,         52.8094,         13.4434,         141.625,         137.285,         24.7475,          3.8169,         34.3905,          1.6045,         7.45731,         1.00029,         141.031,         136.879
        6.2e-09,         256.587,         255.103,         52.6383,         13.4933,         141.762,         137.426,         24.7994,         3.83513,         34.3495,         1.60572,         7.45758,         1.00029,         141.136,         137.003
       6.21e-09,         256.612,         255.131,         52.6737,         13.5444,         141.902,         137.565,         24.7241,         3.85318,          34.345,         1.60694,          7.4574,         1.00029,         141.238,         137.126
       6.22e-09,         256.637,         255.159,          52.813,         13.5962,         142.002,         137.702,         24.9067,          3.8716,         34.3739,         1.60817,         7.45741,         1.00029,         141.356,         137.249
       6.23e-09,         256.671,         255.187,         52.8356,          13.647,         142.128,         137.841,         24.7826,         3.88978,         34.4098,         1.60939,         7.45765,         1.00029,         141.466,          137.37
       6.24e-09,         256.694,         255.216,         52.8033,         13.6977,         142.247,         137.978,         24.8707,         3.90826,         34.4072,         1.61061,         7.45772,         1.00029,         141.598,         137.493
       6.25e-09,         256.718,         255.244,         52.7376,         13.7485,         142.396,         138.116,         24.7953,         3.92663,         34.4137,         1.61183,         7.45776,         1.00029,         141.687,         137.614
       6.26e-09,         256.743,         255.273,         52.8684,         13.8001,         142.529,         138.253,          24.966,         3.94524,          34.374,         1.61305,         7.45772,         1.00029,         141.781,         137.734
       6.27e-09,          256.77,         255.302,         52.7281,         13.8508,         142.617,         138.388,         24.8959,         3.96388,         34.4022,         1.61427,         7.45774,         1.00029,         141.915,         137.855
       6.28e-09,         256.799,          255.33,         52.7479,         13.9017,         142.785,         138.526,         25.0405,         3.98254,         34.3934,         1.61549,         7.45804,         1.00029,          142.01,         137.974
       6.29e-09,         256.823,         255.359,         52.9225,          13.954,         142.865,          138.66,          25.087,          4.0014,         34.4051,         1.61671,         7.45806,         1.00029,         142.133,         138.093
        6.3e-09,         256.846,         255.389,         52.7712,         14.0043,         143.005,         138.796,         25.1423,         4.02001,         34.3477,         1.61793,         7.45787,         1.00029,         142.214,         138.212
       6.31e-09,         256.879,         255.418,         52.8706,         14.0559,         143.118,          138.93,         25.0684,         4.03879,           34.43,         1.61915,         7.45804,         1.00029,         142.345,          138.33
       6.32e-09,         256.906,         255.448,         52.9347,         14.1076,         143.211,         139.063,         25.1661,         4.05747,         34.4197,         1.62037,         7.45798,          1.0003,         142.448,         138.449
       6.33e-09,         256.936,         255.477,         52.8895,         14.1589,         143.351,         139.198,         25.1389,         4.07654,          34.461,         1.62159,         7.45794,          1.0003,          142.54,         138.564
       6.34e-09,         256.957,         255.507,         52.8305,         14.2101,         143.478,         139.332,         25.1394,         4.09542,         34.3787,         1.62281,         7.45829,          1.0003,         142.658,         138.682
       6.35e-09,         256.982,         255.537,         52.7467,         14.2613,         143.607,         139.465,         25.1478,         4.11461,           34.41,         1.62403,         7.45807,          1.0003,         142.765,         138.798
       6.36e-09,         257.008,         255.566,         52.9738,         14.3138,         143.698,         139.596,         25.1338,         4.13368,         34.3727,         1.62525,         7.45821,          1.0003,         142.883,         138.914
       6.37e-09,         257.042,         255.596,         52.8957,          14.365,         143.822,         139.728,         25.3064,         4.15313,         34.4244,         1.62647,         7.45824,          1.0003,         142.969,         139.028
       6.38e-09,         257.065,         255.626,          52.908,         14.4164,         143.934,          139.86,         25.2007,         4.17227,         34.3877,         1.62769,         7.45817,          1.0003,         143.065,         139.142
       6.39e-09,         257.094,         255.656,         53.0156,         14.4684,         144.087,         139.992,         25.4082,         4.19179,         34.4126,         1.62891,         7.45852,          1.0003,         143.184,         139.257
        6.4e-09,         257.117,         255.687,         52.8069,         14.5193,         144.179,         140.122,         25.3125,         4.21105,         34.3835,         1.63013,         7.45829,          1.0003,         143.282,         139.371
       6.41e-09,         257.154,         255.718,         52.8957,         14.5714,         144.272,         140.251,          25.457,         4.23063,         34.4527,         1.63135,         7.45825,          1.0003,         143.401,         139.485
       6.42e-09,         257.179,         255.748,         52.9526,         14.6235,          144.43,         140.382,         25.3607,         4.25019,         34.4292,         1.63257,         7.45858,          1.0003,         143.487,         139.596
       6.43e-09,         257.205,         255.778,         53.0206,         14.6758,         144.532,         140.511,         25.4959,         4.26978,         34.4171,         1.63379,          7.4584,          1.0003,         143.587,         139.708
       6.44e-09,         257.229,         255.809,         52.9657,         14.7273,         144.662,          140.64,         25.4794,         4.28953,         34.3675,         1.63501,         7.45848,          1.0003,         143.695,         139.821
       6.45e-09,         257.259,         255.841,         52.9092,          14.779,         144.747,         140.768,         25.5078,         4.30912,         34.4195,         1.63623,          7.4585,          1.0003,         143.784,         139.932
       6.46e-09,         257.289,         255.871,         53.0753,         14.8316,          144.86,         140.895,         25.5575,         4.32907,         34.4063,         1.63745,         7.45857,         1.00031,         143.907,         140.042
       6.47e-09,         257.319,         255.902,         52.9437,         14.8832,         145.009,         141.024,         25.6781,          4.3489,         34.4202,         1.63867,         7.45875,         1.00031,         143.988,         140.152
       6.48e-09,         257.346,         255.933,         52.9615,          14.935,         145.117,         141.152,         25.6799,         4.36892,         34.3912,         1.63989,         7.45871,         1.00031,         144.098,         140.262
       6.49e-09,         257.373,         255.965,         53.0291,         14.9876,         145.217,         141.277,          25.722,         4.38874,         34.4288,         1.64111,         7.45858,         1.00031,         144.182,         140.371
        6.5e-09,         257.405,         255.996,         52.9342,         15.0392,         145.333,         141.404,         25.7943,         4.40895,         34.4406,         1.64233,         7.45876,         1.00031,         144.285,         140.479
       6.51e-09,         257.441,         256.028,          53.052,         15.0918,         145.463,          141.53,         25.7602,         4.42889,         34.4677,         1.64355,         7.45885,         1.00031,         144.396,         140.588
       6.52e-09,         257.462,         256.059,         53.0971,         15.1443,         145.578,         141.655,         25.7745,         4.44916,         34.4373,         1.64477,         7.45876,         1.00031,         144.477,         140.695
       6.53e-09,         257.488,         256.091,         53.1051,         15.1965,         145.701,         141.782,         25.7136,         4.46929,          34.405,         1.64599,         7.45905,         1.00031,         144.585,         140.803
       6.54e-09,         257.519,         256.123,         53.0136,         15.2485,         145.785,         141.905,         25.8616,         4.48967,         34.4215,          1.6472,         7.45897,         1.00031,         144.688,         140.911
       6.55e-09,         257.551,         256.155,         52.9305,         15.3006,          145.92,          142.03,         25.7236,         4.50985,         34.4371,         1.64842,         7.45894,         1.00031,         144.779,         141.017
       6.56e-09,         257.582,         256.186,         53.1069,         15.3537,         146.053,         142.154,         25.9165,         4.53048,         34.4552,         1.64964,         7.45932,         1.00031,         144.873,         141.123
       6.57e-09,         257.603,         256.219,         53.0646,          15.406,         146.153,         142.277,         25.8817,         4.55087,         34.4063,         1.65086,         7.45913,         1.00031,         144.958,         141.228
       6.58e-09,         257.645,         256.251,         53.1215,         15.4583,         146.276,           142.4,         26.0739,         4.57151,         34.4774,         1.65208,         7.45946,         1.00031,         145.083,         141.334
       6.59e-09,          257.67,         256.284,         53.1849,         15.5111,          146.36,         142.522,         26.0144,         4.59218,         34.4737,          1.6533,         7.45931,         1.00031,         145.161,         141.439
        6.6e-09,         257.705,         256.317,         53.0093,         15.5629,         146.486,         142.644,         26.1465,         4.61276,         34.5071,         1.65451,         7.45918,         1.00032,         145.253,         141.543
       6.61e-09,         257.729,         256.349,         53.0906,         15.6159,         146.624,         142.766,          26.157,         4.63357,         34.4289,         1.65573,         7.45969,         1.00032,         145.347,         141.646
       6.62e-09,         257.759,         256.382,         53.1176,         15.6688,         146.712,         142.887,         26.1235,         4.65417,         34.4511,         1.65695,         7.45948,         1.00032,         145.442,         141.749
       6.63e-09,         257.781,         256.415,         53.1629,         15.7218,         146.806,         143.006,         26.1035,         4.67507,         34.4055,         1.65816,         7.45954,         1.00032,         145.551,         141.852
       6.64e-09,         257.825,         256.448,         53.1555,         15.7743,         146.931,         143.128,         26.2195,         4.69575,         34.4875,         1.65939,         7.45969,         1.00032,         145.624,         141.954
       6.65e-09,         257.854,         256.481,         53.1133,         15.8268,         147.063,         143.248,         26.2445,         4.71681,          34.456,          1.6606,         7.45972,         1.00032,         145.735,         142.056
       6.66e-09,         257.881,         256.514,         53.2368,         15.8799,         147.168,         143.368,         26.2551,         4.73778,         34.4776,         1.66182,         7.45987,         1.00032,         145.815,         142.157
       6.67e-09,         257.908,         256.548,         53.1381,         15.9325,         147.264,         143.486,         26.4005,         4.75904,         34.4425,         1.66303,         7.45985,         1.00032,         145.903,         142.258
       6.68e-09,         257.947,         256.581,         53.1498,         15.9851,         147.356,         143.604,          26.354,            4.78,         34.5117,         1.66425,         7.45987,         1.00032,         146.002,         142.359
       6.69e-09,         257.978,         256.614,         53.2097,         16.0383,           147.5,         143.723,         26.4901,          4.8013,         34.4745,         1.66547,          7.4601,         1.00032,         146.086,         142.458
        6.7e-09,         258.001,         256.648,         53.0895,         16.0909,         147.603,         143.841,          26.406,         4.82237,         34.4607,         1.66668,          7.4602,         1.00032,         146.199,         142.558
       6.71e-09,          258.03,         256.682,         53.2233,         16.1443,         147.688,         143.958,         26.5713,         4.84386,          34.406,          1.6679,         7.46006,         1.00032,         146.271,         142.658
       6.72e-09,         258.066,         256.715,         53.2803,         16.1977,         147.811,         144.075,          26.433,         4.86505,         34.4723,         1.66912,         7.46021,         1.00032,         146.346,         142.755
       6.73e-09,         258.097,          256.75,         53.2768,         16.2505,         147.902,         144.191,         26.5551,         4.88659,         34.4629,         1.67033,          7.4603,         1.00033,         146.457,         142.854
       6.74e-09,         258.132,         256.783,          53.201,         16.3035,         148.035,         144.307,         26.5529,         4.90821,         34.5048,         1.67155,         7.46013,         1.00033,         146.534,          142.95
       6.75e-09,         258.156,         256.817,         53.1556,         16.3566,         148.126,         144.423,         26.6773,         4.92972,         34.4467,         1.67276,         7.46057,         1.00033,         146.642,         143.049
       6.76e-09,         258.187,         256.852,         53.2485,         16.4098,         148.209,         144.537,         26.6832,         4.95146,         34.4868,         1.67398,         7.46033,         1.00033,         146.703,         143.144
       6.77e-09,         258.217,         256.886,         53.2416,         16.4633,         148.323,         144.652,         26.7463,         4.97296,         34.4596,         1.67519,         7.46047,         1.00033,         146.811,         143.241
       6.78e-09,         258.259,          256.92,          53.275,         16.5164,         148.429,         144.767,          26.806,         4.99485,         34.5181,         1.67641,         7.46055,         1.00033,         146.894,         143.337
       6.79e-09,         258.287,         256.954,         53.3675,           16.57,         148.537,          144.88,         26.8602,         5.01646,         34.4689,         1.67763,         7.46041,         1.00033,         146.966,         143.431
        6.8e-09,         258.308,         256.989,         53.2161,         16.6228,         148.634,         144.994,         26.8326,         5.03839,          34.441,         1.67884,         7.46083,         1.00033,         147.068,         143.527
       6.81e-09,         258.347,         257.024,         53.2758,         16.6763,         148.734,         145.107,         26.8587,         5.06018,         34.4702,         1.68006,         7.46066,         1.00033,         147.151,         143.621
       6.82e-09,         258.382,         257.059,         53.3205,           16.73,         148.823,         145.218,         26.8668,         5.08224,         34.5084,         1.68128,         7.46059,         1.00033,         147.252,         143.716
       6.83e-09,         258.416,         257.093,         53.2552,         16.7832,          148.96,         145.332,         26.7645,         5.10406,         34.5133,         1.68249,         7.46084,         1.00033,         147.319,         143.809
       6.84e-09,         258.438,         257.128,         53.3102,          16.837,         149.038,         145.443,         26.8713,         5.12623,          34.487,         1.68371,         7.46075,         1.00033,         147.399,         143.901
       6.85e-09,         258.473,         257.163,         53.3117,         16.8907,         149.132,         145.554,         26.8714,         5.14837,         34.5097,         1.68492,         7.46085,         1.00033,         147.502,         143.995
       6.86e-09,         258.506,         257.198,         53.4095,         16.9441,         149.238,         145.666,         27.0473,         5.17067,         34.5032,         1.68613,         7.46096,         1.00034,         147.579,         144.087
       6.87e-09,         258.542,         257.234,         53.3389,         16.9975,         149.343,         145.775,         26.8958,         5.19272,         34.5352,         1.68734,         7.46097,         1.00034,         147.678,         144.181
       6.88e-09,         258.574,         257.269,         53.2903,         17.0509,         149.469,         145.886,         27.1128,          5.2152,         34.4905,         1.68856,         7.46109,         1.00034,         147.747,         144.271
       6.89e-09,         258.602,         257.304,         53.4067,         17.1049,         149.529,         145.995,         27.0482,         5.23756,         34.4955,         1.68977,         7.46109,         1.00034,          147.83,         144.362
        6.9e-09,          258.63,          257.34,         53.2151,         17.1581,         149.641,         146.105,          27.108,         5.25986,         34.4684,         1.69099,         7.46111,         1.00034,         147.922,         144.454
       6.91e-09,          258.67,         257.375,         53.3788,         17.2124,         149.748,         146.214,         27.0429,          5.2824,         34.5547,          1.6922,         7.46125,         1.00034,         147.985,         144.542
       6.92e-09,         258.707,         257.411,          53.469,         17.2665,         149.846,         146.322,         27.1511,         5.30483,         34.5379,         1.69342,          7.4613,         1.00034,         148.091,         144.633
       6.93e-09,         258.734,         257.446,         53.3865,         17.3201,         149.925,         146.429,         27.1471,         5.32749,         34.5568,         1.69463,         7.46112,         1.00034,         148.157,         144.721
       6.94e-09,         258.762,         257.482,         53.4209,         17.3738,         150.034,         146.538,         27.1475,         5.34992,         34.4982,         1.69584,         7.46144,         1.00034,         148.251,         144.812
       6.95e-09,         258.798,         257.518,          53.357,         17.4279,         150.137,         146.644,         27.2551,         5.37292,         34.5481,         1.69705,         7.46139,         1.00034,         148.316,         144.899
       6.96e-09,         258.834,         257.554,         53.4364,         17.4816,         150.252,         146.752,         27.3049,         5.39532,         34.5136,         1.69826,          7.4614,         1.00034,         148.398,         144.986
       6.97e-09,         258.865,          257.59,         53.3351,         17.5355,         150.354,         146.859,         27.3133,         5.41822,         34.5191,         1.69948,         7.46163,         1.00034,          148.49,         145.074
       6.98e-09,         258.893,         257.626,         53.3905,         17.5896,         150.427,         146.964,         27.2545,         5.44087,         34.4721,         1.70069,         7.46159,         1.00035,          148.56,         145.162
       6.99e-09,         258.934,         257.662,         53.5785,          17.644,         150.548,          147.07,         27.4022,         5.46396,         34.5459,          1.7019,         7.46187,         1.00035,         148.637,         145.247
          7e-09,         258.963,         257.699,         53.3878,         17.6975,         150.638,         147.176,         27.2531,         5.48671,          34.522,         1.70311,         7.46184,         1.00035,         148.725,         145.334
       7.01e-09,         259.004,         257.735,         53.4643,         17.7517,         150.736,          147.28,         27.3283,         5.50982,         34.5944,         1.70433,         7.46163,         1.00035,         148.791,         145.419
       7.02e-09,         259.032,         257.771,         53.4937,         17.8062,         150.833,         147.384,         27.2444,         5.53276,         34.5318,         1.70554,         7.46201,         1.00035,         148.879,         145.505
       7.03e-09,         259.062,         257.808,         53.4044,           17.86,         150.923,         147.489,         27.4027,         5.55598,         34.5312,         1.70675,         7.46199,         1.00035,         148.946,         145.589
       7.04e-09,         259.094,         257.845,         53.4303,         17.9144,          151.03,         147.592,         27.2721,         5.57907,         34.4962,         1.70796,         7.46209,         1.00035,         149.056,         145.675
       7.05e-09,         259.133,         257.881,         53.4994,         17.9691,         151.136,         147.695,         27.4453,         5.60239,         34.5543,         1.70917,         7.46226,         1.00035,         149.107,         145.758
       7.06e-09,         259.167,         257.918,         53.6169,         18.0232,         151.216,         147.797,         27.4383,         5.62574,         34.5136,         1.71038,         7.46211,         1.00035,         149.177,         145.841
       7.07e-09,         259.196,         257.955,         53.4792,         18.0771,          151.31,           147.9,         27.5161,         5.64881,         34.5208,         1.71159,         7.46235,         1.00035,         149.258,         145.925
       7.08e-09,         259.232,         257.992,         53.4564,         18.1314,          151.41,         148.003,         27.4667,         5.67229,          34.528,          1.7128,         7.46245,         1.00035,         149.332,         146.007
       7.09e-09,         259.272,         258.029,         53.6143,         18.1861,         151.507,         148.103,         27.5491,         5.69561,          34.583,         1.71401,         7.46248,         1.00036,         149.419,         146.091
        7.1e-09,         259.304,         258.066,         53.4148,           18.24,         151.618,         148.205,         27.5139,          5.7192,         34.5726,         1.71522,         7.46265,         1.00036,         149.473,         146.172
       7.11e-09,         259.338,         258.103,         53.5301,         18.2949,         151.686,         148.305,         27.5137,         5.74255,         34.5622,         1.71644,         7.46259,         1.00036,          149.57,         146.254
       7.12e-09,         259.367,          258.14,         53.6169,         18.3498,         151.773,         148.405,         27.5068,         5.76624,         34.5372,         1.71765,         7.46268,         1.00036,         149.636,         146.335
       7.13e-09,         259.404,         258.177,          53.571,          18.404,         151.898,         148.506,         27.5368,         5.78977,         34.5428,         1.71886,         7.46286,         1.00036,         149.704,         146.415
       7.14e-09,         259.439,         258.215,         53.5447,         18.4583,         151.974,         148.605,         27.6702,         5.81373,         34.5645,         1.72006,         7.46291,         1.00036,         149.779,         146.496
       7.15e-09,         259.475,         258.252,         53.5732,         18.5134,         152.056,         148.704,         27.5558,         5.83728,         34.5677,         1.72127,         7.46277,         1.00036,         149.851,         146.575
       7.16e-09,         259.508,         258.289,         53.6669,         18.5678,         152.139,         148.802,         27.7435,         5.86127,         34.5603,         1.72248,         7.46309,         1.00036,         149.936,         146.655
       7.17e-09,         259.539,         258.327,         53.4931,          18.622,         152.243,         148.901,         27.6417,         5.88492,         34.5449,         1.72369,          7.4631,         1.00036,         150.001,         146.736
       7.18e-09,          259.58,         258.364,          53.529,         18.6771,         152.364,         148.999,         27.7714,         5.90893,         34.6095,          1.7249,         7.46318,         1.00036,         150.052,         146.812
       7.19e-09,         259.617,         258.402,         53.7549,         18.7322,          152.42,         149.096,         27.5811,         5.93267,         34.6219,         1.72611,         7.46333,         1.00036,          150.15,         146.892
        7.2e-09,         259.649,          258.44,         53.5919,         18.7869,         152.501,         149.192,         27.7851,         5.95687,          34.605,         1.72732,         7.46313,         1.00037,         150.211,          146.97
       7.21e-09,         259.677,         258.478,          53.648,         18.8413,           152.6,          149.29,         27.7292,         5.98098,         34.5473,         1.72853,          7.4636,         1.00037,         150.303,         147.049
       7.22e-09,         259.718,         258.516,         53.6788,         18.8965,         152.691,         149.386,          27.777,         6.00493,         34.6031,         1.72973,         7.46348,         1.00037,         150.346,         147.125
       7.23e-09,         259.747,         258.553,         53.6209,         18.9511,         152.768,         149.481,         27.8416,         6.02938,         34.5641,         1.73094,         7.46337,         1.00037,         150.435,         147.202
       7.24e-09,         259.789,         258.591,         53.5648,         19.0057,         152.852,         149.578,         27.9438,         6.05343,         34.6186,         1.73215,         7.46364,         1.00037,         150.499,         147.279
       7.25e-09,         259.817,         258.629,         53.6581,         19.0616,         152.933,         149.672,         27.9209,         6.07779,         34.5573,         1.73336,         7.46349,         1.00037,         150.559,         147.354
       7.26e-09,         259.857,         258.667,         53.8039,         19.1163,          153.03,         149.767,         27.9584,         6.10189,         34.6174,         1.73457,         7.46373,         1.00037,         150.636,          147.43
       7.27e-09,          259.89,         258.706,         53.6553,         19.1708,          153.14,         149.863,         28.0156,         6.12642,          34.593,         1.73577,         7.46384,         1.00037,         150.704,         147.505
       7.28e-09,         259.932,         258.744,         53.6463,          19.226,         153.194,         149.955,         28.0368,         6.15052,         34.6708,         1.73698,         7.46373,         1.00037,         150.785,         147.581
       7.29e-09,         259.964,         258.782,         53.8025,         19.2813,         153.291,         150.049,         27.9716,         6.17501,         34.5976,         1.73819,         7.46391,         1.00037,         150.837,         147.655
        7.3e-09,         259.992,         258.821,         53.6451,         19.3363,         153.364,         150.142,         27.9334,         6.19938,         34.5815,          1.7394,         7.46384,         1.00038,         150.909,         147.728
       7.31e-09,         260.027,         258.859,         53.6204,         19.3908,         153.467,         150.236,         28.0547,         6.22404,         34.5509,          1.7406,         7.46404,         1.00038,         150.991,         147.804
       7.32e-09,         260.068,         258.897,         53.7797,          19.447,         153.558,         150.328,         27.9118,         6.24842,         34.6249,         1.74181,         7.46416,         1.00038,         151.043,         147.875
       7.33e-09,         260.102,         258.936,         53.7639,          19.502,          153.61,         150.419,         28.1106,         6.27334,         34.5992,         1.74302,         7.46416,         1.00038,         151.121,         147.949
       7.34e-09,         260.137,         258.975,         53.7151,         19.5568,         153.704,         150.511,         28.0594,         6.29791,         34.6193,         1.74422,         7.46403,         1.00038,          151.18,         148.021
       7.35e-09,         260.171,         259.013,         53.7822,         19.6126,         153.799,         150.603,         28.2433,         6.32277,         34.5939,         1.74543,         7.46427,         1.00038,         151.241,         148.092
       7.36e-09,         260.211,         259.052,         53.8499,         19.6677,         153.895,         150.694,         28.1248,         6.34758,         34.6555,         1.74663,         7.46433,         1.00038,         151.312,         148.165
       7.37e-09,         260.242,          259.09,         53.6765,         19.7225,          153.96,         150.784,         28.3012,         6.37239,         34.6175,         1.74784,         7.46426,         1.00038,         151.366,         148.236
       7.38e-09,         260.281,         259.129,         53.6412,         19.7779,         154.039,         150.874,         28.2443,         6.39736,         34.6275,         1.74905,         7.46455,         1.00038,         151.456,         148.306
       7.39e-09,         260.314,         259.168,         53.9066,         19.8341,         154.112,         150.963,         28.2579,         6.42209,         34.5729,         1.75025,         7.46441,         1.00038,         151.504,         148.377
        7.4e-09,         260.347,         259.206,         53.8363,         19.8896,         154.238,         151.053,         28.2377,         6.44717,         34.5959,         1.75146,         7.46473,         1.00039,         151.572,         148.446
       7.41e-09,         260.386,         259.245,         53.7873,         19.9444,         154.307,         151.143,          28.345,         6.47208,         34.6251,         1.75266,         7.46472,         1.00039,         151.621,         148.516
       7.42e-09,         260.426,         259.285,         53.8817,         20.0005,         154.362,          151.23,          28.383,         6.49736,         34.6689,         1.75387,         7.46456,         1.00039,         151.691,         148.585
       7.43e-09,         260.461,         259.323,         53.8155,         20.0557,         154.476,          151.32,         28.4439,         6.52233,         34.6334,         1.75508,           7.465,         1.00039,         151.762,         148.654
       7.44e-09,         260.491,         259.363,         53.7413,         20.1108,         154.547,         151.408,         28.5477,          6.5477,           34.63,         1.75628,         7.46484,         1.00039,          151.82,         148.724
       7.45e-09,         260.531,         259.402,         53.7958,          20.167,         154.641,         151.495,         28.5072,         6.57269,         34.6549,         1.75749,         7.46494,         1.00039,         151.885,         148.791
       7.46e-09,         260.569,         259.441,         53.9729,         20.2228,         154.704,         151.582,         28.5723,         6.59805,         34.6649,         1.75869,         7.46519,         1.00039,         151.947,         148.859
       7.47e-09,         260.604,          259.48,         53.8466,          20.278,         154.785,         151.669,          28.463,         6.62313,         34.6528,         1.75989,         7.46505,         1.00039,         152.004,         148.927
       7.48e-09,         260.636,         259.519,         53.7725,         20.3335,         154.886,         151.756,         28.5959,         6.64868,         34.6034,          1.7611,          7.4653,         1.00039,         152.074,         148.995
       7.49e-09,         260.677,         259.558,         54.0246,         20.3898,         154.968,         151.842,         28.4603,         6.67385,         34.6622,          1.7623,         7.46539,          1.0004,         152.119,          149.06
        7.5e-09,          260.71,         259.598,         53.8889,         20.4457,         155.044,         151.927,         28.5691,         6.69941,         34.6457,         1.76351,         7.46553,          1.0004,         152.215,         149.128
       7.51e-09,          260.75,         259.637,         53.8154,         20.5007,         155.123,         152.013,         28.4749,         6.72475,         34.7104,         1.76472,         7.46569,          1.0004,         152.256,         149.195
       7.52e-09,         260.786,         259.676,          53.917,         20.5574,         155.197,         152.097,          28.707,         6.75055,         34.6564,         1.76592,         7.46558,          1.0004,         152.311,          149.26
       7.53e-09,          260.82,         259.716,         53.9355,         20.6132,         155.274,         152.181,          28.656,         6.77622,         34.6915,         1.76712,         7.46564,          1.0004,         152.377,         149.326
       7.54e-09,         260.854,         259.755,         53.9089,         20.6686,         155.376,         152.267,         28.7278,         6.80164,         34.6563,         1.76832,         7.46594,          1.0004,         152.435,         149.391
       7.55e-09,         260.894,         259.795,         53.9468,         20.7251,         155.421,         152.349,         28.7687,         6.82747,         34.7209,         1.76953,         7.46597,          1.0004,         152.507,         149.456
       7.56e-09,         260.932,         259.834,         54.0605,         20.7808,         155.499,         152.433,         28.8214,         6.85294,         34.6636,         1.77073,         7.46587,          1.0004,         152.546,         149.521
       7.57e-09,         260.966,         259.874,         53.9183,         20.8364,         155.601,         152.517,         28.7425,         6.87879,         34.6518,         1.77193,         7.46617,          1.0004,         152.625,         149.584
       7.58e-09,         260.997,         259.913,         53.7913,         20.8921,         155.674,           152.6,         28.7853,         6.90441,         34.6322,         1.77314,         7.46613,         1.00041,         152.679,         149.649
       7.59e-09,         261.041,         259.953,         54.0707,         20.9491,         155.762,         152.682,         28.7823,         6.93032,         34.7141,         1.77435,         7.46626,         1.00041,         152.722,          149.71
        7.6e-09,         261.076,         259.993,         54.0367,         21.0054,         155.811,         152.763,         28.7037,          6.9559,         34.6896,         1.77555,         7.46647,         1.00041,         152.789,         149.775
       7.61e-09,         261.114,         260.033,         53.9697,         21.0608,         155.894,         152.846,         28.7743,         6.98176,         34.7222,         1.77675,         7.46634,         1.00041,         152.847,         149.837
       7.62e-09,         261.148,         260.072,         54.0663,         21.1174,         155.992,         152.927,         28.7954,         7.00772,         34.6734,         1.77795,         7.46672,         1.00041,         152.919,           149.9
       7.63e-09,         261.184,         260.112,         54.0088,         21.1733,         156.053,         153.008,         28.9356,         7.03379,         34.7074,         1.77916,         7.46661,         1.00041,         152.961,         149.962
       7.64e-09,         261.219,         260.152,         53.9549,         21.2291,         156.117,         153.089,         28.7748,         7.05953,         34.6762,         1.78036,         7.46651,         1.00041,          153.01,         150.024
       7.65e-09,         261.259,         260.192,          53.951,         21.2857,         156.194,          153.17,         28.9773,         7.08576,         34.7019,         1.78156,         7.46694,         1.00041,         153.084,         150.084
       7.66e-09,         261.294,         260.231,         54.1281,         21.3424,         156.274,         153.249,          28.843,         7.11156,         34.6387,         1.78276,          7.4668,         1.00042,         153.129,         150.145
       7.67e-09,          261.33,         260.271,         54.0552,         21.3983,         156.341,         153.328,          28.924,         7.13775,         34.6831,         1.78396,         7.46686,         1.00042,         153.202,         150.207
       7.68e-09,         261.364,         260.311,          53.971,         21.4547,         156.415,         153.408,          28.829,         7.16391,         34.6875,         1.78516,         7.46708,         1.00042,         153.236,         150.265
       7.69e-09,         261.409,         260.351,         54.2108,         21.5114,         156.465,         153.486,         28.9651,         7.18997,           34.77,         1.78637,         7.46695,         1.00042,         153.301,         150.326
        7.7e-09,         261.443,         260.391,         54.1128,          21.568,         156.561,         153.565,         28.9356,         7.21624,         34.7126,         1.78757,         7.46724,         1.00042,         153.352,         150.385
       7.71e-09,         261.478,         260.431,         53.9788,         21.6234,         156.641,         153.644,         28.9822,         7.24239,          34.707,         1.78877,         7.46715,         1.00042,         153.406,         150.445
       7.72e-09,         261.511,         260.471,         54.0535,         21.6805,          156.69,         153.721,         29.0498,         7.26887,          34.698,         1.78997,         7.46719,         1.00042,         153.468,         150.503
       7.73e-09,         261.551,         260.511,         54.1411,         21.7376,         156.779,         153.799,         29.0957,         7.29492,         34.7138,         1.79118,         7.46748,         1.00043,         153.516,         150.562
       7.74e-09,         261.589,         260.551,         54.1291,         21.7934,          156.83,         153.876,         29.0603,         7.32133,         34.7103,         1.79238,         7.46745,         1.00043,          153.58,         150.621
       7.75e-09,         261.625,         260.591,           54.11,         21.8503,         156.918,         153.953,         29.0723,         7.34743,          34.701,         1.79358,         7.46738,         1.00043,         153.621,         150.679
       7.76e-09,         261.663,         260.631,         54.2297,         21.9069,         156.984,          154.03,         29.1061,         7.37399,         34.7268,         1.79478,         7.46756,         1.00043,         153.669,         150.735
       7.77e-09,         261.699,         260.672,         54.1147,          21.963,         157.043,         154.106,         28.9697,         7.40014,         34.7329,         1.79598,         7.46763,         1.00043,         153.743,         150.795
       7.78e-09,         261.737,         260.712,         54.0245,         22.0199,         157.119,         154.182,         29.0069,         7.42665,         34.7877,         1.79718,         7.46764,         1.00043,         153.779,         150.849
       7.79e-09,         261.776,         260.752,         54.2269,         22.0767,         157.191,         154.257,         28.9164,         7.45294,         34.7594,         1.79838,          7.4679,         1.00043,         153.847,         150.907
        7.8e-09,         261.811,         260.792,         54.2143,          22.134,         157.269,         154.332,          29.042,         7.47949,          34.735,         1.79958,         7.46778,         1.00043,         153.887,         150.962
       7.81e-09,         261.844,         260.833,         54.1292,         22.1899,         157.337,         154.408,         28.9057,         7.50579,         34.7171,         1.80078,         7.46789,         1.00044,         153.943,         151.019
       7.82e-09,         261.885,         260.873,         54.2027,         22.2471,         157.404,         154.481,         29.0772,         7.53247,         34.7767,         1.80198,         7.46813,         1.00044,         153.998,         151.076
       7.83e-09,          261.92,         260.913,         54.2842,         22.3044,         157.455,         154.555,         29.0465,         7.55916,         34.7409,         1.80318,         7.46799,         1.00044,         154.034,          151.13
       7.84e-09,         261.963,         260.953,         54.1931,         22.3603,         157.556,          154.63,         29.1749,         7.58564,         34.7692,         1.80438,         7.46843,         1.00044,         154.106,         151.186
       7.85e-09,         261.992,         260.994,         54.1369,         22.4174,         157.604,         154.703,         29.0907,         7.61237,         34.7261,         1.80558,         7.46824,         1.00044,          154.15,         151.241
       7.86e-09,         262.033,         261.034,          54.231,         22.4744,         157.659,         154.776,         29.1536,         7.63892,          34.798,         1.80678,         7.46813,         1.00044,         154.203,         151.296
       7.87e-09,         262.071,         261.074,         54.2373,         22.5313,         157.754,          154.85,         29.1195,         7.66572,         34.7757,         1.80798,         7.46862,         1.00044,         154.238,         151.349
       7.88e-09,         262.111,         261.114,         54.1992,         22.5886,         157.816,         154.922,         29.1202,         7.69222,         34.8088,         1.80918,         7.46849,         1.00045,         154.294,         151.402
       7.89e-09,         262.143,         261.155,          54.347,         22.6455,         157.904,         154.995,         29.0967,         7.71909,         34.7391,         1.81038,         7.46873,         1.00045,         154.353,         151.457
        7.9e-09,          262.18,         261.195,         54.3509,         22.7029,         157.941,         155.066,         29.2138,         7.74588,          34.773,         1.81158,         7.46872,         1.00045,         154.391,         151.509
       7.91e-09,         262.217,         261.235,         54.1913,          22.759,         158.019,         155.138,         29.2561,         7.77285,         34.7426,         1.81278,         7.46881,         1.00045,         154.451,         151.563
       7.92e-09,         262.258,         261.276,         54.2401,         22.8165,         158.102,          155.21,         29.1488,         7.79946,         34.8068,         1.81398,         7.46916,         1.00045,         154.495,         151.615
       7.93e-09,         262.293,         261.316,         54.3211,         22.8741,         158.165,          155.28,         29.2779,         7.82638,         34.7388,         1.81518,         7.46904,         1.00045,         154.535,         151.667
       7.94e-09,         262.331,         261.357,         54.3094,         22.9308,         158.221,         155.351,         29.2087,         7.85304,         34.7799,         1.81638,         7.46906,         1.00046,         154.595,         151.721
       7.95e-09,         262.367,         261.397,         54.3049,         22.9882,         158.287,         155.421,          29.314,         7.88009,          34.775,         1.81758,         7.46927,         1.00046,         154.634,         151.771
       7.96e-09,         262.408,         261.437,         54.3962,         23.0455,         158.361,         155.491,         29.1024,          7.9068,          34.849,         1.81878,         7.46945,         1.00046,         154.707,         151.824
       7.97e-09,         262.444,         261.478,         54.3623,         23.1023,         158.424,         155.561,         29.2992,         7.93399,         34.7805,         1.81997,         7.46937,         1.00046,         154.735,         151.875
       7.98e-09,         262.481,         261.518,         54.3051,         23.1602,         158.503,          155.63,         29.1584,         7.96083,         34.7747,         1.82117,         7.46955,         1.00046,         154.781,         151.924
       7.99e-09,         262.515,         261.559,         54.3642,         23.2173,         158.537,         155.698,         29.2774,         7.98791,         34.7509,         1.82237,         7.46962,         1.00046,         154.839,         151.976
          8e-09,         262.552,         261.599,         54.3926,         23.2754,         158.617,         155.767,         29.3355,         8.01533,         34.7842,         1.82357,         7.46966,         1.00047,         154.874,         152.024
       8.01e-09,         262.594,         261.639,         54.3341,         23.3323,         158.683,         155.836,          29.436,         8.04224,         34.7966,         1.82477,         7.47002,         1.00047,          154.93,         152.075
       8.02e-09,         262.632,          261.68,         54.4032,         23.3901,         158.749,         155.903,         29.3906,         8.06947,         34.8147,         1.82597,         7.46986,         1.00047,          154.96,         152.124
       8.03e-09,         262.667,          261.72,         54.5108,          23.448,         158.819,         155.971,         29.4319,          8.0964,         34.7942,         1.82717,         7.47016,         1.00047,         155.017,         152.173
       8.04e-09,         262.705,         261.761,         54.4354,         23.5045,         158.861,         156.039,         29.4777,         8.12379,         34.8297,         1.82837,         7.47011,         1.00047,         155.065,         152.223
       8.05e-09,         262.746,         261.801,         54.3724,         23.5624,         158.941,         156.106,         29.4747,         8.15075,         34.8495,         1.82957,         7.47004,         1.00047,         155.101,         152.271
       8.06e-09,          262.78,         261.842,         54.3967,         23.6197,         159.016,         156.173,         29.3934,         8.17808,         34.8287,         1.83077,         7.47054,         1.00048,         155.151,          152.32
       8.07e-09,         262.817,         261.882,         54.4176,         23.6774,         159.065,          156.24,         29.4012,         8.20519,         34.7848,         1.83196,          7.4704,         1.00048,         155.194,         152.367
       8.08e-09,         262.852,         261.922,         54.4531,         23.7354,         159.107,         156.304,         29.4691,         8.23258,         34.7826,         1.83316,         7.47046,         1.00048,         155.256,         152.416
       8.09e-09,         262.893,         261.963,          54.531,         23.7929,         159.175,         156.371,         29.3531,         8.25975,          34.847,         1.83436,         7.47064,         1.00048,         155.285,         152.463
        8.1e-09,          262.93,         262.003,         54.5708,         23.8511,         159.246,         156.437,         29.5226,         8.28727,         34.8474,         1.83556,          7.4706,         1.00048,         155.308,         152.508
       8.11e-09,          262.97,         262.044,         54.4263,         23.9079,         159.315,         156.503,         29.4688,          8.3145,         34.8652,         1.83676,          7.4709,         1.00048,         155.376,         152.557
       8.12e-09,         263.005,         262.084,         54.4565,         23.9659,         159.359,         156.567,         29.6339,         8.34201,         34.8283,         1.83795,         7.47081,         1.00049,         155.415,         152.604
       8.13e-09,          263.04,         262.125,         54.5382,         24.0242,           159.4,         156.631,         29.4529,         8.36918,         34.8798,         1.83915,         7.47086,         1.00049,         155.474,         152.652
       8.14e-09,         263.079,         262.165,         54.5075,         24.0813,         159.487,         156.696,         29.6779,         8.39683,         34.8462,         1.84035,         7.47111,         1.00049,         155.498,         152.697
       8.15e-09,         263.119,         262.206,         54.5584,         24.1397,          159.54,          156.76,         29.5727,         8.42435,         34.8906,         1.84155,         7.47113,         1.00049,         155.549,         152.743
       8.16e-09,         263.152,         262.246,         54.5537,         24.1972,         159.589,         156.824,         29.6177,         8.45165,         34.8089,         1.84274,         7.47113,         1.00049,         155.594,          152.79
       8.17e-09,         263.189,         262.286,          54.572,         24.2549,         159.648,         156.888,         29.5906,         8.47925,         34.8465,         1.84394,         7.47129,          1.0005,         155.628,         152.835
       8.18e-09,         263.227,         262.327,         54.5439,         24.3131,         159.701,          156.95,         29.7284,         8.50666,         34.8371,         1.84513,         7.47138,          1.0005,         155.681,          152.88
       8.19e-09,          263.27,         262.367,         54.5716,         24.3709,         159.784,         157.013,         29.7783,          8.5345,         34.9263,         1.84634,         7.47138,          1.0005,          155.71,         152.923
        8.2e-09,         263.302,         262.407,         54.6122,         24.4293,         159.829,         157.076,         29.7883,         8.56187,          34.849,         1.84753,         7.47164,          1.0005,         155.762,         152.969
       8.21e-09,          263.34,         262.448,         54.5071,         24.4868,         159.878,         157.138,         29.8407,         8.58971,         34.8773,         1.84873,         7.47153,          1.0005,         155.797,         153.014
       8.22e-09,         263.377,         262.488,         54.6235,         24.5452,          159.94,           157.2,         29.8704,         8.61711,         34.8616,         1.84993,         7.47171,          1.0005,         155.836,         153.057
       8.23e-09,         263.415,         262.529,         54.6809,         24.6036,         159.995,         157.262,         29.8437,         8.64489,         34.9081,         1.85113,         7.47181,         1.00051,         155.886,         153.101
       8.24e-09,         263.451,         262.569,         54.6535,         24.6609,         160.059,         157.324,         29.7031,          8.6723,          34.862,         1.85232,         7.47181,         1.00051,         155.919,         153.146
       8.25e-09,          263.49,         262.609,         54.6414,         24.7194,         160.115,         157.385,         29.8136,         8.70015,         34.8672,         1.85352,         7.47215,         1.00051,         155.968,         153.188
       8.26e-09,         263.524,          262.65,         54.5985,         24.7772,         160.165,         157.446,         29.7102,         8.72751,         34.8297,         1.85471,         7.47206,         1.00051,         156.008,         153.232
       8.27e-09,         263.561,          262.69,          54.601,         24.8352,         160.214,         157.506,         29.8011,         8.75538,         34.8816,         1.85591,         7.47189,         1.00051,         156.042,         153.274
       8.28e-09,         263.601,          262.73,         54.6601,         24.8942,         160.301,         157.567,         29.7032,         8.78299,         34.8864,         1.85711,         7.47231,         1.00052,         156.083,         153.317
       8.29e-09,          263.64,          262.77,         54.7294,         24.9523,         160.333,         157.626,         29.9371,         8.81108,         34.9295,         1.85831,         7.47222,         1.00052,         156.104,         153.357
        8.3e-09,         263.673,          262.81,         54.7723,          25.011,         160.388,         157.686,         29.8335,         8.83894,         34.8682,          1.8595,         7.47248,         1.00052,         156.169,         153.399
       8.31e-09,         263.711,         262.851,         54.6491,         25.0684,         160.445,         157.747,         29.9334,         8.86664,          34.907,          1.8607,         7.47252,         1.00052,         156.199,         153.442
       8.32e-09,         263.749,         262.891,         54.7239,         25.1271,         160.505,         157.805,         29.9548,          8.8947,         34.9018,          1.8619,         7.47247,         1.00053,         156.238,         153.483
       8.33e-09,         263.786,         262.931,         54.7366,         25.1857,          160.59,         157.865,         30.0166,         8.92238,         34.9104,          1.8631,         7.47285,         1.00053,         156.256,         153.523
       8.34e-09,          263.82,         262.971,         54.6937,         25.2435,         160.615,         157.924,         29.8924,          8.9504,         34.8584,         1.86429,         7.47281,         1.00053,         156.307,         153.564
       8.35e-09,          263.86,         263.011,         54.7615,         25.3026,         160.674,         157.981,         29.9573,         8.97819,         34.8817,         1.86549,         7.47288,         1.00053,         156.357,         153.606
       8.36e-09,         263.896,         263.051,         54.7732,         25.3609,         160.735,          158.04,         29.9437,         9.00625,         34.9169,         1.86669,          7.4731,         1.00053,         156.379,         153.646
       8.37e-09,         263.935,         263.091,         54.7842,         25.4191,           160.8,         158.098,         29.9347,         9.03398,         34.9423,         1.86788,          7.4731,         1.00054,         156.425,         153.687
       8.38e-09,         263.971,         263.131,         54.8085,         25.4781,         160.839,         158.154,         29.9571,         9.06226,          34.956,         1.86908,         7.47316,         1.00054,         156.455,         153.725
       8.39e-09,          264.01,         263.171,         54.8172,         25.5362,         160.896,         158.213,         29.9716,         9.09015,          34.928,         1.87028,         7.47335,         1.00054,         156.495,         153.766
        8.4e-09,         264.044,          263.21,         54.7949,         25.5951,         160.945,         158.269,         30.0777,         9.11832,          34.934,         1.87148,         7.47343,         1.00054,         156.533,         153.805
       8.41e-09,         264.079,          263.25,         54.6874,          25.653,         161.023,         158.327,         29.9185,         9.14615,         34.9131,         1.87267,         7.47353,         1.00055,         156.569,         153.845
       8.42e-09,         264.119,         263.289,          54.875,         25.7125,         161.069,         158.383,         30.1059,         9.17447,         34.9621,         1.87387,         7.47373,         1.00055,         156.615,         153.883
       8.43e-09,         264.151,         263.328,         54.9169,         25.7716,         161.099,         158.438,         29.9523,         9.20233,          34.904,         1.87507,         7.47372,         1.00055,         156.641,         153.922
       8.44e-09,         264.191,         263.367,         54.8824,         25.8295,         161.179,         158.495,         30.0237,         9.23058,          34.948,         1.87626,         7.47394,         1.00055,         156.668,          153.96
       8.45e-09,         264.225,         263.406,         54.9083,         25.8885,         161.216,          158.55,         29.8556,          9.2586,          34.941,         1.87746,         7.47405,         1.00055,         156.723,         153.999
       8.46e-09,         264.264,         263.445,          54.846,         25.9471,         161.276,         158.606,          30.056,         9.28687,           35.02,         1.87866,          7.4739,         1.00056,         156.748,         154.038
       8.47e-09,         264.295,         263.484,         54.8248,         26.0056,         161.327,         158.661,         29.9996,         9.31513,         34.9547,         1.87985,         7.47438,         1.00056,         156.796,         154.076
       8.48e-09,         264.332,         263.522,         54.8451,         26.0649,         161.368,         158.715,         30.0761,          9.3433,         34.9624,         1.88105,         7.47429,         1.00056,         156.816,         154.113
       8.49e-09,         264.368,         263.561,         54.9832,         26.1238,         161.426,          158.77,          30.116,         9.37176,          34.936,         1.88225,         7.47435,         1.00056,         156.863,          154.15
        8.5e-09,         264.404,         263.599,         54.9845,         26.1831,         161.487,         158.824,         30.1671,         9.39979,         34.9797,         1.88345,         7.47462,         1.00057,         156.891,         154.187
       8.51e-09,         264.438,         263.637,         54.8754,         26.2412,         161.539,         158.879,          30.112,         9.42818,         34.9444,         1.88464,         7.47448,         1.00057,          156.92,         154.225
       8.52e-09,         264.475,         263.675,         55.0117,         26.3007,         161.581,         158.932,         30.1236,         9.45624,         34.9867,         1.88585,         7.47489,         1.00057,         156.953,         154.261
       8.53e-09,         264.508,         263.713,         54.9919,         26.3598,         161.627,         158.986,         30.1045,         9.48476,         34.9323,         1.88704,          7.4749,         1.00057,         156.993,         154.297
       8.54e-09,         264.545,         263.751,         54.9167,         26.4181,         161.674,         159.039,         30.0174,         9.51281,         34.9896,         1.88824,         7.47487,         1.00058,         157.044,         154.335
       8.55e-09,         264.578,         263.789,         54.9649,         26.4777,          161.74,         159.093,         29.9785,         9.54109,         34.9822,         1.88944,         7.47511,         1.00058,         157.062,         154.371
       8.56e-09,         264.614,         263.826,         55.0345,         26.5371,         161.766,         159.145,         29.9163,          9.5693,         35.0267,         1.89064,          7.4749,         1.00058,          157.08,         154.405
       8.57e-09,         264.645,         263.864,         54.9835,         26.5957,          161.81,         159.197,         30.0693,         9.59793,         34.9378,         1.89183,         7.47515,         1.00059,         157.137,         154.442
       8.58e-09,         264.683,         263.901,         55.0437,         26.6552,          161.88,         159.251,         29.9537,         9.62596,         34.9797,         1.89303,         7.47534,         1.00059,         157.162,         154.477
       8.59e-09,         264.717,         263.938,         55.0768,          26.714,         161.919,         159.302,         30.1078,         9.65452,         34.9682,         1.89423,         7.47542,         1.00059,         157.208,         154.513
        8.6e-09,         264.751,         263.976,         55.0564,         26.7736,         161.969,         159.354,         30.0229,         9.68282,         35.0097,         1.89543,         7.47531,         1.00059,         157.216,         154.546
       8.61e-09,         264.783,         264.013,         54.9579,         26.8325,         162.004,         159.405,         30.1976,         9.71143,         34.9556,         1.89663,         7.47552,          1.0006,          157.26,         154.581
       8.62e-09,          264.82,          264.05,         55.0762,          26.892,         162.053,         159.456,         30.0813,         9.73998,         34.9888,         1.89783,         7.47559,          1.0006,         157.295,         154.616
       8.63e-09,         264.854,         264.086,         55.1669,         26.9518,         162.118,         159.508,         30.1512,          9.7684,         34.9939,         1.89903,         7.47573,          1.0006,         157.308,         154.648
       8.64e-09,         264.887,         264.123,         55.0491,         27.0102,         162.156,         159.559,         30.1103,         9.79703,           35.04,         1.90023,         7.47584,          1.0006,         157.363,         154.683
       8.65e-09,         264.922,         264.159,         55.1431,         27.0701,         162.189,         159.609,         30.1163,         9.82535,          35.035,         1.90142,         7.47568,         1.00061,         157.384,         154.717
       8.66e-09,         264.954,         264.196,         55.1935,         27.1296,         162.246,         159.659,         30.0788,         9.85401,         35.0043,         1.90262,         7.47611,         1.00061,         157.425,         154.751
       8.67e-09,         264.988,         264.232,         55.0694,         27.1884,           162.3,          159.71,         30.2258,         9.88261,         34.9854,         1.90382,         7.47607,         1.00061,         157.445,         154.785
       8.68e-09,         265.021,         264.268,         55.0924,          27.248,         162.339,         159.759,         30.2445,         9.91135,         34.9893,         1.90502,         7.47593,         1.00062,         157.478,         154.817
       8.69e-09,         265.058,         264.305,          55.164,         27.3078,         162.385,         159.809,         30.2122,         9.93972,         35.0524,         1.90622,          7.4763,         1.00062,         157.511,         154.849
        8.7e-09,         265.088,         264.341,         55.2259,         27.3676,         162.411,         159.857,         30.2797,         9.96858,          35.019,         1.90742,         7.47613,         1.00062,         157.534,         154.882
       8.71e-09,         265.123,         264.377,         55.1557,         27.4269,         162.477,         159.907,         30.2046,         9.99699,         35.0299,         1.90862,         7.47642,         1.00062,         157.574,         154.915
       8.72e-09,         265.158,         264.413,         55.2531,         27.4863,         162.536,         159.957,         30.2369,         10.0258,         35.0441,         1.90982,         7.47654,         1.00063,         157.599,         154.947
       8.73e-09,          265.19,         264.448,         55.2973,         27.5463,         162.562,         160.005,         30.0668,         10.0542,         35.1005,         1.91102,         7.47633,         1.00063,         157.625,         154.979
       8.74e-09,         265.221,         264.484,         55.0883,         27.6048,         162.624,         160.054,         30.2546,         10.0832,         35.0457,         1.91222,         7.47671,         1.00063,         157.664,         155.013
       8.75e-09,         265.255,          264.52,         55.1987,         27.6652,         162.654,         160.102,         30.1083,         10.1117,         35.0504,         1.91342,         7.47666,         1.00064,         157.678,         155.042
       8.76e-09,         265.287,         264.555,         55.3223,         27.7254,         162.706,         160.149,         30.2367,         10.1406,         35.0002,         1.91462,         7.47685,         1.00064,         157.732,         155.074
       8.77e-09,          265.32,          264.59,         55.2627,         27.7849,         162.761,         160.197,         30.2463,         10.1696,          35.058,         1.91582,         7.47704,         1.00064,         157.744,         155.104
       8.78e-09,         265.352,         264.626,         55.2859,         27.8446,         162.787,         160.244,         30.3764,         10.1982,         35.0532,         1.91702,         7.47695,         1.00065,         157.778,         155.137
       8.79e-09,         265.388,         264.661,         55.3079,         27.9043,         162.834,         160.291,         30.3105,         10.2271,          35.108,         1.91822,         7.47697,         1.00065,         157.794,         155.167
        8.8e-09,         265.418,         264.696,          55.343,         27.9643,         162.893,          160.34,         30.3623,         10.2557,         35.0351,         1.91942,         7.47736,         1.00065,          157.83,         155.198
       8.81e-09,         265.452,         264.731,          55.203,         28.0237,         162.951,         160.386,         30.4017,         10.2848,         35.0924,         1.92062,          7.4774,         1.00066,         157.867,         155.229
       8.82e-09,         265.484,         264.766,          55.308,         28.0836,         162.985,         160.433,         30.3839,         10.3134,         35.0705,         1.92182,         7.47742,         1.00066,         157.883,          155.26
       8.83e-09,         265.517,         264.801,         55.4489,         28.1444,         163.017,         160.478,         30.3094,         10.3424,         35.1082,         1.92303,         7.47755,         1.00066,         157.915,         155.289
       8.84e-09,         265.544,         264.835,         55.2602,         28.2033,         163.059,         160.525,         30.3787,         10.3711,          35.023,         1.92422,         7.47756,         1.00067,         157.948,         155.321
       8.85e-09,          265.58,          264.87,         55.3999,         28.2639,         163.132,         160.572,         30.3785,         10.4002,         35.0598,         1.92543,          7.4779,         1.00067,         157.963,         155.349
       8.86e-09,         265.611,         264.904,         55.4976,         28.3242,         163.157,         160.617,         30.3207,          10.429,         35.0518,         1.92663,         7.47796,         1.00067,         157.995,         155.379
       8.87e-09,         265.643,         264.938,         55.3673,         28.3838,         163.185,         160.661,         30.4304,         10.4581,         35.1133,         1.92783,         7.47779,         1.00068,         158.019,         155.408
       8.88e-09,         265.674,         264.973,         55.3609,         28.4438,         163.247,         160.708,         30.3853,         10.4869,         35.0677,         1.92903,         7.47823,         1.00068,         158.064,         155.438
       8.89e-09,         265.708,         265.007,         55.3585,         28.5037,         163.285,         160.752,         30.5263,         10.5159,         35.0934,         1.93023,         7.47816,         1.00068,         158.075,         155.467
        8.9e-09,         265.739,         265.041,         55.5296,         28.5645,         163.342,         160.797,         30.3376,         10.5445,         35.0751,         1.93143,         7.47814,         1.00069,         158.092,         155.495
       8.91e-09,          265.77,         265.075,         55.4011,         28.6243,         163.369,         160.842,         30.5636,         10.5737,         35.1143,         1.93264,         7.47848,         1.00069,         158.132,         155.523
       8.92e-09,         265.802,         265.109,         55.5069,         28.6846,         163.403,         160.886,         30.4256,         10.6026,         35.0996,         1.93384,         7.47835,         1.00069,         158.151,         155.552
       8.93e-09,         265.833,         265.143,         55.6141,         28.7451,         163.451,         160.929,         30.5489,         10.6316,         35.0932,         1.93505,         7.47866,          1.0007,         158.185,         155.581
       8.94e-09,         265.862,         265.177,         55.3582,         28.8044,         163.514,         160.975,         30.4745,         10.6608,         35.0477,         1.93625,         7.47879,          1.0007,         158.199,         155.608
       8.95e-09,         265.895,          265.21,         55.4679,         28.8652,         163.543,         161.018,          30.596,         10.6897,         35.0978,         1.93746,         7.47871,         1.00071,         158.236,         155.636
       8.96e-09,         265.927,         265.244,         55.5767,         28.9259,         163.575,         161.061,         30.6311,         10.7191,         35.1247,         1.93866,         7.47903,         1.00071,         158.252,         155.663
       8.97e-09,         265.958,         265.277,         55.5562,         28.9862,          163.62,         161.104,         30.6374,         10.7479,         35.1248,         1.93986,         7.47889,         1.00071,         158.272,         155.691
       8.98e-09,         265.987,          265.31,         55.5249,         29.0464,         163.652,         161.146,         30.6811,         10.7773,         35.1113,         1.94107,         7.47896,         1.00072,         158.301,         155.718
       8.99e-09,         266.022,         265.344,         55.5624,         29.1067,         163.713,         161.191,          30.718,         10.8061,         35.1346,         1.94227,         7.47926,         1.00072,         158.328,         155.745
          9e-09,         266.052,         265.377,         55.6977,         29.1676,         163.718,         161.232,         30.6786,         10.8354,         35.1527,         1.94348,         7.47922,         1.00072,         158.362,         155.772
       9.01e-09,          266.08,         265.411,         55.4969,         29.2274,         163.769,         161.276,         30.5647,         10.8643,         35.1318,         1.94468,         7.47923,         1.00073,         158.382,           155.8
       9.02e-09,         266.112,         265.443,         55.5858,         29.2881,         163.814,         161.318,         30.6633,         10.8937,         35.1271,         1.94589,         7.47935,         1.00073,         158.388,         155.824
       9.03e-09,         266.141,         265.476,         55.6786,         29.3491,         163.855,          161.36,         30.5493,         10.9226,         35.0867,         1.94709,          7.4795,         1.00074,         158.435,         155.852
       9.04e-09,         266.172,         265.509,         55.5319,          29.409,         163.908,         161.403,         30.6129,         10.9519,         35.1454,          1.9483,         7.47963,         1.00074,         158.448,         155.877
       9.05e-09,         266.202,         265.542,         55.6542,         29.4702,         163.914,         161.443,         30.5679,         10.9811,         35.1534,         1.94951,         7.47974,         1.00074,         158.493,         155.904
       9.06e-09,         266.235,         265.574,           55.79,         29.5312,         163.956,         161.484,         30.7535,         11.0105,         35.2117,         1.95071,         7.47959,         1.00075,         158.487,         155.928
       9.07e-09,         266.262,         265.607,          55.738,         29.5913,         164.009,         161.526,          30.577,         11.0395,         35.1365,         1.95192,         7.47985,         1.00075,         158.527,         155.955
       9.08e-09,         266.294,         265.639,         55.6065,         29.6517,         164.049,         161.567,         30.7321,         11.0688,         35.1782,         1.95312,         7.47995,         1.00076,         158.552,         155.981
       9.09e-09,         266.323,         265.672,         55.6136,         29.7125,         164.065,         161.607,         30.7208,         11.0983,         35.1435,         1.95433,         7.47981,         1.00076,         158.573,         156.007
        9.1e-09,         266.356,         265.704,         55.7881,         29.7739,         164.108,         161.648,         30.7951,         11.1274,         35.1928,         1.95554,         7.48024,         1.00076,         158.603,         156.031
       9.11e-09,         266.381,         265.737,         55.6796,         29.8344,         164.155,         161.688,         30.6576,         11.1568,         35.1112,         1.95675,         7.48011,         1.00077,         158.623,         156.057
       9.12e-09,         266.413,         265.769,          55.775,         29.8952,         164.194,         161.728,         30.7411,         11.1859,         35.1639,         1.95796,         7.48016,         1.00077,          158.65,         156.082
       9.13e-09,         266.443,         265.801,         55.8929,         29.9564,         164.232,         161.768,          30.719,         11.2154,         35.1502,         1.95917,         7.48043,         1.00078,          158.66,         156.107
       9.14e-09,         266.473,         265.833,         55.6633,         30.0164,         164.253,         161.809,         30.7106,         11.2445,         35.2136,         1.96038,         7.48026,         1.00078,         158.693,         156.132
       9.15e-09,         266.501,         265.864,         55.7194,         30.0775,         164.309,         161.848,         30.7431,         11.2742,         35.1833,         1.96158,         7.48065,         1.00079,         158.719,         156.156
       9.16e-09,         266.531,         265.896,         55.8616,         30.1391,         164.339,         161.887,         30.8099,         11.3034,         35.1957,         1.96279,         7.48051,         1.00079,         158.729,          156.18
       9.17e-09,         266.559,         265.928,         55.8456,         30.1999,          164.37,         161.926,          30.837,         11.3329,         35.1342,           1.964,         7.48059,          1.0008,         158.763,         156.205
       9.18e-09,          266.59,          265.96,         55.7945,         30.2608,         164.414,         161.966,         30.6969,          11.362,         35.1851,         1.96521,         7.48087,          1.0008,         158.784,         156.228
       9.19e-09,         266.619,         265.991,         55.8202,         30.3218,         164.437,         162.004,         30.8501,         11.3916,          35.176,         1.96642,         7.48073,          1.0008,         158.799,         156.252
        9.2e-09,         266.649,         266.023,         55.9808,         30.3834,         164.484,         162.042,         30.6788,         11.4208,          35.192,         1.96763,          7.4808,         1.00081,         158.823,         156.275
       9.21e-09,         266.675,         266.054,         55.8135,         30.4438,          164.53,         162.082,         30.7484,         11.4503,         35.1371,         1.96884,           7.481,         1.00081,         158.834,         156.299
       9.22e-09,         266.707,         266.086,         55.8466,          30.505,         164.559,          162.12,         30.5602,         11.4795,         35.2057,         1.97005,         7.48117,         1.00082,         158.884,         156.323
       9.23e-09,         266.736,         266.116,         55.9734,         30.5667,         164.592,         162.158,         30.7871,          11.509,         35.2012,         1.97126,         7.48122,         1.00082,         158.882,         156.345
       9.24e-09,         266.764,         266.148,         55.8262,         30.6272,         164.636,         162.197,         30.7211,         11.5387,          35.229,         1.97248,         7.48129,         1.00083,         158.911,         156.368
       9.25e-09,         266.791,         266.178,          55.908,         30.6889,         164.678,         162.234,         30.8059,          11.568,         35.1869,         1.97369,         7.48134,         1.00083,         158.918,          156.39
       9.26e-09,          266.82,         266.209,         56.0666,         30.7505,         164.714,         162.272,         30.8118,         11.5977,         35.1985,          1.9749,         7.48152,         1.00084,         158.945,         156.412
       9.27e-09,         266.851,          266.24,         56.0547,         30.8115,         164.741,         162.309,         30.8635,          11.627,         35.1957,         1.97611,         7.48171,         1.00084,         158.975,         156.436
       9.28e-09,         266.878,         266.271,         55.9186,         30.8724,         164.773,         162.346,         30.7859,         11.6566,         35.2139,         1.97732,         7.48157,         1.00085,         158.991,         156.459
       9.29e-09,         266.908,         266.301,         55.9175,          30.934,         164.833,         162.384,         30.7806,         11.6857,         35.2192,         1.97854,         7.48194,         1.00085,         159.012,          156.48
        9.3e-09,         266.935,         266.332,           56.06,         30.9955,          164.85,          162.42,         30.7469,         11.7154,          35.189,         1.97975,         7.48187,         1.00086,         159.035,         156.503
       9.31e-09,         266.965,         266.363,         55.9908,          31.057,          164.88,         162.456,         30.7611,         11.7447,         35.2263,         1.98097,          7.4818,         1.00086,         159.047,         156.524
       9.32e-09,         266.993,         266.393,          56.033,         31.1182,         164.919,         162.494,         30.6945,         11.7744,         35.2512,         1.98218,         7.48223,         1.00087,         159.078,         156.547
       9.33e-09,         267.022,         266.423,         56.1936,         31.1804,          164.95,          162.53,         30.6673,         11.8038,          35.294,          1.9834,         7.48211,         1.00087,         159.086,         156.567
       9.34e-09,         267.047,         266.453,         56.0199,         31.2408,         165.011,         162.567,          30.818,         11.8337,         35.2142,         1.98461,          7.4824,         1.00088,         159.126,          156.59
       9.35e-09,         267.076,         266.484,         56.0318,         31.3026,         165.023,         162.602,         30.6809,         11.8631,         35.2408,         1.98582,         7.48236,         1.00088,         159.136,         156.612
       9.36e-09,         267.104,         266.514,         56.1515,         31.3647,          165.06,         162.637,         30.8105,         11.8928,         35.2131,         1.98704,         7.48235,         1.00089,         159.146,         156.632
       9.37e-09,         267.134,         266.543,         56.1524,         31.4262,         165.098,         162.673,         30.7296,         11.9223,         35.2704,         1.98826,         7.48279,         1.00089,         159.174,         156.652
       9.38e-09,          267.16,         266.573,         56.1057,         31.4878,         165.138,         162.709,         30.8901,          11.952,         35.2236,         1.98947,         7.48267,          1.0009,         159.187,         156.673
       9.39e-09,         267.187,         266.603,         56.0859,         31.5495,         165.157,         162.743,         30.6705,         11.9816,         35.2646,         1.99069,          7.4827,          1.0009,         159.224,         156.695
        9.4e-09,         267.216,         266.633,         56.2917,         31.6115,         165.187,         162.778,          30.832,         12.0113,         35.2442,         1.99191,         7.48289,         1.00091,         159.221,         156.715
       9.41e-09,         267.246,         266.663,         56.2013,         31.6729,         165.226,         162.813,         30.7787,         12.0411,         35.3138,         1.99313,         7.48299,         1.00092,         159.258,         156.735
       9.42e-09,         267.272,         266.693,         56.1556,         31.7343,         165.264,         162.848,         30.7993,         12.0705,         35.2801,         1.99435,         7.48308,         1.00092,         159.274,         156.757
       9.43e-09,         267.299,         266.722,         56.2885,         31.7968,         165.304,         162.883,         30.7714,         12.1005,         35.2798,         1.99557,         7.48316,         1.00093,         159.281,         156.775
       9.44e-09,         267.323,         266.751,         56.1036,         31.8576,         165.313,         162.917,           30.92,         12.1301,         35.1947,         1.99678,         7.48322,         1.00093,         159.312,         156.798
       9.45e-09,         267.353,         266.781,         56.2158,         31.9202,          165.36,         162.951,         30.9227,           12.16,         35.2598,         1.99801,         7.48341,         1.00094,         159.326,         156.816
       9.46e-09,          267.38,          266.81,         56.3558,         31.9828,         165.376,         162.985,         30.9035,         12.1894,         35.2604,         1.99923,         7.48355,         1.00094,         159.355,         156.836
       9.47e-09,         267.408,         266.839,         56.3605,         32.0444,         165.415,         163.018,         30.9479,         12.2194,         35.2977,         2.00045,         7.48344,         1.00095,         159.357,         156.856
       9.48e-09,         267.433,         266.868,         56.3173,         32.1059,         165.453,         163.054,         30.9131,         12.2489,         35.2386,         2.00167,         7.48361,         1.00096,         159.367,         156.875
       9.49e-09,         267.462,         266.897,         56.2139,         32.1681,         165.465,         163.086,         30.8806,         12.2788,         35.3039,         2.00289,         7.48363,         1.00096,          159.41,         156.895
        9.5e-09,         267.489,         266.926,         56.3857,         32.2302,         165.505,         163.119,         30.7376,         12.3083,         35.2853,         2.00411,         7.48362,         1.00097,         159.418,         156.915
       9.51e-09,         267.516,         266.955,         56.3028,         32.2919,         165.543,         163.153,         30.9114,         12.3383,         35.3132,         2.00534,         7.48401,         1.00097,         159.448,         156.934
       9.52e-09,         267.541,         266.983,         56.3041,         32.3541,         165.576,         163.186,          30.775,         12.3679,         35.2504,         2.00656,         7.48387,         1.00098,         159.452,         156.953
       9.53e-09,         267.566,         267.012,          56.499,         32.4169,         165.582,         163.218,         30.9212,          12.398,         35.2654,         2.00778,         7.48383,         1.00099,         159.472,         156.971
       9.54e-09,         267.593,          267.04,         56.3689,         32.4786,         165.621,         163.251,         30.8327,         12.4276,         35.2435,         2.00901,         7.48409,         1.00099,         159.494,          156.99
       9.55e-09,         267.622,         267.069,         56.4066,         32.5407,         165.652,         163.284,         31.0223,         12.4574,         35.3187,         2.01023,         7.48403,           1.001,         159.499,         157.009
       9.56e-09,         267.647,         267.097,         56.4437,         32.6034,           165.7,         163.316,         30.9373,         12.4873,         35.3094,         2.01146,         7.48444,           1.001,         159.525,         157.026
       9.57e-09,         267.672,         267.125,         56.4418,         32.6653,         165.717,         163.349,         31.0066,          12.517,         35.2881,         2.01268,         7.48426,         1.00101,         159.537,         157.045
       9.58e-09,         267.698,         267.153,         56.4321,         32.7274,          165.73,          163.38,          31.003,          12.547,          35.297,         2.01391,         7.48418,         1.00102,         159.564,         157.065
       9.59e-09,         267.727,         267.182,         56.4338,         32.7902,         165.789,         163.413,         31.0157,         12.5766,         35.3291,         2.01514,         7.48454,         1.00102,         159.569,         157.082
        9.6e-09,         267.753,          267.21,         56.6172,         32.8528,         165.806,         163.444,         30.9394,         12.6066,         35.3492,         2.01636,         7.48448,         1.00103,          159.58,         157.098
       9.61e-09,         267.777,         267.238,         56.5299,         32.9146,         165.833,         163.476,          31.022,         12.6364,         35.2971,         2.01759,         7.48451,         1.00104,         159.613,         157.118
       9.62e-09,         267.803,         267.266,          56.461,         32.9767,         165.856,         163.508,         31.0195,         12.6664,         35.2964,         2.01882,         7.48468,         1.00104,         159.623,         157.136
       9.63e-09,         267.829,         267.293,         56.6111,         33.0398,          165.88,         163.538,         31.0501,         12.6963,         35.3006,         2.02005,         7.48468,         1.00105,         159.645,         157.153
       9.64e-09,         267.856,         267.321,         56.4961,         33.1019,         165.936,          163.57,         31.0849,         12.7263,         35.3433,         2.02128,         7.48488,         1.00106,         159.651,         157.169
       9.65e-09,         267.881,         267.349,         56.5768,         33.1645,         165.959,         163.602,         31.0677,         12.7561,         35.3329,         2.02251,         7.48489,         1.00106,         159.663,         157.186
       9.66e-09,         267.906,         267.376,         56.6407,         33.2276,         165.978,         163.631,         31.2056,         12.7861,         35.3595,         2.02374,         7.48492,         1.00107,          159.68,         157.204
       9.67e-09,         267.931,         267.403,         56.6554,         33.2898,         166.016,         163.663,         31.0624,         12.8158,         35.3248,         2.02497,         7.48513,         1.00108,         159.688,         157.221
       9.68e-09,          267.96,         267.431,         56.6663,         33.3522,         166.043,         163.693,         31.2015,          12.846,         35.3825,          2.0262,         7.48523,         1.00108,         159.729,         157.239
       9.69e-09,         267.984,         267.458,         56.6021,         33.4151,          166.08,         163.724,          31.034,         12.8757,         35.3571,         2.02743,         7.48522,         1.00109,         159.735,         157.255
        9.7e-09,         268.009,         267.486,         56.7382,         33.4779,         166.108,         163.754,         31.1497,         12.9058,         35.3647,         2.02867,         7.48544,          1.0011,         159.746,         157.271
       9.71e-09,         268.031,         267.513,         56.6306,           33.54,         166.128,         163.785,          31.044,         12.9358,         35.2736,          2.0299,         7.48547,          1.0011,         159.765,         157.289
       9.72e-09,         268.059,          267.54,         56.6177,          33.603,         166.156,         163.814,         31.2391,         12.9659,         35.3575,         2.03113,         7.48536,         1.00111,         159.781,         157.304
       9.73e-09,         268.085,         267.567,         56.8019,         33.6662,         166.203,         163.844,          31.227,         12.9961,         35.3513,         2.03237,         7.48588,         1.00112,         159.803,         157.321
       9.74e-09,         268.109,         267.594,          56.742,         33.7288,         166.221,         163.873,         31.2382,         13.0258,          35.398,         2.03361,         7.48573,         1.00113,         159.805,         157.338
       9.75e-09,         268.133,          267.62,         56.7957,         33.7914,         166.251,         163.903,         31.2722,         13.0561,         35.3462,         2.03484,         7.48593,         1.00113,         159.829,         157.354
       9.76e-09,         268.159,         267.647,         56.7854,         33.8545,         166.269,         163.932,          31.315,         13.0859,         35.3881,         2.03608,           7.486,         1.00114,         159.849,         157.371
       9.77e-09,         268.183,         267.674,         56.7636,         33.9173,         166.303,         163.962,         31.2461,          13.116,         35.3377,         2.03731,         7.48588,         1.00115,          159.86,         157.387
       9.78e-09,         268.209,           267.7,         56.7783,         33.9799,         166.351,         163.991,         31.2068,         13.1458,         35.3873,         2.03855,         7.48641,         1.00116,         159.876,         157.404
       9.79e-09,         268.231,         267.727,         56.7885,         34.0436,         166.359,          164.02,         31.2375,         13.1761,         35.3271,         2.03979,         7.48628,         1.00116,         159.888,         157.417
        9.8e-09,         268.256,         267.753,         56.9441,         34.1067,         166.378,         164.048,         31.1611,         13.2059,         35.3475,         2.04103,          7.4863,         1.00117,         159.919,         157.435
       9.81e-09,         268.281,          267.78,          56.884,         34.1693,         166.416,         164.078,         31.1916,         13.2361,         35.3319,         2.04227,         7.48654,         1.00118,         159.921,          157.45
       9.82e-09,         268.308,         267.806,         56.8613,         34.2322,         166.458,         164.106,         31.1812,         13.2663,         35.4124,         2.04351,         7.48638,         1.00119,         159.925,         157.465
       9.83e-09,         268.331,         267.832,         56.9657,         34.2956,         166.472,         164.134,         31.3358,         13.2965,         35.3966,         2.04475,         7.48666,         1.00119,         159.945,         157.479
       9.84e-09,         268.354,         267.858,         56.8652,         34.3586,         166.497,         164.163,         31.1585,         13.3263,         35.3891,         2.04599,         7.48675,          1.0012,         159.962,         157.495
       9.85e-09,         268.377,         267.884,         56.9081,         34.4215,         166.515,         164.191,         31.2993,         13.3566,         35.3493,         2.04723,         7.48686,         1.00121,          159.99,         157.511
       9.86e-09,         268.403,          267.91,         56.9722,         34.4854,         166.561,         164.219,         31.2244,         13.3867,         35.3879,         2.04848,         7.48695,         1.00122,         159.984,         157.524
       9.87e-09,         268.427,         267.935,         57.0044,         34.5487,         166.587,         164.247,         31.2897,         13.4165,         35.3824,         2.04972,         7.48705,         1.00123,         160.006,         157.539
       9.88e-09,          268.45,         267.961,          57.023,         34.6116,         166.592,         164.274,         31.1919,         13.4468,         35.3781,         2.05097,         7.48705,         1.00123,         160.022,         157.555
       9.89e-09,         268.474,         267.986,         57.0285,         34.6752,         166.634,         164.302,         31.2939,         13.4768,         35.3698,         2.05221,         7.48725,         1.00124,         160.025,         157.569
        9.9e-09,         268.498,         268.012,         57.0643,         34.7382,         166.644,          164.33,          31.266,          13.507,         35.3957,         2.05346,         7.48728,         1.00125,         160.046,         157.584
       9.91e-09,         268.524,         268.038,          57.021,         34.8015,         166.682,         164.357,         31.2939,         13.5371,         35.4212,         2.05471,         7.48714,         1.00126,         160.059,         157.598
       9.92e-09,         268.547,         268.063,          56.984,         34.8646,         166.706,         164.385,         31.2978,         13.5674,         35.4362,         2.05596,         7.48753,         1.00127,         160.084,         157.612
       9.93e-09,         268.569,         268.088,          57.169,         34.9289,         166.711,          164.41,         31.3902,         13.5975,         35.4354,          2.0572,         7.48742,         1.00128,         160.081,         157.627
       9.94e-09,         268.591,         268.114,         57.0921,          34.992,         166.748,         164.438,         31.3858,         13.6278,         35.3752,         2.05845,          7.4874,         1.00128,          160.09,          157.64
       9.95e-09,         268.617,         268.139,         57.1638,         35.0554,         166.776,         164.465,          31.284,         13.6577,         35.4268,          2.0597,          7.4877,         1.00129,         160.121,         157.655
       9.96e-09,          268.64,         268.164,         57.1851,         35.1191,         166.802,         164.491,         31.3898,         13.6881,         35.4195,         2.06095,         7.48751,          1.0013,         160.125,         157.669
       9.97e-09,         268.662,         268.189,           57.15,         35.1828,          166.82,         164.518,         31.2212,          13.718,         35.4399,          2.0622,         7.48794,         1.00131,         160.148,         157.683
       9.98e-09,         268.685,         268.214,         57.1489,         35.2459,         166.849,         164.545,          31.281,         13.7484,         35.3745,         2.06345,         7.48786,         1.00132,         160.152,         157.696
       9.99e-09,         268.709,         268.239,         57.1715,         35.3099,         166.863,          164.57,          31.119,         13.7783,         35.4521,         2.06471,         7.48771,         1.00133,         160.171,          157.71
          1e-08,         268.733,         268.264,         57.2845,         35.3737,         166.905,         164.597,         31.3054,         13.8087,         35.4367,         2.06596,         7.48808,         1.00134,         160.181,         157.723


==> data/hohlraum/hohlraum_aligned_wave.csv <==
y,T_mat_1,T_rad_1,T_mat_2,T_rad_2,T_mat_5,T_rad_5,T_mat_10,T_rad_10
0.00833333,1.00005893049,245.72797571099997,1.0000589337899999,245.73766044,1.00005893663,245.7446147,1.0000589422600001,245.74550870599998
0.025,1.00005681396,245.728070316,1.00005681729,245.737448113,1.0000568202,245.744651115,1.00005682564,245.74543946400001
0.041666699999999994,1.00005165659,241.726327937,1.00005165974,241.736531484,1.00005166268,241.827914504,1.00005166768,241.828497286
0.05833330000000001,1.0000474668700001,238.597408966,1.0000474699,238.60607103099997,1.00004747297,238.61438615900002,1.00004747764,238.61471765299999
0.075,1.00004579338,238.597098995,1.00004579643,238.60549722,1.0000457997799999,238.61464580900002,1.00004580433,238.614738412
0.09166669999999999,1.00004116116,233.62168388799998,1.00004116398,233.888970367,1.00004116727,233.915422704,1.00004117141,233.9153528
0.108333,1.0000373867299999,230.090222698,1.00003738933,230.097820737,1.0000373924,230.108031658,1.0000373961700002,230.10794404
0.125,1.0000343535,226.192593839,1.00003435593,226.194701982,1.00003435861,226.18796395200002,1.00003436201,226.18802690799998
0.14166700000000002,1.00003151849,222.03891210400002,1.0000315207200001,222.05037263,1.00003152286,222.067862439,1.00003152587,222.068191818
0.158333,1.00002740528,215.195416782,1.0000274071600002,215.286643955,1.0000274086799998,215.20995936,1.00002741117,215.210606457
0.175,1.0000223055,205.119095061,1.00002230696,204.89140950599997,1.0000223079000001,205.157462683,1.0000223098,205.15842543099998
0.191667,1.0000195334,199.87728242400001,1.00001953461,199.88478595799998,1.00001953514,199.843934792,1.0000195366700002,199.845210485
0.208333,1.00001632174,191.876445128,1.0000163226899998,191.974250513,1.00001632292,192.01931780099997,1.00001632408,192.02084411599998
0.225,1.0000143470899998,187.012697712,1.0000143478499999,187.012773821,1.0000143478899999,187.01547347099998,1.0000143488,187.017213011
0.24166700000000002,1.0000138569600001,186.803521417,1.00001385764,186.80672512599998,1.00001385753,186.808839461,1.00001385832,186.810776412
0.258333,1.00001342055,186.76836542799998,1.00001342116,186.77184957,1.00001342092,186.16645318599998,1.00001342161,186.16853682299998
0.275,1.00001299383,186.62245766700002,1.00001299436,186.06134435799999,1.00001299402,184.529463553,1.00001299464,184.53164391599998
0.291667,1.00001259139,183.90803890200002,1.00001259184,183.615648425,1.00001259144,183.16008650900002,1.00001259199,183.162326467
0.30833299999999997,1.00001177381,181.124313718,1.0000117742,181.06726928,1.0000117737799998,181.02907042799998,1.00001177426,181.03132329599998
0.325,1.00000919368,171.544874475,1.00000919395,171.41763314899998,1.00000919361,171.13230322299998,1.00000919395,171.134438106
0.341667,1.00000649522,158.627304898,1.0000064954,158.175531411,1.00000649516,157.969642839,1.0000064953799999,157.971584609
0.358333,1.000004255,143.090250752,1.0000042551100001,142.84692245,1.0000042549600001,142.65095837200002,1.0000042550900001,142.65265043899998
0.375,1.0000037799500001,139.50502967,1.00000378004,139.497091155,1.0000037799200001,139.488150679,1.0000037800200001,139.489723338
0.391667,1.00000364199,139.217719375,1.00000364207,139.218440293,1.00000364197,139.216764421,1.00000364206,139.218236373
0.408333,1.00000352635,139.146917516,1.00000352641,139.145762865,1.0000035263299998,139.14337582,1.0000035264,139.144737472
0.425,1.0000034177600001,139.136247347,1.0000034178200001,139.1360476,1.00000341774,139.134377352,1.0000034178100001,139.135623022
0.44166700000000003,1.00000330997,139.13585393,1.0000033100299999,139.13554334399998,1.00000330995,139.134162345,1.00000331001,139.135290747
0.458333,1.00000320218,139.135457439,1.0000032022399998,139.135061949,1.00000320218,139.134004771,1.0000032022299998,139.135016091
0.475,1.0000030944,139.135042496,1.00000309445,139.134601596,1.00000309441,139.133105871,1.00000309446,139.134000906
0.491667,1.00000298662,139.13461595,1.0000029866700002,139.134160699,1.00000298665,139.130994388,1.00000298669,139.131774845
0.508333,1.00000287884,139.13417632600002,1.00000287889,139.133013917,1.00000287888,139.12728467600002,1.00000287892,139.127955182
0.525,1.0000027710700001,139.131188686,1.00000277111,139.129183333,1.0000027711200001,139.12352984700001,1.00000277115,139.124098667
0.541667,1.00000266331,139.126634531,1.0000026633399999,139.123064499,1.00000266337,139.120468957,1.00000266339,139.120946081
0.558333,1.00000255558,139.118870076,1.00000255561,139.118099288,1.0000025556299998,139.11709681600001,1.00000255565,139.11749431200002
0.575,1.0000024478799998,139.117565631,1.00000244791,139.117222389,1.00000244792,138.97193303,1.00000244794,138.972264152
0.591667,1.00000234019,139.11711432,1.00000234021,139.11658774,1.0000023402200002,137.773776099,1.0000023402299998,137.774049502
0.608333,1.00000223241,139.110926324,1.0000022324299997,139.107484369,1.0000022324299997,136.323662972,1.00000223244,136.323886332
0.625,1.0000021246,139.093138228,1.0000021246100002,138.6664882,1.0000021246100002,134.82239079200002,1.0000021246200002,134.822571555
0.641667,1.00000201693,138.184081565,1.00000201694,135.518739654,1.00000201694,133.276788504,1.00000201695,133.27693322
0.658333,1.00000191281,132.6142774,1.00000191282,132.15809401799999,1.00000191282,131.881780408,1.00000191282,131.881894821
0.675,1.00000183121,131.665426995,1.00000183122,131.66487226799998,1.00000183122,131.664050419,1.0000018312299999,131.66414083
0.691667,1.00000175375,131.64684787299998,1.0000017537600001,131.64633229,1.0000017537600001,131.645103126,1.0000017537600001,131.645174571
0.708333,1.0000016766500002,131.636995477,1.0000016766600002,131.636840599,1.0000016766500002,131.6356672,1.0000016766600002,131.635723512
0.725,1.00000159971,131.63172607299998,1.00000159972,131.63161235200002,1.00000159972,131.63058182700001,1.00000159972,131.630626272
0.741667,1.0000015228599999,131.628560273,1.0000015228599999,131.628039019,1.0000015228599999,131.62762997299998,1.0000015228599999,131.62766531100002
0.758333,1.00000144599,131.624524355,1.000001446,131.624345132,1.00000144599,131.62445745,1.00000144599,131.624485766
0.775,1.00000136864,131.608210746,1.00000136865,131.60807156200002,1.00000136864,131.608408116,1.00000136864,131.608431014
0.791667,1.00000129094,131.580320132,1.00000129094,131.580116307,1.00000129094,131.57983098100001,1.00000129094,131.579849711
0.808333,1.0000012131799998,131.5474953,1.00000121319,131.547119102,1.0000012131799998,131.54471495,1.0000012131799998,131.544730514
0.825,1.00000113588,131.52361238700001,1.00000113588,131.523456226,1.00000113588,131.498460662,1.00000113588,131.498473895
0.841667,1.0000010590000001,131.510806548,1.0000010590100001,131.510781095,1.0000010590000001,130.219836198,1.0000010590100001,130.219847522
0.858333,1.00000098233,131.503461904,1.00000098233,131.503275341,1.00000098233,128.496443624,1.00000098233,128.496453255
0.875,1.0000009057600001,131.498922413,1.0000009057600001,131.498126656,1.0000009057600001,126.703937325,1.0000009057600001,126.703945574
0.891667,1.00000082924,131.495155152,1.00000082924,131.494854755,1.00000082924,124.833753976,1.00000082924,124.83376108700001
0.908333,1.0000007527600001,131.492939389,1.0000007527600001,129.335102703,1.0000007527600001,122.876750895,1.0000007527600001,122.87675703299999
0.925,1.0000006763,130.060300057,1.0000006763,124.809334894,1.0000006763,120.82227367200001,1.0000006763,120.82227899700001
0.941667,1.00000059985,121.45551181,1.00000059985,119.73002082100001,1.00000059984,118.657710831,1.00000059984,118.65771546100001
0.958333,1.0000005440000002,117.925675655,1.0000005440000002,117.92572671,1.0000005440000002,117.92553567200001,1.0000005440000002,117.925539747
0.975,1.0000004981200001,117.925164577,1.0000004981200001,117.925202485,1.0000004981200001,117.924910217,1.0000004981200001,117.92491391200001
0.991667,1.00000045224,117.92482495200001,1.00000045224,117.924831186,1.00000045224,117.702716419,1.00000045224,117.702719879
1.00833,1.00000040637,117.924571267,1.00000040637,117.92455094299999,1.00000040637,115.720807818,1.00000040637,115.72081110399999
1.025,1.0000003604899999,117.924373754,1.0000003604899999,117.924310639,1.0000003604899999,113.243380863,1.0000003604899999,113.24338401
1.04167,1.00000031462,117.924218446,1.00000031462,117.924008595,1.00000031462,110.591863968,1.00000031462,110.59186703700001
1.05833,1.00000026875,117.92399875,1.00000026875,117.92378059999999,1.00000026875,106.917368289,1.00000026875,106.917371373
1.075,1.00000022287,117.923727677,1.00000022287,117.666646195,1.00000022287,102.02991819100001,1.00000022287,102.029921337
1.0916700000000001,1.000000177,117.92364092700001,1.000000177,112.84188405100001,1.000000177,96.3180198855,1.000000177,96.31802315590001
1.10833,1.00000013113,115.65553024,1.00000013113,105.72960047,1.00000013113,89.3591998341,1.00000013113,89.3592032727
1.125,1.0000000852600002,102.110011256,1.0000000852600002,96.79746343459999,1.0000000852600002,80.2415312619,1.0000000852600002,80.2415348436
1.14167,1.0000000527600001,90.4304020317,1.0000000527600001,89.1551864526,1.0000000527600001,71.1686995569,1.0000000527600001,71.16870320449999
1.1583299999999999,1.00000003747,90.4303549076,1.00000003747,82.1511545978,1.00000003747,65.3323436122,1.00000003747,65.3323476772
1.175,1.0000000221799998,85.6895170588,1.0000000221799998,72.0560222516,1.0000000221799998,57.303956074300004,1.0000000221799998,57.303960574499996
1.19167,1.00000000688,63.9618919237,1.00000000688,53.7853167358,1.00000000688,42.7737632256,1.00000000688,42.7737676376
1.20833,1.0,0.999849549973,1.0,0.9989822887090001,1.0,1.0005830948299999,1.0,1.0005831982
1.225,1.0,0.999973468875,1.0,0.999870217005,1.0,0.9996170638959999,1.0,0.9996171453049999
1.24167,1.0,1.0000014588600001,1.0,0.999998518964,1.0,1.00005688579,1.0,1.00005694946
1.25833,1.0,1.0000008258,1.0,1.0000016574200001,1.0,0.999526510924,1.0,0.999526560129
1.275,1.0,1.00000046317,1.0,1.00000116517,1.0,0.9999734684739999,1.0,0.9999735059389999
1.29167,1.0,1.0000002605299998,1.0,1.00000080186,1.0,0.999928381768,1.0,0.9999284095290001
1.30833,1.0,1.0000001493100001,1.0,1.0000005335700002,1.0,0.9999708398360001,1.0,0.999970859422
1.325,1.0,1.00000008827,1.0,1.0000003307799998,1.0,1.00000017247,1.0,1.00000018496
1.3416700000000001,1.0,1.00000005302,1.0,1.00000016868,1.0,1.0000000963200002,1.0,1.0000001024
1.35833,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987
1.375,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987
1.39167,0.999999999185,0.999999998741,0.999999999185,0.9999999987520001,0.999999999185,0.999999998749,0.999999999185,0.999999998749


==> data/hohlraum/hohlraum_gauss.csv <==
              t,          x1_rad,          x1_mat,          x2_rad,          x2_mat,          x3_rad,          x3_mat,          x4_rad,          x4_mat,          x5_rad,          x5_mat,          x6_rad,          x6_mat,          x7_rad,          x7_mat
            0.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          1e-11,         127.782,         1.70933,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          2e-11,          131.79,         3.24302,         23.4286,         1.00004,         23.4286,         1.00005,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          3e-11,         132.888,         4.83293,         43.8382,         1.00144,         74.9978,         1.13181,             1.0,             1.0,         47.2214,         1.00911,             1.0,             1.0,             1.0,             1.0
          4e-11,         133.015,         6.42461,         59.1443,         1.02979,         78.7203,          1.3121,         8.45114,             1.0,         48.5206,         1.03037,             1.0,             1.0,             1.0,             1.0
          5e-11,         132.919,         8.03479,         59.9607,         1.06905,         78.8779,         1.50113,         8.97967,             1.0,         50.6896,         1.05895,         5.94789,             1.0,         7.72003,             1.0
          6e-11,         133.183,         9.64454,         61.9291,         1.11333,         79.1058,         1.69442,         9.08953,             1.0,         52.4195,         1.08806,          7.6271,             1.0,         9.69039,             1.0
          7e-11,         133.052,         11.2566,         62.4435,           1.161,         79.0946,         1.88587,         9.10945,             1.0,          51.805,         1.11463,         7.71648,             1.0,          9.8408,             1.0
          8e-11,         133.127,          12.861,         62.0446,         1.20472,         79.7007,         2.08151,         9.10994,             1.0,         52.1814,         1.14382,         7.77726,             1.0,         9.92027,             1.0
          9e-11,         133.056,         14.4751,         62.5192,         1.25104,         79.6837,         2.27974,         9.11025,             1.0,         52.4726,          1.1727,         7.80984,             1.0,         10.0305,         1.00001
          1e-10,         132.956,         16.0796,         61.8583,         1.29471,         79.9133,         2.48025,         9.11042,         1.00001,         51.3043,          1.1991,         7.80987,             1.0,         9.98889,         1.00001
        1.1e-10,         133.192,         17.6988,         61.9785,         1.34035,         79.7405,         2.67684,         9.11027,         1.00001,         52.3703,         1.22907,         7.81007,             1.0,         9.95383,         1.00001
        1.2e-10,         132.972,         19.3018,           62.92,         1.38831,          79.709,          2.8752,         9.11092,         1.00001,         51.3912,         1.25716,         7.81014,             1.0,         10.0149,         1.00001
        1.3e-10,         133.293,         20.9145,         62.8615,          1.4343,         79.9093,         3.07528,          9.1116,         1.00001,         52.6968,         1.28717,         7.81028,             1.0,         9.95799,         1.00001
        1.4e-10,         133.061,         22.5222,         62.5704,         1.48046,         79.7435,         3.27248,         9.11135,         1.00001,         53.0524,         1.31698,         7.81037,             1.0,         10.0066,         1.00001
        1.5e-10,         133.117,         24.1359,         62.4413,         1.52873,         79.7874,         3.47109,         9.11168,         1.00001,         52.0167,         1.34511,          7.8105,             1.0,         10.0056,         1.00002
        1.6e-10,         133.027,         25.7399,         62.3591,         1.57438,           79.79,         3.66936,         9.11174,         1.00001,          52.109,         1.37357,         7.81055,             1.0,         9.95649,         1.00002
        1.7e-10,          133.19,         27.3527,         62.7403,         1.62125,         79.7721,         3.86868,         9.11159,         1.00001,         50.6535,         1.40088,         7.81111,             1.0,         10.0394,         1.00002
        1.8e-10,         132.983,         28.9668,          62.338,          1.6674,          79.817,         4.06817,         9.11171,         1.00001,         51.4344,         1.43168,         7.81121,         1.00001,         9.97361,         1.00002
        1.9e-10,         133.252,         30.5778,         62.3285,         1.71442,         79.8716,         4.26671,         9.11167,         1.00001,         53.7188,         1.46164,          7.8111,         1.00001,         9.97163,         1.00002
          2e-10,         133.235,         32.1872,          62.952,         1.76163,         79.6673,         4.46422,          9.1112,         1.00001,         51.9531,         1.48901,         7.81089,         1.00001,           10.01,         1.00002
        2.1e-10,         133.273,         33.7983,         62.2786,         1.80799,         79.7984,         4.66442,         9.11142,         1.00001,         52.2222,         1.51957,         7.81081,         1.00001,         9.96574,         1.00002
        2.2e-10,         133.205,         35.4095,         62.7502,          1.8563,         79.9168,         4.86304,         9.11156,         1.00001,         52.0739,         1.54769,         7.81089,         1.00001,         10.0353,         1.00003
        2.3e-10,         133.125,         37.0066,         62.9475,         1.90148,         79.6376,         5.05966,         9.11076,         1.00002,         51.3341,         1.57551,         7.81043,         1.00001,         9.98785,         1.00003
        2.4e-10,         133.366,         38.6293,         62.4138,         1.94967,         79.8105,         5.26046,         9.11117,         1.00002,         52.4589,         1.60551,         7.81044,         1.00001,         9.94861,         1.00003
        2.5e-10,         133.495,          40.239,         62.4217,         1.99467,         79.9264,         5.45954,         9.11155,         1.00002,         51.8284,         1.63363,         7.81078,         1.00001,         10.0145,         1.00003
        2.6e-10,         133.253,         41.8437,         62.6977,         2.04265,         79.7215,          5.6563,         9.11078,         1.00002,         52.6339,         1.66368,         7.81046,         1.00001,          9.9653,         1.00003
        2.7e-10,         133.515,          43.455,         62.5753,         2.08954,         79.6605,         5.85509,         9.11117,         1.00002,         52.9475,         1.69349,         7.81065,         1.00001,         10.0075,         1.00003
        2.8e-10,          133.68,         45.0766,         62.5361,         2.13606,         79.9373,         6.05622,         9.11194,         1.00002,          51.197,         1.72014,         7.81118,         1.00001,          10.009,         1.00003
        2.9e-10,         133.468,         46.6743,         62.8559,         2.18175,         79.7729,         6.25478,          9.1112,         1.00002,         52.0677,         1.75018,          7.8109,         1.00001,         9.95449,         1.00004
          3e-10,         133.658,         48.2847,         62.6896,         2.22942,         79.7325,         6.45352,         9.11137,         1.00002,         50.7023,         1.77753,         7.81095,         1.00001,         10.0355,         1.00004
        3.1e-10,         133.761,         49.8991,         62.0968,         2.27506,         79.8833,         6.65375,         9.11219,         1.00002,          51.744,         1.80836,         7.81159,         1.00001,         9.97237,         1.00004
        3.2e-10,         134.014,         51.5103,         62.6469,         2.32228,         79.7731,         6.85284,          9.1115,         1.00002,         53.8723,         1.83834,         7.81122,         1.00001,         9.97678,         1.00004
        3.3e-10,         133.837,         53.1119,         63.3324,         2.37025,          79.769,         7.05113,          9.1116,         1.00002,         51.7642,         1.86571,         7.81121,         1.00001,         10.0181,         1.00004
        3.4e-10,         134.095,         54.7209,         62.0343,         2.41427,         79.8013,         7.25005,         9.11201,         1.00002,         51.4456,         1.89484,          7.8115,         1.00001,         9.97332,         1.00004
        3.5e-10,         133.993,         56.3303,         62.7539,         2.46222,         79.7876,         7.45032,         9.11137,         1.00002,         52.1697,         1.92453,         7.81098,         1.00001,         10.0285,         1.00005
        3.6e-10,         134.307,         57.9353,         62.3329,         2.50881,         79.7639,          7.6487,         9.11135,         1.00003,          51.181,         1.95231,         7.81086,         1.00001,         9.98611,         1.00005
        3.7e-10,         134.375,          59.541,         62.3132,         2.55496,         79.8697,         7.84772,         9.11168,         1.00003,         52.6556,         1.98233,         7.81107,         1.00001,         9.94467,         1.00005
        3.8e-10,         134.575,         61.1446,         62.9301,         2.60207,         79.7093,         8.04667,         9.11099,         1.00003,          52.386,         2.01047,          7.8106,         1.00001,         10.0188,         1.00005
        3.9e-10,         134.689,         62.7563,         62.6349,         2.64839,         79.7592,         8.24621,         9.11104,         1.00003,         52.5322,         2.04051,         7.81043,         1.00001,         9.96966,         1.00005
          4e-10,         134.768,         64.3539,         62.5619,           2.694,         79.9041,         8.44633,         9.11148,         1.00003,         52.4944,         2.07007,         7.81075,         1.00001,         10.0098,         1.00005
        4.1e-10,         134.982,         65.9626,         62.3899,          2.7421,         79.7692,         8.64502,         9.11084,         1.00003,         51.2207,         2.09703,         7.81038,         1.00002,         10.0047,         1.00005
        4.2e-10,         135.148,         67.5615,         62.5523,         2.78927,         79.7635,         8.84432,         9.11108,         1.00003,         52.0551,         2.12708,         7.81047,         1.00002,          9.9505,         1.00006
        4.3e-10,         135.437,          69.173,         62.8249,         2.83608,         79.8619,          9.0445,         9.11168,         1.00003,         50.8358,         2.15443,         7.81101,         1.00002,          10.033,         1.00006
        4.4e-10,         135.674,         70.7649,         62.4804,         2.88227,         79.8229,         9.24311,         9.11113,         1.00003,         52.5096,         2.18527,         7.81071,         1.00002,         9.97171,         1.00006
        4.5e-10,         135.998,         72.3707,         62.4941,         2.92872,         79.6631,          9.4407,         9.11121,         1.00003,         53.8189,         2.21524,         7.81077,         1.00002,         9.97723,         1.00006
        4.6e-10,         136.108,          73.978,          62.385,         2.97473,         79.8408,         9.64206,         9.11194,         1.00003,         51.3998,         2.24248,         7.81131,         1.00002,         10.0222,         1.00006
        4.7e-10,          136.45,         75.5712,          62.511,          3.0225,         79.8332,         9.84097,         9.11153,         1.00003,          51.504,         2.27179,         7.81115,         1.00002,          9.9677,         1.00006
        4.8e-10,         136.645,         77.1632,         62.7513,         3.06881,         79.7463,         10.0385,         9.11146,         1.00004,          52.271,          2.3015,         7.81114,         1.00002,         10.0235,         1.00007
        4.9e-10,         137.026,         78.7658,         62.9221,         3.11641,         79.7991,         10.2388,         9.11208,         1.00004,         51.0753,         2.32922,         7.81157,         1.00002,         9.98778,         1.00007
          5e-10,         137.353,         80.3636,         62.5241,         3.16273,         79.8403,         10.4387,          9.1116,         1.00004,         53.6206,         2.35974,         7.81118,         1.00002,         9.94183,         1.00007
        5.1e-10,         137.682,         81.9472,         62.0387,         3.20791,         79.7851,          10.637,         9.11136,         1.00004,         52.3243,         2.38737,         7.81101,         1.00002,         10.0275,         1.00007
        5.2e-10,         138.032,          83.546,         62.6509,         3.25595,         79.7923,         10.8365,          9.1117,         1.00004,         52.3014,         2.41733,         7.81112,         1.00002,         9.97745,         1.00007
        5.3e-10,         138.254,         85.1354,         61.8027,         3.30038,         79.8444,         11.0369,         9.11138,         1.00004,         52.0301,         2.44566,         7.81079,         1.00002,         10.0053,         1.00007
        5.4e-10,         138.527,         86.7204,          62.393,         3.34726,          79.754,         11.2353,         9.11119,         1.00004,         51.2488,         2.47392,         7.81076,         1.00002,         10.0024,         1.00007
        5.5e-10,         139.229,         88.3094,         62.8168,         3.39546,          79.824,         11.4345,         9.11132,         1.00004,          52.098,         2.50396,          7.8107,         1.00002,         9.94743,         1.00008
        5.6e-10,         139.424,         89.8918,         62.5704,         3.44277,         79.7821,         11.6335,         9.11099,         1.00004,         51.4093,         2.53129,         7.81039,         1.00002,         10.0303,         1.00008
        5.7e-10,          139.82,         91.4775,         62.1352,         3.48841,         79.7339,         11.8329,         9.11108,         1.00004,         52.4591,         2.56212,         7.81057,         1.00002,         9.97871,         1.00008
        5.8e-10,         140.548,         93.0637,         62.9181,         3.53663,         79.8141,         12.0322,         9.11137,         1.00004,         53.6834,         2.59203,         7.81075,         1.00002,         9.97862,         1.00008
        5.9e-10,         140.823,         94.6355,          62.414,         3.58235,         79.8706,          12.231,         9.11121,         1.00004,         50.6014,         2.61781,         7.81064,         1.00002,         10.0221,         1.00008
          6e-10,         141.328,         96.2166,         62.5354,         3.62822,         79.7424,         12.4296,         9.11132,         1.00005,         51.5453,         2.64862,          7.8109,         1.00002,         9.96395,         1.00008
        6.1e-10,         141.792,          97.789,          62.215,         3.67431,         79.8041,         12.6298,         9.11166,         1.00005,         52.3969,         2.67834,         7.81109,         1.00002,         10.0175,         1.00009
        6.2e-10,         142.374,          99.363,         62.5086,         3.72293,         79.8945,         12.8291,         9.11146,         1.00005,         51.3448,         2.70601,         7.81096,         1.00002,         9.98382,         1.00009
        6.3e-10,         143.109,         100.937,          62.926,         3.76863,         79.7121,          13.027,         9.11146,         1.00005,         53.7757,         2.73672,         7.81121,         1.00002,         9.94485,         1.00009
        6.4e-10,         143.535,         102.504,         62.4649,         3.81638,         79.7819,         13.2279,         9.11194,         1.00005,         52.1891,         2.76408,         7.81139,         1.00002,         10.0353,         1.00009
        6.5e-10,         143.992,         104.062,         62.8873,         3.86366,         79.9021,         13.4277,         9.11186,         1.00005,         51.3305,         2.79249,         7.81138,         1.00003,         9.98258,         1.00009
        6.6e-10,         144.715,         105.628,         62.3324,         3.90912,         79.7488,         13.6249,         9.11147,         1.00005,         52.0766,         2.82239,         7.81123,         1.00003,         10.0018,         1.00009
        6.7e-10,          145.16,         107.182,          62.177,          3.9558,         79.7771,         13.8251,         9.11167,         1.00005,         51.3105,         2.85062,         7.81116,         1.00003,         10.0017,         1.00009
        6.8e-10,         145.936,         108.736,         62.7474,         4.00293,         79.8881,         14.0252,         9.11162,         1.00005,         52.2802,         2.88065,         7.81098,         1.00003,         9.94653,          1.0001
        6.9e-10,           146.4,         110.283,         62.8522,         4.04958,         79.7421,         14.2226,         9.11113,         1.00005,         51.9565,           2.909,          7.8108,         1.00003,         10.0363,          1.0001
          7e-10,         147.137,         111.834,         62.5721,         4.09575,         79.7986,         14.4216,          9.1113,         1.00005,           52.36,         2.93874,         7.81074,         1.00003,         9.98522,          1.0001
        7.1e-10,         147.917,         113.385,         62.8269,         4.14416,         79.9108,          14.622,         9.11137,         1.00005,         53.0542,         2.96806,         7.81058,         1.00003,         9.97835,          1.0001
        7.2e-10,         148.454,         114.912,         62.4539,         4.19008,         79.7346,         14.8201,         9.11092,         1.00005,         50.6036,         2.99442,         7.81049,         1.00003,         10.0186,          1.0001
        7.3e-10,         149.195,         116.454,         62.4442,         4.23718,         79.7946,         15.0192,         9.11109,         1.00006,         51.5925,         3.02522,         7.81046,         1.00003,         9.95984,          1.0001
        7.4e-10,         150.033,          117.99,         62.5157,         4.28277,         79.8938,          15.219,         9.11128,         1.00006,          52.617,         3.05495,          7.8106,         1.00003,         10.0105,         1.00011
        7.5e-10,         150.705,         119.516,         63.1113,         4.33066,         79.7185,          15.418,          9.1111,         1.00006,         51.9674,         3.08252,          7.8107,         1.00003,         9.98593,         1.00011
        7.6e-10,         151.576,          121.04,         62.4008,         4.37578,         79.8066,         15.6181,         9.11136,         1.00006,         53.5528,         3.11327,         7.81081,         1.00003,         9.94921,         1.00011
        7.7e-10,         152.409,         122.564,         62.7851,         4.42442,         79.9469,         15.8171,         9.11165,         1.00006,         51.7979,         3.14034,         7.81101,         1.00003,         10.0396,         1.00011
        7.8e-10,         152.941,         124.075,         62.1755,         4.47075,         79.7596,         16.0156,         9.11125,         1.00006,         51.0147,         3.16897,         7.81096,         1.00003,         9.97835,         1.00011
        7.9e-10,         153.935,         125.585,         62.8394,         4.51843,         79.7812,         16.2159,         9.11164,         1.00006,         52.1349,         3.19884,         7.81118,         1.00003,         9.99391,         1.00011
          8e-10,         154.858,         127.096,         62.6993,         4.56444,         79.9505,         16.4151,           9.112,         1.00006,         51.4572,         3.22702,         7.81141,         1.00003,         10.0004,         1.00011
        8.1e-10,         155.588,          128.59,         62.2467,         4.61186,         79.7507,         16.6122,         9.11143,         1.00006,         53.0151,         3.25705,         7.81128,         1.00003,         9.94875,         1.00012
        8.2e-10,         156.302,         130.084,          62.433,         4.65819,         79.7767,         16.8132,         9.11171,         1.00006,         52.0779,         3.28583,         7.81123,         1.00003,         10.0405,         1.00012
        8.3e-10,          157.34,         131.576,         62.6955,         4.70542,           79.95,         17.0132,         9.11203,         1.00006,         52.1002,         3.31493,         7.81142,         1.00003,         9.99236,         1.00012
        8.4e-10,         158.127,          133.06,         62.8205,         4.75346,         79.7609,         17.2109,         9.11115,         1.00006,         52.8231,         3.34336,         7.81086,         1.00003,         9.97512,         1.00012
        8.5e-10,         158.851,         134.533,         62.8862,         4.79918,         79.8254,         17.4116,         9.11127,         1.00007,         50.6192,         3.37067,         7.81075,         1.00003,         10.0179,         1.00012
        8.6e-10,         159.837,         136.007,          61.948,         4.84373,         79.9064,          17.612,         9.11182,         1.00007,         51.6941,         3.40142,          7.8111,         1.00003,         9.95953,         1.00012
        8.7e-10,         160.761,         137.477,         62.4757,         4.89305,         79.8066,          17.811,         9.11087,         1.00007,          53.483,         3.43112,         7.81047,         1.00003,         10.0041,         1.00013
        8.8e-10,         161.655,         138.934,         62.8818,         4.93968,         79.8167,         18.0097,         9.11097,         1.00007,          51.867,         3.45865,         7.81038,         1.00004,         9.99088,         1.00013
        8.9e-10,         162.598,         140.387,          62.538,         4.98525,          79.974,         18.2106,         9.11164,         1.00007,         53.2544,         3.48926,         7.81083,         1.00004,         9.95369,         1.00013
          9e-10,         163.443,         141.834,         62.6532,         5.03381,         79.8033,           18.41,         9.11096,         1.00007,          51.153,         3.51495,         7.81055,         1.00004,          10.037,         1.00013
        9.1e-10,         164.362,         143.274,         62.2371,         5.07985,          79.812,         18.6086,         9.11111,         1.00007,         50.9304,         3.54492,         7.81055,         1.00004,         9.97343,         1.00013
        9.2e-10,         165.428,         144.707,         62.8021,         5.12843,         79.9295,          18.808,          9.1117,         1.00007,         52.5818,         3.57544,         7.81109,         1.00004,         9.98778,         1.00013
        9.3e-10,         166.347,         146.129,         62.7263,         5.17399,         79.8102,         19.0085,         9.11128,         1.00007,         51.8944,         3.60285,         7.81088,         1.00004,         9.99844,         1.00013
        9.4e-10,         167.223,         147.542,         62.4434,         5.22104,         79.8045,         19.2077,          9.1113,         1.00007,         52.9203,         3.63275,         7.81087,         1.00004,         9.95432,         1.00014
        9.5e-10,         168.243,         148.957,         62.6642,         5.26683,         79.9229,         19.4073,         9.11195,         1.00007,         52.0598,         3.66166,         7.81142,         1.00004,         10.0425,         1.00014
        9.6e-10,         169.217,          150.36,         62.8486,         5.31512,         79.9294,         19.6082,         9.11149,         1.00007,         51.2592,          3.6889,         7.81115,         1.00004,         9.99376,         1.00014
        9.7e-10,          170.15,          151.75,          62.244,         5.36081,         79.7779,         19.8075,         9.11164,         1.00008,         52.8388,         3.71867,         7.81127,         1.00004,         9.96966,         1.00014
        9.8e-10,         171.117,         153.143,          63.011,         5.40986,          79.933,         20.0081,         9.11205,         1.00008,         50.6433,         3.74574,          7.8115,         1.00004,         10.0174,         1.00014
        9.9e-10,         172.069,         154.521,          62.373,         5.45589,         79.9006,         20.2073,          9.1114,         1.00008,         51.9123,         3.77602,         7.81106,         1.00004,         9.95731,         1.00014
          1e-09,          173.07,         155.888,          62.764,         5.50393,         79.8307,         20.4073,         9.11138,         1.00008,         53.5435,         3.80512,         7.81086,         1.00004,         10.0082,         1.00015
       1.01e-09,         174.021,          157.25,         62.7019,         5.55038,         79.9014,         20.6079,         9.11175,         1.00008,         51.7486,         3.83257,         7.81114,         1.00004,         9.99991,         1.00015
       1.02e-09,         174.981,         158.604,         61.9842,         5.59579,         79.9117,         20.8074,         9.11114,         1.00008,         52.3045,         3.86165,         7.81066,         1.00004,         9.95883,         1.00015
       1.03e-09,         175.877,          159.94,         62.1359,         5.64311,         79.8601,         21.0064,         9.11088,         1.00008,         51.1957,         3.88891,         7.81037,         1.00004,         10.0318,         1.00015
       1.04e-09,         176.923,         161.279,         62.7217,         5.69122,         79.8761,         21.2074,         9.11149,         1.00008,         50.9572,         3.91891,         7.81076,         1.00004,         9.97045,         1.00015
       1.05e-09,         177.962,         162.609,         62.9903,         5.73815,         79.9198,         21.4077,         9.11096,         1.00008,         52.9209,          3.9495,         7.81036,         1.00004,         9.98004,         1.00015
       1.06e-09,         178.919,         163.925,         62.4781,         5.78488,         79.8407,         21.6061,         9.11092,         1.00008,         52.4247,         3.97689,         7.81045,         1.00004,         9.99898,         1.00016
       1.07e-09,         179.945,         165.233,         62.3058,         5.83321,         79.9912,          21.808,         9.11159,         1.00008,          52.492,         4.00681,          7.8109,         1.00004,         9.95828,         1.00016
       1.08e-09,          180.91,          166.53,         62.5402,         5.87933,          79.909,          22.009,         9.11134,         1.00008,         51.6757,         4.03564,         7.81081,         1.00004,         10.0417,         1.00016
       1.09e-09,         181.886,         167.819,         62.6431,         5.92742,         79.8645,         22.2082,         9.11125,         1.00009,         51.3184,         4.06314,         7.81083,         1.00004,         9.98991,         1.00016
        1.1e-09,          182.87,         169.092,         62.6557,         5.97344,         79.9435,         22.4085,         9.11165,         1.00009,         52.9408,         4.09305,         7.81116,         1.00005,         9.96212,         1.00016
       1.11e-09,         183.849,         170.359,         62.3922,         6.01931,         79.9698,         22.6101,         9.11164,         1.00009,         50.8673,         4.12033,         7.81114,         1.00005,         10.0137,         1.00016
       1.12e-09,         184.857,         171.617,         62.8033,         6.06745,         79.8438,         22.8095,         9.11153,         1.00009,         52.7027,         4.15106,          7.8112,         1.00005,         9.95975,         1.00016
       1.13e-09,         185.792,          172.86,         62.5629,         6.11557,         79.9407,           23.01,         9.11194,         1.00009,         53.5169,         4.18076,          7.8115,         1.00005,         10.0149,         1.00017
       1.14e-09,         186.794,         174.097,         62.4972,          6.1618,         80.0687,         23.2113,         9.11164,         1.00009,         51.3898,         4.20803,          7.8112,         1.00005,         10.0049,         1.00017
       1.15e-09,         187.724,         175.322,         63.2732,         6.21223,         79.8228,         23.4106,         9.11156,         1.00009,         52.2379,         4.23725,         7.81125,         1.00005,         9.95654,         1.00017
       1.16e-09,         188.638,         176.536,         61.6754,         6.25632,          79.936,         23.6119,          9.1117,         1.00009,         51.2343,          4.2645,         7.81112,         1.00005,         10.0338,         1.00017
       1.17e-09,         189.603,         177.737,           62.81,         6.30587,         80.0226,         23.8121,         9.11139,         1.00009,         51.0478,         4.29445,         7.81086,         1.00005,         9.96953,         1.00017
       1.18e-09,          190.62,         178.932,         62.6613,         6.35264,         79.9241,         24.0125,         9.11129,         1.00009,         53.7875,         4.32505,         7.81087,         1.00005,         9.97899,         1.00017
       1.19e-09,         191.484,         180.111,         62.0909,         6.39921,         79.9248,         24.2147,         9.11141,         1.00009,         52.3618,         4.35237,         7.81076,         1.00005,         10.0066,         1.00018
        1.2e-09,         192.456,         181.282,         62.8548,         6.44692,         80.0613,         24.4159,         9.11118,          1.0001,         52.1174,         4.38219,         7.81048,         1.00005,         9.96255,         1.00018
       1.21e-09,         193.349,         182.438,         62.6979,         6.49448,         79.9187,          24.615,         9.11081,          1.0001,         51.6726,          4.4106,          7.8104,         1.00005,         10.0375,         1.00018
       1.22e-09,         194.299,         183.586,          62.329,         6.54195,         79.9514,         24.8175,         9.11137,          1.0001,         51.3507,         4.43856,         7.81071,         1.00005,         9.98543,         1.00018
       1.23e-09,         195.302,         184.725,         62.7216,         6.58961,          80.053,         25.0189,         9.11135,          1.0001,          53.042,         4.46844,         7.81064,         1.00005,         9.95227,         1.00018
       1.24e-09,         196.162,         185.843,         62.4997,         6.63816,         79.9236,          25.218,         9.11116,          1.0001,         51.5099,         4.49569,         7.81083,         1.00005,         10.0124,         1.00018
       1.25e-09,         197.105,         186.959,         62.3191,         6.68508,         80.0837,         25.4204,         9.11157,          1.0001,         52.6423,         4.52638,           7.811,         1.00005,         9.96551,         1.00019
       1.26e-09,         198.028,         188.057,         62.7775,         6.73274,         80.0414,         25.6217,         9.11168,          1.0001,         53.3951,         4.55603,         7.81108,         1.00005,         10.0148,         1.00019
       1.27e-09,         198.878,         189.144,         62.5194,         6.78053,         79.9295,         25.8215,          9.1114,          1.0001,         50.6337,         4.58183,         7.81113,         1.00005,          10.007,         1.00019
       1.28e-09,         199.785,         190.217,         62.7133,         6.82884,         80.0022,         26.0226,         9.11166,          1.0001,         52.1953,          4.6125,         7.81124,         1.00005,         9.95255,         1.00019
       1.29e-09,         200.651,          191.28,         62.2436,         6.87506,          80.143,         26.2253,         9.11201,          1.0001,          51.318,         4.63971,         7.81143,         1.00005,         10.0332,         1.00019
        1.3e-09,         201.522,         192.335,         62.6754,         6.92499,         79.9402,         26.4259,         9.11154,          1.0001,         51.4086,         4.66963,         7.81128,         1.00006,          9.9703,         1.00019
       1.31e-09,         202.473,         193.373,         63.1793,           6.972,         80.0382,         26.6279,         9.11167,          1.0001,         53.7969,         4.70021,         7.81123,         1.00006,         9.98209,          1.0002
       1.32e-09,         203.257,         194.398,         62.4715,         7.02021,         80.2302,         26.8301,         9.11172,         1.00011,         52.2341,         4.72745,         7.81108,         1.00006,         10.0138,          1.0002
       1.33e-09,         204.092,         195.414,         62.2784,         7.06728,         79.9571,         27.0303,         9.11131,         1.00011,         51.1781,         4.75571,         7.81099,         1.00006,         9.96864,          1.0002
       1.34e-09,         204.921,         196.418,         62.7958,         7.11678,         80.0207,         27.2325,         9.11141,         1.00011,         51.9112,         4.78581,         7.81082,         1.00006,         10.0318,          1.0002
       1.35e-09,          205.79,         197.405,         62.7401,         7.16444,         80.1915,         27.4338,         9.11155,         1.00011,         51.4192,         4.81359,         7.81083,         1.00006,         9.98298,          1.0002
       1.36e-09,         206.641,         198.385,         62.4633,         7.21268,         80.1065,         27.6349,         9.11106,         1.00011,         53.0082,         4.84344,         7.81059,         1.00006,         9.94837,          1.0002
       1.37e-09,         207.391,         199.347,         62.8805,         7.26076,         79.9989,         27.8367,         9.11119,         1.00011,         51.8114,         4.87065,          7.8105,         1.00006,         10.0162,         1.00021
       1.38e-09,         208.255,         200.303,         62.6551,         7.30967,           80.21,         28.0389,         9.11163,         1.00011,         52.5337,         4.90128,         7.81086,         1.00006,         9.97132,         1.00021
       1.39e-09,         209.061,         201.241,         62.1821,         7.35734,         80.0404,         28.2387,         9.11093,         1.00011,         52.7046,         4.93013,         7.81061,         1.00006,         10.0151,         1.00021
        1.4e-09,         209.816,         202.169,         62.9148,         7.40585,         80.0884,         28.4419,         9.11151,         1.00011,         50.6539,          4.9567,         7.81093,         1.00006,         10.0018,         1.00021
       1.41e-09,         210.597,         203.084,         62.7646,          7.4558,         80.2111,         28.6447,         9.11201,         1.00011,         52.1806,         4.98734,         7.81129,         1.00006,         9.94977,         1.00021
       1.42e-09,         211.411,         203.989,         62.4125,           7.503,         80.1149,         28.8459,         9.11138,         1.00012,         51.5194,         5.01452,         7.81112,         1.00006,         10.0311,         1.00021
       1.43e-09,         212.156,         204.878,         63.0444,         7.55279,         80.2287,         29.0484,         9.11172,         1.00012,         52.0303,          5.0444,         7.81125,         1.00006,         9.97229,         1.00022
       1.44e-09,         212.951,         205.757,          62.596,         7.60131,          80.221,         29.2508,         9.11242,         1.00012,         53.7551,         5.07494,          7.8118,         1.00006,         9.98751,         1.00022
       1.45e-09,         213.636,          206.62,          62.589,         7.64908,         80.1269,         29.4524,         9.11174,         1.00012,         51.8174,         5.10191,          7.8115,         1.00006,         10.0231,         1.00022
       1.46e-09,          214.36,         207.473,         62.9819,         7.69788,         80.1495,         29.6533,         9.11174,         1.00012,         51.1482,         5.13039,         7.81139,         1.00006,         9.96626,         1.00022
       1.47e-09,          215.11,         208.315,         63.1658,          7.7483,         80.3423,         29.8569,         9.11245,         1.00012,         52.1034,         5.16055,         7.81186,         1.00006,         10.0289,         1.00022
       1.48e-09,         215.804,          209.14,         62.8364,         7.79586,         80.1294,         30.0583,         9.11165,         1.00012,         51.5676,          5.1882,         7.81127,         1.00006,           9.983,         1.00022
       1.49e-09,         216.497,         209.954,         62.4831,          7.8451,         80.1659,         30.2598,          9.1116,         1.00012,         53.6414,         5.21802,         7.81115,         1.00007,         9.94683,         1.00023
        1.5e-09,         217.227,         210.761,         62.7397,          7.8962,         80.3354,         30.4628,         9.11202,         1.00012,          52.038,         5.24582,         7.81142,         1.00007,         10.0259,         1.00023
       1.51e-09,         217.886,         211.552,         62.6536,           7.944,          80.236,         30.6652,         9.11158,         1.00012,          52.248,         5.27567,         7.81108,         1.00007,          9.9774,         1.00023
       1.52e-09,          218.58,         212.331,          62.606,         7.99311,         80.1617,         30.8669,         9.11143,         1.00012,         52.6082,         5.30384,         7.81083,         1.00007,         10.0094,         1.00023
       1.53e-09,         219.227,           213.1,          62.871,         8.04414,         80.3458,         31.0701,         9.11187,         1.00013,         50.7022,         5.33115,         7.81116,         1.00007,         10.0009,         1.00023
       1.54e-09,         219.879,         213.853,         62.0327,         8.09026,         80.4421,         31.2735,         9.11163,         1.00013,         52.2418,         5.36176,         7.81107,         1.00007,         9.94806,         1.00023
       1.55e-09,         220.537,         214.598,         62.7287,         8.14227,         80.2117,         31.4748,         9.11164,         1.00013,         52.4377,          5.3889,         7.81103,         1.00007,         10.0285,         1.00024
       1.56e-09,         221.197,          215.33,         62.9615,         8.19189,         80.3353,         31.6779,         9.11228,         1.00013,         51.9731,         5.41875,         7.81164,         1.00007,         9.98028,         1.00024
       1.57e-09,         221.807,         216.048,         62.7959,         8.24107,         80.3561,         31.8799,          9.1118,         1.00013,         53.6077,          5.4492,         7.81141,         1.00007,         9.98787,         1.00024
       1.58e-09,         222.414,         216.756,         62.4816,         8.29125,         80.3408,         32.0826,         9.11205,         1.00013,         51.2488,         5.47482,         7.81159,         1.00007,          10.021,         1.00024
       1.59e-09,          223.04,         217.454,         62.2813,         8.34117,         80.3188,         32.2852,         9.11266,         1.00013,         51.1513,         5.50466,         7.81209,         1.00007,         9.96456,         1.00024
        1.6e-09,         223.631,         218.137,         63.0544,         8.39244,         80.3964,          32.488,         9.11234,         1.00013,         52.3083,         5.53485,           7.812,         1.00007,         10.0244,         1.00025
       1.61e-09,         224.244,         218.811,          62.505,         8.43996,         80.4156,         32.6903,         9.11234,         1.00013,         52.0779,          5.5624,         7.81202,         1.00007,         9.98511,         1.00025
       1.62e-09,         224.783,         219.471,         62.4848,         8.49014,         80.4067,         32.8935,         9.11299,         1.00013,         53.5674,         5.59218,         7.81248,         1.00007,         9.95515,         1.00025
       1.63e-09,         225.374,         220.123,          62.567,         8.54097,          80.404,         33.0964,         9.11253,         1.00014,         52.0464,            5.62,         7.81214,         1.00007,         10.0354,         1.00025
       1.64e-09,         225.928,         220.761,         63.0478,         8.59339,         80.4059,         33.2987,         9.11224,         1.00014,         51.4883,         5.64826,         7.81191,         1.00007,          9.9816,         1.00025
       1.65e-09,         226.488,          221.39,         62.5933,         8.64174,         80.5826,         33.5035,         9.11289,         1.00014,         52.4328,         5.67793,         7.81232,         1.00007,         10.0081,         1.00025
       1.66e-09,           227.0,         222.007,         62.9849,         8.69382,          80.481,         33.7063,         9.11248,         1.00014,         50.7912,         5.70519,         7.81195,         1.00008,         10.0007,         1.00026
       1.67e-09,         227.565,         222.612,         62.6325,         8.74387,         80.4066,         33.9082,         9.11227,         1.00014,         52.5183,         5.73578,         7.81189,         1.00008,         9.94775,         1.00026
       1.68e-09,          228.08,          223.21,         62.4541,         8.79334,         80.5346,         34.1119,         9.11258,         1.00014,         52.4152,         5.76288,           7.812,         1.00008,         10.0394,         1.00026
       1.69e-09,           228.6,         223.793,         62.6838,         8.84461,         80.6188,         34.3158,         9.11256,         1.00014,         51.8594,         5.79266,         7.81188,         1.00008,         9.98756,         1.00026
        1.7e-09,         229.094,         224.368,         62.7806,          8.8958,         80.4016,         34.5173,         9.11243,         1.00014,         52.8204,         5.82154,         7.81201,         1.00008,         9.99043,         1.00026
       1.71e-09,         229.584,         224.932,         63.0661,         8.94729,         80.5464,         34.7211,         9.11286,         1.00014,         51.2981,         5.84871,         7.81232,         1.00008,         10.0202,         1.00027
       1.72e-09,         230.094,         225.487,         62.8413,         9.00018,         80.7585,         34.9255,         9.11302,         1.00014,         51.1933,         5.87852,         7.81245,         1.00008,         9.96337,         1.00027
       1.73e-09,         230.553,         226.026,         63.0805,         9.05086,         80.5016,         35.1273,         9.11298,         1.00015,         52.6277,         5.90873,         7.81264,         1.00008,         10.0221,         1.00027
       1.74e-09,         231.039,         226.563,         62.1977,          9.1005,         80.5511,         35.3311,         9.11339,         1.00015,         52.5525,         5.93619,         7.81296,         1.00008,         9.99229,         1.00027
       1.75e-09,         231.487,         227.083,         62.5912,          9.1534,         80.7463,         35.5353,         9.11335,         1.00015,          53.482,         5.96593,         7.81295,         1.00008,         9.95699,         1.00027
       1.76e-09,         231.958,         227.598,         62.6611,         9.20412,         80.6857,         35.7389,         9.11362,         1.00015,         51.5382,         5.99332,         7.81339,         1.00008,         10.0461,         1.00027
       1.77e-09,         232.391,         228.102,         63.1896,         9.25622,         80.6199,         35.9427,         9.11392,         1.00015,         51.5281,         6.02197,         7.81355,         1.00008,         9.98378,         1.00028
       1.78e-09,         232.835,         228.596,         62.8193,         9.30728,         80.7602,         36.1467,          9.1139,         1.00015,         52.3671,         6.05162,         7.81356,         1.00008,         10.0066,         1.00028
       1.79e-09,         233.234,         229.079,          62.315,         9.35991,         80.7153,         36.3496,         9.11367,         1.00015,         51.2077,         6.07943,         7.81357,         1.00008,         10.0053,         1.00028
        1.8e-09,         233.704,         229.556,          63.194,          9.4119,         80.7471,          36.554,         9.11404,         1.00015,         53.1694,         6.10939,          7.8136,         1.00008,         9.95504,         1.00028
       1.81e-09,         234.079,         230.021,         63.0617,         9.46465,         80.7706,         36.7576,         9.11397,         1.00015,         52.3613,         6.13645,          7.8135,         1.00008,         10.0511,         1.00028
       1.82e-09,         234.491,         230.477,         62.9586,         9.51622,         80.6937,           36.96,         9.11353,         1.00016,         51.5058,         6.16604,         7.81341,         1.00009,         9.99845,         1.00029
       1.83e-09,         234.896,         230.926,         63.3147,         9.56864,         80.8815,         37.1655,         9.11407,         1.00016,         52.8832,         6.19507,         7.81359,         1.00009,         9.98603,         1.00029
       1.84e-09,         235.282,         231.365,         62.6016,         9.62029,         80.8845,         37.3694,         9.11404,         1.00016,         51.3679,          6.2222,         7.81344,         1.00009,         10.0204,         1.00029
       1.85e-09,         235.652,         231.795,         62.9384,         9.67486,         80.7128,         37.5719,         9.11363,         1.00016,         51.3177,         6.25199,         7.81345,         1.00009,         9.96496,         1.00029
       1.86e-09,         236.039,         232.215,         62.7744,         9.72603,         80.8719,         37.7768,         9.11396,         1.00016,         53.5148,          6.2822,         7.81361,         1.00009,         10.0211,         1.00029
       1.87e-09,         236.414,         232.631,         63.2246,         9.77989,         81.0813,         37.9829,         9.11456,         1.00016,         52.5096,         6.30959,         7.81394,         1.00009,         10.0004,          1.0003
       1.88e-09,         236.765,         233.035,         62.5623,         9.83224,         80.7924,         38.1853,         9.11423,         1.00016,         53.1712,         6.33921,         7.81408,         1.00009,         9.96402,          1.0003
       1.89e-09,          237.11,         233.434,         62.7579,         9.88581,         80.8943,         38.3903,         9.11455,         1.00016,         51.2078,          6.3655,         7.81429,         1.00009,         10.0457,          1.0003
        1.9e-09,         237.463,         233.821,          62.765,         9.93835,         81.1727,         38.5957,         9.11514,         1.00016,         51.5815,         6.39529,         7.81468,         1.00009,         9.98355,          1.0003
       1.91e-09,         237.807,         234.202,         63.0783,         9.99194,         80.9275,         38.7985,          9.1148,         1.00017,         52.4493,         6.42493,         7.81475,         1.00009,         10.0032,          1.0003
       1.92e-09,         238.117,         234.574,         62.9453,         10.0456,         80.9039,          39.003,         9.11522,         1.00017,         52.1366,         6.45282,         7.81506,         1.00009,         10.0071,         1.00031
       1.93e-09,          238.46,         234.939,         63.1454,         10.0993,         81.1382,          39.208,          9.1156,         1.00017,         53.0952,         6.48262,         7.81536,         1.00009,         9.96594,         1.00031
       1.94e-09,         238.771,         235.296,         62.9677,         10.1529,         81.0691,         39.4122,         9.11541,         1.00017,         52.2622,         6.51078,         7.81548,         1.00009,         10.0609,         1.00031
       1.95e-09,         239.091,         235.648,         62.8047,         10.2066,         81.0188,         39.6169,         9.11555,         1.00017,         50.8243,         6.53775,         7.81543,         1.00009,         10.0035,         1.00031
       1.96e-09,         239.384,          235.99,         63.3613,         10.2612,         81.1612,         39.8219,         9.11591,         1.00017,         52.9527,         6.56823,         7.81564,          1.0001,         9.98593,         1.00031
       1.97e-09,         239.684,         236.325,         62.8581,         10.3142,         81.1444,         40.0267,         9.11529,         1.00017,         51.4734,         6.59532,         7.81539,          1.0001,         10.0262,         1.00032
       1.98e-09,          239.98,         236.654,          63.129,         10.3696,         81.2161,         40.2323,         9.11562,         1.00017,         51.7241,         6.62507,         7.81541,          1.0001,         9.96822,         1.00032
       1.99e-09,         240.281,         236.975,         63.0026,         10.4233,         81.2337,         40.4372,         9.11607,         1.00017,         53.5566,         6.65529,         7.81575,          1.0001,         10.0289,         1.00032
          2e-09,         240.528,         237.289,         63.3552,         10.4796,         81.1753,         40.6418,         9.11533,         1.00018,         52.3873,         6.68258,         7.81536,          1.0001,         10.0101,         1.00032
       2.01e-09,         240.828,         237.598,         62.4592,         10.5318,         81.3272,         40.8473,         9.11576,         1.00018,         52.1865,         6.71066,          7.8155,          1.0001,          9.9691,         1.00032
       2.02e-09,         241.097,         237.901,          63.295,         10.5886,         81.3593,         41.0526,         9.11632,         1.00018,          51.285,         6.73848,           7.816,          1.0001,         10.0458,         1.00033
       2.03e-09,         241.349,         238.194,         63.2112,         10.6409,         81.2145,         41.2568,         9.11586,         1.00018,         51.6665,         6.76824,         7.81592,          1.0001,         9.98391,         1.00033
       2.04e-09,         241.605,         238.482,         62.9303,         10.6971,         81.2832,         41.4613,         9.11604,         1.00018,         52.7178,         6.79785,         7.81604,          1.0001,         10.0009,         1.00033
       2.05e-09,         241.864,         238.765,          62.647,         10.7516,         81.4928,         41.6682,         9.11702,         1.00018,         52.4451,         6.82574,         7.81681,          1.0001,         10.0183,         1.00033
       2.06e-09,          242.11,         239.042,         63.4663,         10.8092,         81.3563,         41.8729,         9.11653,         1.00018,         52.9773,         6.85546,         7.81666,          1.0001,         9.97637,         1.00033
       2.07e-09,         242.334,         239.311,         63.2409,         10.8651,         81.3285,         42.0773,         9.11663,         1.00018,         51.3316,         6.88264,         7.81675,          1.0001,         10.0646,         1.00034
       2.08e-09,         242.597,         239.577,         63.0731,         10.9198,           81.59,         42.2842,         9.11758,         1.00018,         50.9964,         6.91102,         7.81754,          1.0001,         10.0057,         1.00034
       2.09e-09,         242.801,         239.834,         63.0936,         10.9758,         81.5837,         42.4904,         9.11721,         1.00019,         53.0436,         6.94101,         7.81741,         1.00011,         9.98454,         1.00034
        2.1e-09,         243.045,         240.089,         62.7166,         11.0317,         81.4292,         42.6949,         9.11729,         1.00019,         51.6932,         6.96808,         7.81753,         1.00011,         10.0292,         1.00034
       2.11e-09,         243.259,         240.334,         62.6058,         11.0869,         81.5798,         42.9011,         9.11774,         1.00019,         52.3066,          6.9978,         7.81787,         1.00011,         9.97752,         1.00035
       2.12e-09,         243.484,         240.575,         63.2143,         11.1428,         81.7015,          43.108,         9.11756,         1.00019,         53.5467,           7.028,         7.81771,         1.00011,         10.0378,         1.00035
       2.13e-09,         243.674,         240.812,          63.682,         11.2017,         81.5727,         43.3125,         9.11734,         1.00019,         51.9486,         7.05496,         7.81751,         1.00011,         10.0224,         1.00035
       2.14e-09,         243.893,         241.044,         62.5945,         11.2555,         81.6055,         43.5183,         9.11781,         1.00019,         52.0622,         7.08331,          7.8179,         1.00011,         9.97266,         1.00035
       2.15e-09,           244.1,         241.271,         63.0606,         11.3145,         81.7436,         43.7251,         9.11745,         1.00019,         51.3708,          7.1111,         7.81763,         1.00011,         10.0488,         1.00035
       2.16e-09,         244.295,         241.491,         63.2888,         11.3706,         81.7259,         43.9303,          9.1174,         1.00019,         51.8312,         7.14083,         7.81749,         1.00011,         9.98487,         1.00036
       2.17e-09,         244.476,         241.706,         62.8231,          11.427,         81.7351,         44.1366,         9.11791,          1.0002,         53.4624,         7.17043,         7.81795,         1.00011,         10.0032,         1.00036
       2.18e-09,         244.674,         241.917,         63.4158,         11.4847,         81.7802,         44.3425,         9.11757,          1.0002,         52.4406,         7.19827,         7.81777,         1.00011,         10.0251,         1.00036
       2.19e-09,         244.859,         242.123,         63.0075,          11.541,         81.8802,         44.5487,         9.11785,          1.0002,         52.6727,         7.22783,         7.81802,         1.00011,         9.98326,         1.00036
        2.2e-09,         245.046,         242.325,          63.378,         11.5988,         81.9642,         44.7562,         9.11848,          1.0002,         51.4318,         7.25514,         7.81858,         1.00011,         10.0619,         1.00037
       2.21e-09,         245.208,         242.522,         63.3094,         11.6578,          81.902,         44.9624,         9.11832,          1.0002,         51.3234,         7.28373,          7.8186,         1.00011,         10.0062,         1.00037
       2.22e-09,         245.377,         242.714,         63.0456,          11.715,         81.8652,         45.1676,         9.11824,          1.0002,         53.1911,         7.31345,         7.81867,         1.00012,         9.98126,         1.00037
       2.23e-09,         245.569,         242.905,         63.7429,         11.7749,          82.061,         45.3761,          9.1191,          1.0002,         52.5548,         7.34048,          7.8193,         1.00012,         10.0328,         1.00037
       2.24e-09,         245.718,         243.087,          62.564,         11.8309,         82.0654,         45.5824,         9.11899,         1.00021,         52.2444,         7.37016,         7.81934,         1.00012,         9.98787,         1.00038
       2.25e-09,         245.869,         243.265,         63.1291,         11.8905,         81.9125,         45.7871,         9.11883,         1.00021,         53.4095,          7.4003,         7.81943,         1.00012,         10.0453,         1.00038
       2.26e-09,          246.04,         243.443,         62.8811,         11.9481,         82.1584,         45.9959,         9.11957,         1.00021,         51.4366,         7.42594,         7.81997,         1.00012,         10.0275,         1.00038
       2.27e-09,         246.197,         243.615,         63.0439,         12.0067,         82.2435,         46.2029,          9.1194,         1.00021,         51.9859,         7.45561,         7.81977,         1.00012,          9.9731,         1.00038
       2.28e-09,         246.333,         243.783,         63.3076,         12.0659,         82.0573,         46.4078,         9.11916,         1.00021,         51.4854,         7.48337,         7.81978,         1.00012,         10.0542,         1.00038
       2.29e-09,         246.491,         243.946,         63.4694,         12.1252,         82.1582,         46.6152,          9.1194,         1.00021,         52.3729,         7.51308,         7.81984,         1.00012,         9.99021,         1.00039
        2.3e-09,         246.619,         244.105,         62.6881,         12.1844,         82.4008,         46.8238,         9.11952,         1.00021,         53.4394,         7.54265,         7.81982,         1.00012,         10.0113,         1.00039
       2.31e-09,         246.771,         244.262,         63.3984,         12.2441,         82.2969,         47.0298,         9.11924,         1.00021,         52.3161,         7.57042,         7.81979,         1.00012,          10.037,         1.00039
       2.32e-09,         246.906,         244.415,         63.7432,         12.3058,         82.2768,         47.2373,         9.11943,         1.00022,         51.9307,         7.59849,          7.8198,         1.00012,         9.98864,         1.00039
       2.33e-09,         247.038,         244.563,         62.9401,         12.3625,         82.4521,         47.4455,         9.11939,         1.00022,         51.5645,         7.62745,         7.81971,         1.00013,         10.0596,          1.0004
       2.34e-09,         247.166,         244.709,         63.1086,         12.4227,         82.4136,         47.6524,         9.11937,         1.00022,         51.5004,         7.65589,         7.81991,         1.00013,         10.0061,          1.0004
       2.35e-09,          247.29,         244.851,         63.1175,         12.4844,         82.4309,         47.8596,         9.11978,         1.00022,         53.5303,         7.68555,          7.8202,         1.00013,         9.97711,          1.0004
       2.36e-09,         247.421,         244.991,         63.3175,         12.5443,         82.5051,          48.067,         9.11985,         1.00022,         52.2095,         7.71254,         7.82027,         1.00013,         10.0416,          1.0004
       2.37e-09,         247.545,         245.126,         63.2525,         12.6027,         82.5685,         48.2746,         9.11995,         1.00022,         52.1265,         7.74217,         7.82065,         1.00013,         9.99775,         1.00041
       2.38e-09,         247.653,         245.259,         63.3755,         12.6655,         82.6152,         48.4828,          9.1203,         1.00022,         52.6356,         7.77076,         7.82084,         1.00013,         10.0479,         1.00041
       2.39e-09,         247.777,         245.389,         63.0457,          12.725,          82.671,         48.6901,          9.1205,         1.00023,         51.4792,         7.79793,         7.82099,         1.00013,          10.026,         1.00041
        2.4e-09,         247.899,         245.515,         63.3523,         12.7867,          82.565,         48.8964,         9.12028,         1.00023,         51.9585,         7.82758,         7.82116,         1.00013,          9.9747,         1.00041
       2.41e-09,         247.997,         245.639,         63.3721,         12.8478,         82.7677,         49.1063,         9.12084,         1.00023,         51.7448,         7.85532,         7.82147,         1.00013,         10.0569,         1.00042
       2.42e-09,         248.113,         245.759,         63.4913,         12.9113,         82.9054,         49.3143,         9.12109,         1.00023,         52.7717,         7.88499,         7.82168,         1.00013,         9.99986,         1.00042
       2.43e-09,         248.203,         245.875,         63.8015,         12.9722,          82.705,         49.5211,         9.12055,         1.00023,         53.3723,         7.91452,         7.82153,         1.00014,         10.0181,         1.00042
       2.44e-09,          248.32,         245.991,         63.0875,         13.0339,         82.8928,          49.731,         9.12094,         1.00023,         51.6995,         7.94176,         7.82162,         1.00014,         10.0473,         1.00043
       2.45e-09,         248.421,         246.103,         63.4242,         13.0961,         83.0697,         49.9401,         9.12111,         1.00023,         51.9345,         7.97033,         7.82158,         1.00014,         9.98944,         1.00043
       2.46e-09,         248.513,         246.213,          63.221,         13.1572,         82.8783,          50.146,         9.12059,         1.00024,         51.7088,         7.99938,         7.82152,         1.00014,         10.0589,         1.00043
       2.47e-09,         248.605,          246.32,         63.1735,          13.221,         82.9022,         50.3545,         9.12076,         1.00024,         51.7253,          8.0277,         7.82144,         1.00014,         10.0075,         1.00043
       2.48e-09,         248.709,         246.423,         63.7983,         13.2832,         83.2471,          50.565,          9.1212,         1.00024,         54.1719,         8.05731,         7.82157,         1.00014,         9.97979,         1.00044
       2.49e-09,         248.789,         246.527,         63.6841,         13.3459,         83.0695,         50.7716,         9.12053,         1.00024,         52.0414,         8.08426,         7.82138,         1.00014,         10.0511,         1.00044
        2.5e-09,         248.877,         246.625,         62.9178,         13.4073,         83.0709,           50.98,         9.12072,         1.00024,         52.0986,         8.11438,         7.82141,         1.00014,          10.004,         1.00044
       2.51e-09,          248.97,         246.722,         63.4292,         13.4721,         83.2629,         51.1893,         9.12127,         1.00024,         52.7088,         8.14247,         7.82181,         1.00014,         10.0413,         1.00044
       2.52e-09,         249.053,         246.818,         63.5872,         13.5345,         83.2579,         51.3984,         9.12098,         1.00025,         51.5306,          8.1696,         7.82186,         1.00014,         10.0247,         1.00045
       2.53e-09,         249.143,         246.911,         63.7951,         13.5988,         83.3073,         51.6065,         9.12128,         1.00025,          52.011,         8.19923,          7.8221,         1.00015,         9.97339,         1.00045
       2.54e-09,         249.218,           247.0,         63.3822,         13.6613,         83.4042,         51.8164,         9.12179,         1.00025,         52.5842,         8.22693,         7.82246,         1.00015,         10.0586,         1.00045
       2.55e-09,         249.297,         247.088,         63.6397,         13.7262,         83.4709,         52.0265,         9.12154,         1.00025,         52.7089,         8.25657,         7.82253,         1.00015,         10.0081,         1.00046
       2.56e-09,         249.369,         247.173,         63.7409,           13.79,         83.4811,          52.235,         9.12178,         1.00025,         53.1508,         8.28598,         7.82266,         1.00015,         10.0226,         1.00046
       2.57e-09,         249.454,          247.26,         63.6223,         13.8544,         83.5794,         52.4441,         9.12231,         1.00025,         51.4085,         8.31222,         7.82313,         1.00015,         10.0493,         1.00046
       2.58e-09,         249.526,         247.341,         63.8103,         13.9196,         83.4868,         52.6526,         9.12187,         1.00026,         51.9539,         8.34185,         7.82301,         1.00015,          9.9916,         1.00046
       2.59e-09,         249.596,          247.42,         63.5097,         13.9838,         83.6608,         52.8628,         9.12207,         1.00026,         51.8906,         8.37096,         7.82297,         1.00015,          10.056,         1.00047
        2.6e-09,         249.667,         247.499,         63.3881,         14.0484,         83.7797,         53.0722,         9.12253,         1.00026,         52.5387,         8.39917,         7.82334,         1.00015,         10.0102,         1.00047
       2.61e-09,         249.731,         247.574,         63.3308,         14.1145,         83.6915,         53.2809,          9.1218,         1.00026,         54.1465,         8.42875,         7.82286,         1.00015,         9.98632,         1.00047
       2.62e-09,         249.798,          247.65,         63.3301,         14.1778,         83.7627,         53.4907,         9.12185,         1.00026,         51.8093,         8.45561,          7.8228,         1.00016,         10.0603,         1.00048
       2.63e-09,         249.868,         247.723,         63.6913,          14.244,           83.94,         53.7007,         9.12244,         1.00026,         51.5574,         8.48439,         7.82318,         1.00016,         10.0071,         1.00048
       2.64e-09,         249.927,         247.793,         63.5779,         14.3114,          83.953,         53.9101,          9.1218,         1.00027,         52.7842,         8.51386,         7.82278,         1.00016,         10.0378,         1.00048
       2.65e-09,         249.989,         247.863,         63.6412,         14.3764,         83.8952,         54.1191,         9.12167,         1.00027,          51.273,         8.54095,         7.82257,         1.00016,         10.0246,         1.00049
       2.66e-09,         250.052,         247.929,         63.5846,         14.4429,         84.1696,         54.3315,         9.12242,         1.00027,         52.3579,         8.57055,          7.8231,         1.00016,           9.974,         1.00049
       2.67e-09,         250.114,         247.996,         63.5192,         14.5097,         84.1552,         54.5411,         9.12202,         1.00027,         52.5575,         8.59822,         7.82296,         1.00016,         10.0661,         1.00049
       2.68e-09,         250.162,          248.06,         63.7122,         14.5757,         84.0909,         54.7497,         9.12196,         1.00027,          52.567,          8.6278,         7.82293,         1.00016,         10.0136,         1.00049
       2.69e-09,         250.219,         248.123,         63.4634,         14.6409,         84.1626,         54.9597,         9.12263,         1.00027,         52.3992,         8.65569,         7.82356,         1.00016,         10.0227,          1.0005
        2.7e-09,         250.287,         248.185,         63.7416,         14.7096,         84.3547,         55.1717,         9.12249,         1.00028,         51.4508,         8.68344,         7.82349,         1.00017,         10.0457,          1.0005
       2.71e-09,         250.336,         248.244,         63.3811,         14.7746,         84.3212,         55.3806,         9.12243,         1.00028,         52.0018,         8.71305,         7.82354,         1.00017,         9.98836,          1.0005
       2.72e-09,         250.386,         248.301,         63.8855,          14.844,         84.3711,         55.5907,         9.12305,         1.00028,         52.2434,          8.7422,         7.82405,         1.00017,         10.0532,         1.00051
       2.73e-09,         250.433,         248.358,         63.5198,         14.9114,         84.5418,         55.8029,          9.1229,         1.00028,         52.6521,         8.77032,         7.82404,         1.00017,         10.0201,         1.00051
       2.74e-09,         250.484,         248.414,         63.6996,         14.9789,         84.5135,         56.0117,         9.12283,         1.00028,         54.0607,         8.79985,         7.82401,         1.00017,         9.99238,         1.00051
       2.75e-09,         250.543,          248.47,         63.6683,          15.046,         84.6316,         56.2225,         9.12328,         1.00028,         50.8365,         8.82511,         7.82435,         1.00017,         10.0702,         1.00052
       2.76e-09,         250.584,         248.521,         63.6679,         15.1141,         84.6661,         56.4334,         9.12293,         1.00029,          51.623,         8.85548,         7.82406,         1.00017,         10.0067,         1.00052
       2.77e-09,         250.619,         248.572,         63.1837,         15.1818,          84.743,         56.6449,         9.12275,         1.00029,         52.8706,         8.88492,         7.82384,         1.00017,         10.0348,         1.00052
       2.78e-09,         250.684,         248.624,         64.1919,         15.2528,         84.8362,          56.856,         9.12319,         1.00029,         51.3722,         8.91197,         7.82419,         1.00018,         10.0263,         1.00053
       2.79e-09,         250.717,         248.672,         63.9433,         15.3206,         84.8914,         57.0669,         9.12283,         1.00029,         53.1235,         8.94221,         7.82382,         1.00018,          9.9789,         1.00053
        2.8e-09,         250.752,         248.721,         63.6153,         15.3904,         84.8093,         57.2766,         9.12252,         1.00029,         52.4691,         8.96916,         7.82367,         1.00018,         10.0754,         1.00053
       2.81e-09,         250.798,         248.767,         64.1287,         15.4614,          85.035,         57.4891,         9.12302,          1.0003,         52.0666,         8.99839,         7.82392,         1.00018,         10.0214,         1.00054
       2.82e-09,         250.839,         248.813,         63.0735,         15.5279,         85.1393,         57.7001,         9.12276,          1.0003,         52.4373,          9.0266,         7.82373,         1.00018,         10.0155,         1.00054
       2.83e-09,         250.886,         248.858,         63.9062,          15.599,         85.0181,         57.9096,          9.1226,          1.0003,         51.5002,         9.05432,         7.82376,         1.00018,          10.044,         1.00054
       2.84e-09,         250.917,           248.9,         63.5363,         15.6673,          85.246,         58.1225,         9.12327,          1.0003,         52.1239,         9.08389,          7.8242,         1.00018,         9.98731,         1.00055
       2.85e-09,         250.951,         248.942,         63.8887,          15.738,         85.3629,         58.3342,         9.12322,          1.0003,         53.0194,         9.11305,         7.82425,         1.00018,         10.0523,         1.00055
       2.86e-09,         250.997,         248.983,         63.5199,         15.8071,         85.3007,          58.544,         9.12301,         1.00031,         52.5883,         9.14107,         7.82428,         1.00019,          10.026,         1.00055
       2.87e-09,         251.027,         249.023,         63.5717,         15.8786,         85.3363,         58.7554,         9.12346,         1.00031,         53.7717,         9.17042,         7.82463,         1.00019,         9.99306,         1.00056
       2.88e-09,         251.074,         249.066,         63.9239,         15.9491,         85.6158,         58.9698,         9.12368,         1.00031,         50.8306,         9.19579,         7.82472,         1.00019,         10.0683,         1.00056
       2.89e-09,         251.107,         249.103,         63.7969,         16.0212,         85.5369,         59.1799,         9.12348,         1.00031,         51.6756,         9.22612,         7.82491,         1.00019,         10.0068,         1.00057
        2.9e-09,         251.133,         249.139,         63.6908,         16.0911,         85.5948,         59.3919,         9.12383,         1.00031,         53.0022,         9.25552,         7.82507,         1.00019,          10.033,         1.00057
       2.91e-09,         251.175,         249.177,         64.2338,         16.1631,           85.76,         59.6041,         9.12387,         1.00032,         52.1917,         9.28249,           7.825,         1.00019,         10.0287,         1.00057
       2.92e-09,         251.202,         249.211,         63.7432,          16.234,          85.752,         59.8158,         9.12358,         1.00032,         53.1209,         9.31272,         7.82496,         1.00019,         9.98877,         1.00058
       2.93e-09,         251.228,         249.248,           63.87,         16.3066,         85.8522,         60.0275,         9.12368,         1.00032,         52.2353,         9.33945,         7.82483,          1.0002,         10.0847,         1.00058
       2.94e-09,         251.263,         249.282,          63.731,         16.3776,         85.9461,         60.2394,         9.12365,         1.00032,         51.2508,         9.36738,         7.82471,          1.0002,         10.0224,         1.00058
       2.95e-09,         251.292,         249.314,         64.2884,         16.4515,         85.9766,         60.4514,         9.12337,         1.00032,         52.4656,         9.39677,         7.82465,          1.0002,         10.0105,         1.00059
       2.96e-09,         251.326,         249.348,         63.6113,         16.5225,         86.0848,         60.6642,         9.12354,         1.00033,         51.5657,         9.42431,         7.82463,          1.0002,         10.0439,         1.00059
       2.97e-09,         251.347,         249.378,         63.8249,         16.5954,         86.2463,          60.876,          9.1235,         1.00033,         52.6337,         9.45361,         7.82442,          1.0002,         9.98585,          1.0006
       2.98e-09,         251.369,         249.408,         64.0332,         16.6701,          86.106,         61.0867,         9.12304,         1.00033,         52.9651,         9.48225,         7.82437,          1.0002,         10.0564,          1.0006
       2.99e-09,         251.402,          249.44,         63.7894,         16.7418,         86.3394,         61.3021,         9.12357,         1.00033,         52.4481,         9.50969,         7.82461,         1.00021,         10.0304,          1.0006
          3e-09,         251.431,         249.469,         64.3743,         16.8168,          86.515,         61.5147,          9.1238,         1.00034,         53.1504,         9.53762,         7.82472,         1.00021,         9.98877,         1.00061
       3.01e-09,         251.456,           249.5,         63.9682,          16.889,         86.3835,         61.7256,         9.12338,         1.00034,         50.8688,          9.5645,         7.82479,         1.00021,         10.0655,         1.00061
       3.02e-09,         251.482,         249.526,         63.5529,          16.964,         86.5414,         61.9392,         9.12385,         1.00034,         51.7866,         9.59485,         7.82499,         1.00021,         10.0033,         1.00061
       3.03e-09,         251.505,         249.552,         64.2269,         17.0369,         86.7517,         62.1531,         9.12421,         1.00034,         53.3896,         9.62429,         7.82522,         1.00021,         10.0236,         1.00062
       3.04e-09,         251.535,          249.58,          64.643,         17.1124,         86.6785,         62.3639,         9.12374,         1.00034,         52.1436,         9.65127,         7.82519,         1.00021,          10.036,         1.00062
       3.05e-09,         251.553,         249.605,          63.816,         17.1849,         86.7119,         62.5765,         9.12404,         1.00035,         53.0383,         9.68154,          7.8254,         1.00021,         9.99528,         1.00063
       3.06e-09,         251.578,         249.632,         63.8957,         17.2592,         86.9922,         62.7911,          9.1246,         1.00035,         51.4415,         9.70711,         7.82566,         1.00022,         10.0882,         1.00063
       3.07e-09,         251.606,         249.656,          63.864,         17.3349,         86.9449,         63.0035,         9.12403,         1.00035,         51.1727,         9.73635,         7.82554,         1.00022,         10.0214,         1.00064
       3.08e-09,         251.619,         249.679,         64.6326,         17.4118,         87.0173,         63.2152,         9.12407,         1.00035,         52.8458,         9.76649,         7.82539,         1.00022,         10.0068,         1.00064
       3.09e-09,          251.64,         249.703,         63.7999,         17.4837,         87.1788,         63.4294,         9.12437,         1.00036,          51.872,         9.79354,         7.82544,         1.00022,         10.0444,         1.00064
        3.1e-09,         251.658,         249.724,         64.0312,         17.5608,         87.2405,         63.6437,         9.12389,         1.00036,         53.0085,         9.82309,         7.82525,         1.00022,         9.99479,         1.00065
       3.11e-09,         251.674,         249.746,         64.0953,         17.6354,         87.3044,         63.8566,         9.12391,         1.00036,         52.9968,          9.8523,         7.82505,         1.00022,         10.0573,         1.00065
       3.12e-09,         251.701,          249.77,         63.9649,         17.7113,         87.4112,         64.0691,         9.12421,         1.00036,         51.7378,         9.87952,         7.82521,         1.00023,         10.0366,         1.00066
       3.13e-09,         251.716,         249.791,         63.9641,          17.787,         87.4729,         64.2835,         9.12371,         1.00037,         53.0276,         9.90812,         7.82493,         1.00023,         9.98476,         1.00066
       3.14e-09,         251.735,         249.813,         64.3235,         17.8648,         87.5445,          64.497,         9.12372,         1.00037,          50.916,         9.93498,         7.82484,         1.00023,         10.0601,         1.00067
       3.15e-09,         251.756,         249.831,         64.1263,         17.9429,         87.7089,         64.7099,         9.12423,         1.00037,         51.9626,         9.96532,          7.8252,         1.00023,         10.0007,         1.00067
       3.16e-09,         251.767,          249.85,         64.5253,         18.0196,         87.6784,         64.9228,         9.12376,         1.00037,         54.0031,         9.99475,         7.82508,         1.00023,         10.0249,         1.00067
       3.17e-09,         251.789,         249.871,         64.2804,         18.0963,         87.8108,         65.1375,         9.12405,         1.00038,          52.042,         10.0217,         7.82522,         1.00023,         10.0417,         1.00068
       3.18e-09,         251.804,         249.888,         64.0047,         18.1721,         87.9721,         65.3514,         9.12463,         1.00038,         52.6273,         10.0517,         7.82567,         1.00024,         10.0021,         1.00068
       3.19e-09,         251.826,         249.908,         64.1038,         18.2507,          88.026,         65.5637,         9.12416,         1.00038,         51.7277,         10.0785,         7.82551,         1.00024,         10.0813,         1.00069
        3.2e-09,         251.845,         249.927,         64.4009,         18.3265,         88.0691,         65.7779,         9.12429,         1.00038,          51.152,         10.1068,         7.82555,         1.00024,         10.0171,         1.00069
       3.21e-09,         251.858,         249.942,         64.8818,         18.4063,         88.2686,         65.9932,         9.12498,         1.00039,         53.1418,          10.137,         7.82618,         1.00024,         10.0032,          1.0007
       3.22e-09,         251.869,          249.96,         63.4907,         18.4817,         88.3277,         66.2069,         9.12454,         1.00039,         52.6662,         10.1639,         7.82591,         1.00024,         10.0469,          1.0007
       3.23e-09,         251.889,         249.977,         64.4816,         18.5637,         88.3096,         66.4195,         9.12442,         1.00039,         52.7034,         10.1934,         7.82581,         1.00025,          10.001,         1.00071
       3.24e-09,           251.9,         249.992,         64.3706,         18.6412,          88.499,         66.6356,         9.12505,         1.00039,         52.7869,         10.2226,         7.82617,         1.00025,         10.0635,         1.00071
       3.25e-09,         251.914,          250.01,         64.3515,         18.7192,         88.6005,         66.8495,          9.1245,          1.0004,         51.5211,         10.2489,         7.82575,         1.00025,          10.037,         1.00072
       3.26e-09,         251.934,         250.025,         64.2558,         18.7971,         88.6434,         67.0622,         9.12416,          1.0004,         52.8854,         10.2784,         7.82544,         1.00025,         9.98374,         1.00072
       3.27e-09,         251.944,         250.041,          64.219,         18.8773,         88.7448,         67.2769,         9.12464,          1.0004,         51.0293,         10.3053,         7.82572,         1.00025,         10.0622,         1.00073
       3.28e-09,         251.952,         250.054,         64.2491,         18.9549,         88.8953,         67.4924,         9.12433,         1.00041,         52.8591,         10.3356,         7.82545,         1.00026,         9.99952,         1.00073
       3.29e-09,         251.958,         250.067,         64.8943,         19.0369,         88.9117,         67.7051,         9.12395,         1.00041,         53.9752,          10.365,         7.82507,         1.00026,         10.0269,         1.00074
        3.3e-09,         251.983,         250.083,         64.3549,         19.1162,         89.0644,         67.9193,         9.12443,         1.00041,         51.8289,         10.3919,         7.82542,         1.00026,         10.0469,         1.00074
       3.31e-09,         251.989,         250.096,         64.4067,         19.1955,         89.1997,         68.1348,         9.12434,         1.00041,         52.0257,         10.4206,         7.82535,         1.00026,         9.99845,         1.00075
       3.32e-09,         252.004,         250.108,         63.8309,         19.2758,          89.224,         68.3488,          9.1242,         1.00042,         51.9394,         10.4491,          7.8253,         1.00026,         10.0729,         1.00075
       3.33e-09,         252.021,         250.123,         64.3239,         19.3572,         89.3865,          68.564,         9.12473,         1.00042,            51.2,          10.477,         7.82577,         1.00027,         10.0166,         1.00076
       3.34e-09,         252.025,         250.134,         64.2522,         19.4362,         89.4629,          68.778,         9.12453,         1.00042,         53.6443,         10.5072,         7.82568,         1.00027,         9.99538,         1.00076
       3.35e-09,         252.039,         250.148,         64.4102,         19.5178,         89.5008,         68.9935,          9.1245,         1.00043,         52.6265,         10.5341,         7.82568,         1.00027,         10.0529,         1.00077
       3.36e-09,         252.048,         250.159,         64.3863,         19.5995,          89.658,          69.208,         9.12507,         1.00043,         52.3661,         10.5636,         7.82612,         1.00027,          10.008,         1.00077
       3.37e-09,          252.06,         250.172,         64.5009,         19.6796,         89.8104,         69.4225,         9.12495,         1.00043,          52.271,         10.5918,          7.8261,         1.00027,         10.0625,         1.00078
       3.38e-09,         252.074,         250.183,         64.3585,         19.7627,         89.8087,         69.6366,         9.12475,         1.00043,         51.5592,         10.6191,         7.82605,         1.00028,         10.0345,         1.00078
       3.39e-09,         252.084,         250.195,         64.4076,         19.8423,         89.9579,         69.8529,         9.12537,         1.00044,         52.8093,         10.6486,         7.82647,         1.00028,         9.98318,         1.00079
        3.4e-09,         252.096,         250.207,         64.8057,         19.9264,         90.1117,         70.0668,         9.12506,         1.00044,         51.3445,         10.6754,         7.82612,         1.00028,          10.063,         1.00079
       3.41e-09,         252.102,         250.217,         64.2384,         20.0063,          90.111,         70.2799,         9.12459,         1.00044,          52.823,         10.7057,         7.82592,         1.00028,         10.0093,          1.0008
       3.42e-09,         252.103,         250.226,         64.4081,         20.0888,         90.2449,         70.4965,         9.12509,         1.00045,         53.8945,         10.7351,         7.82608,         1.00028,         10.0329,          1.0008
       3.43e-09,         252.126,          250.24,         64.5275,         20.1713,         90.4226,         70.7117,         9.12493,         1.00045,         50.8853,         10.7604,         7.82581,         1.00029,          10.053,         1.00081
       3.44e-09,         252.124,         250.248,         64.3375,         20.2535,         90.4539,         70.9259,         9.12445,         1.00045,          52.026,         10.7907,         7.82561,         1.00029,         9.99708,         1.00081
       3.45e-09,         252.134,         250.257,         64.2654,         20.3357,         90.5686,         71.1421,         9.12472,         1.00046,         52.1419,         10.8194,         7.82559,         1.00029,          10.069,         1.00082
       3.46e-09,         252.147,         250.266,         65.2273,         20.4213,         90.7372,         71.3587,         9.12481,         1.00046,         51.3906,         10.8471,         7.82553,         1.00029,         10.0123,         1.00083
       3.47e-09,         252.148,         250.275,         64.2839,         20.5019,         90.7627,         71.5716,          9.1245,         1.00046,         54.1353,         10.8773,         7.82551,         1.00029,          9.9947,         1.00083
       3.48e-09,         252.163,         250.286,         64.3289,         20.5863,         90.9081,         71.7874,         9.12486,         1.00047,         52.5385,         10.9041,         7.82576,          1.0003,         10.0593,         1.00084
       3.49e-09,         252.167,         250.293,         64.2546,         20.6702,         91.1072,         72.0035,         9.12511,         1.00047,         51.7308,         10.9332,         7.82585,          1.0003,          10.012,         1.00084
        3.5e-09,         252.176,         250.302,           64.75,         20.7547,         91.0652,         72.2173,         9.12493,         1.00047,         52.5272,          10.962,           7.826,          1.0003,         10.0559,         1.00085
       3.51e-09,         252.197,         250.313,         65.0371,         20.8386,          91.233,         72.4328,         9.12522,         1.00048,          51.617,         10.9891,         7.82609,          1.0003,         10.0319,         1.00086
       3.52e-09,         252.195,          250.32,         64.4784,         20.9229,         91.4079,         72.6481,         9.12535,         1.00048,         52.6998,         11.0186,         7.82614,         1.00031,         9.97948,         1.00086
       3.53e-09,         252.196,         250.329,         64.5088,         21.0071,         91.3769,         72.8627,         9.12521,         1.00048,         52.0712,         11.0455,         7.82635,         1.00031,         10.0674,         1.00087
       3.54e-09,         252.216,         250.336,         64.8492,         21.0906,          91.563,         73.0791,         9.12549,         1.00049,         52.7534,         11.0757,         7.82642,         1.00031,         10.0163,         1.00087
       3.55e-09,         252.211,         250.343,         64.6976,         21.1772,         91.7807,         73.2949,         9.12569,         1.00049,         53.6077,          11.105,          7.8265,         1.00031,         10.0351,         1.00088
       3.56e-09,         252.226,         250.354,         64.9234,         21.2606,         91.7644,         73.5099,         9.12516,         1.00049,         50.8954,         11.1304,         7.82629,         1.00032,         10.0529,         1.00089
       3.57e-09,         252.228,         250.359,         64.4966,         21.3453,         91.8604,          73.726,         9.12551,          1.0005,         52.0484,         11.1607,          7.8263,         1.00032,         9.99556,         1.00089
       3.58e-09,         252.238,         250.366,         64.5718,         21.4301,         92.1091,         73.9421,         9.12562,          1.0005,         52.3803,         11.1895,         7.82613,         1.00032,         10.0645,          1.0009
       3.59e-09,         252.243,         250.374,         64.6217,         21.5173,         92.0839,         74.1556,         9.12489,          1.0005,         52.2394,          11.217,         7.82592,         1.00032,         10.0147,          1.0009
        3.6e-09,         252.241,         250.379,         64.8506,         21.6016,         92.2458,         74.3729,         9.12531,         1.00051,         54.1113,         11.2473,          7.8259,         1.00033,         9.99849,         1.00091
       3.61e-09,         252.247,         250.388,         64.9073,         21.6891,         92.4326,          74.589,         9.12538,         1.00051,         52.3038,          11.274,         7.82577,         1.00033,         10.0644,         1.00092
       3.62e-09,         252.266,         250.395,         64.3671,         21.7733,          92.445,         74.8027,          9.1248,         1.00052,         51.2557,          11.302,         7.82557,         1.00033,         10.0107,         1.00092
       3.63e-09,         252.259,         250.399,         65.2783,         21.8613,         92.5709,         75.0185,         9.12501,         1.00052,         52.6712,          11.332,         7.82557,         1.00033,         10.0461,         1.00093
       3.64e-09,         252.275,         250.407,           64.33,         21.9455,         92.7429,         75.2347,          9.1257,         1.00052,          51.713,         11.3591,         7.82593,         1.00034,         10.0277,         1.00094
       3.65e-09,         252.275,         250.412,         64.8912,         22.0335,         92.8081,         75.4503,         9.12527,         1.00053,         53.0029,         11.3886,         7.82587,         1.00034,         9.97749,         1.00094
       3.66e-09,         252.282,          250.42,         64.9392,         22.1198,         92.9571,         75.6657,         9.12545,         1.00053,          52.117,         11.4158,         7.82602,         1.00034,         10.0715,         1.00095
       3.67e-09,          252.29,         250.424,         64.9559,         22.2076,         93.1615,         75.8833,         9.12606,         1.00053,         52.5718,         11.4456,         7.82631,         1.00034,         10.0202,         1.00096
       3.68e-09,          252.29,         250.431,         64.6111,         22.2953,         93.1525,         76.0983,         9.12569,         1.00054,         52.9993,         11.4734,         7.82631,         1.00035,         10.0324,         1.00096
       3.69e-09,         252.301,         250.439,         64.7101,         22.3819,         93.2927,         76.3134,         9.12576,         1.00054,         50.9204,         11.5003,         7.82634,         1.00035,         10.0507,         1.00097
        3.7e-09,         252.307,         250.442,         65.0745,         22.4718,         93.4694,          76.529,         9.12624,         1.00055,         52.1062,         11.5306,         7.82662,         1.00035,         9.99443,         1.00098
       3.71e-09,          252.31,         250.447,         64.7788,         22.5585,         93.5394,         76.7454,         9.12614,         1.00055,         52.8425,         11.5595,         7.82664,         1.00035,         10.0615,         1.00099
       3.72e-09,         252.312,         250.455,         65.1188,         22.6467,         93.6251,         76.9603,         9.12595,         1.00055,         52.1837,         11.5869,         7.82636,         1.00036,         10.0216,         1.00099
       3.73e-09,         252.317,         250.458,         64.9996,         22.7342,         93.8367,         77.1767,         9.12641,         1.00056,         54.0214,         11.6171,         7.82657,         1.00036,         10.0028,           1.001
       3.74e-09,         252.316,         250.465,         64.7633,         22.8231,         93.9304,         77.3928,         9.12566,         1.00056,         51.4547,         11.6423,         7.82617,         1.00036,         10.0692,         1.00101
       3.75e-09,         252.337,         250.471,         65.0754,         22.9125,         93.9809,         77.6071,          9.1259,         1.00057,         51.2465,         11.6718,         7.82606,         1.00037,         10.0073,         1.00101
       3.76e-09,         252.332,         250.473,         65.4975,         23.0017,         94.1897,         77.8242,         9.12623,         1.00057,         52.8117,         11.7019,         7.82624,         1.00037,         10.0428,         1.00102
       3.77e-09,         252.337,          250.48,         64.6562,         23.0878,         94.3076,         78.0393,         9.12565,         1.00058,         51.9714,         11.7289,         7.82582,         1.00037,         10.0276,         1.00103
       3.78e-09,         252.338,         250.484,         64.9013,         23.1796,         94.4179,         78.2556,         9.12579,         1.00058,         53.0971,         11.7584,         7.82567,         1.00037,         9.98297,         1.00104
       3.79e-09,         252.349,         250.489,         65.1201,         23.2666,         94.5524,         78.4724,         9.12632,         1.00058,         52.2992,         11.7859,         7.82606,         1.00038,         10.0766,         1.00104
        3.8e-09,          252.35,         250.493,         65.6131,         23.3581,         94.6919,         78.6883,         9.12599,         1.00059,         51.7503,         11.8145,         7.82591,         1.00038,         10.0244,         1.00105
       3.81e-09,         252.346,         250.498,         65.1009,         23.4466,         94.7564,         78.9019,         9.12574,         1.00059,         53.0423,         11.8432,         7.82579,         1.00038,         10.0229,         1.00106
       3.82e-09,         252.365,         250.504,         64.7486,         23.5366,         94.9347,         79.1196,         9.12684,          1.0006,         50.9745,         11.8701,         7.82649,         1.00039,         10.0472,         1.00107
       3.83e-09,         252.364,         250.507,         65.0439,         23.6272,         95.0555,         79.3354,         9.12645,          1.0006,         52.2734,         11.9004,         7.82625,         1.00039,         9.99025,         1.00107
       3.84e-09,         252.363,         250.511,         64.9391,          23.718,         95.1424,         79.5498,         9.12632,         1.00061,         53.4909,         11.9294,         7.82622,         1.00039,         10.0602,         1.00108
       3.85e-09,         252.369,         250.515,          64.797,         23.8073,          95.347,         79.7664,         9.12716,         1.00061,         52.0916,         11.9567,         7.82677,         1.00039,         10.0306,         1.00109
       3.86e-09,         252.369,         250.519,         65.6467,         23.8985,         95.4296,         79.9825,         9.12698,         1.00062,         53.6424,         11.9866,         7.82665,          1.0004,         10.0056,          1.0011
       3.87e-09,         252.376,         250.526,         65.1572,          23.991,         95.5019,         80.1967,         9.12661,         1.00062,         51.4825,         12.0121,          7.8265,          1.0004,         10.0681,         1.00111
       3.88e-09,         252.386,         250.529,         64.9425,         24.0802,         95.6998,         80.4129,         9.12713,         1.00062,         51.2582,         12.0416,         7.82671,          1.0004,         10.0067,         1.00111
       3.89e-09,         252.381,          250.53,         65.5549,         24.1737,         95.8791,         80.6307,         9.12703,         1.00063,         53.0025,         12.0717,         7.82654,         1.00041,          10.039,         1.00112
        3.9e-09,         252.385,         250.537,         64.7689,         24.2635,         95.9015,         80.8454,         9.12683,         1.00063,         52.7418,         12.0987,         7.82609,         1.00041,         10.0293,         1.00113
       3.91e-09,         252.388,         250.539,         65.3294,          24.356,          96.097,         81.0621,         9.12723,         1.00064,         52.9198,         12.1282,         7.82642,         1.00041,          9.9908,         1.00114
       3.92e-09,         252.399,         250.544,         65.3485,         24.4462,          96.285,         81.2775,         9.12705,         1.00064,         52.1018,         12.1555,         7.82606,         1.00042,         10.0836,         1.00115
       3.93e-09,         252.395,         250.548,         65.0887,         24.5377,         96.2896,         81.4926,         9.12673,         1.00065,         51.6488,         12.1836,         7.82581,         1.00042,         10.0211,         1.00116
       3.94e-09,           252.4,         250.551,         64.5851,         24.6276,          96.475,         81.7087,         9.12701,         1.00065,         52.7528,          12.213,         7.82601,         1.00042,         10.0173,         1.00116
       3.95e-09,         252.406,         250.556,          65.464,          24.724,         96.6456,         81.9241,         9.12693,         1.00066,         51.0833,         12.2399,         7.82584,         1.00043,         10.0429,         1.00117
       3.96e-09,          252.41,         250.558,         65.5035,         24.8157,         96.7616,         82.1389,         9.12713,         1.00066,         53.1244,         12.2702,         7.82588,         1.00043,         9.98812,         1.00118
       3.97e-09,         252.403,          250.56,         65.1662,         24.9081,         96.8406,         82.3551,         9.12753,         1.00067,         53.5095,         12.2992,         7.82623,         1.00043,         10.0637,         1.00119
       3.98e-09,         252.413,         250.565,         64.9799,         25.0005,         97.0481,         82.5713,         9.12783,         1.00067,         51.8748,         12.3263,         7.82626,         1.00044,          10.034,          1.0012
       3.99e-09,         252.412,         250.569,         65.4194,         25.0946,         97.1118,         82.7846,         9.12732,         1.00068,         53.1525,          12.355,         7.82614,         1.00044,         9.99772,         1.00121
          4e-09,         252.425,         250.574,         64.9357,         25.1852,         97.2905,         83.0022,         9.12798,         1.00068,         51.5256,         12.3818,         7.82667,         1.00044,         10.0657,         1.00122
       4.01e-09,         252.428,         250.576,         65.6231,         25.2794,         97.4629,         83.2192,         9.12826,         1.00069,         51.3287,         12.4113,          7.8266,         1.00045,         10.0044,         1.00123
       4.02e-09,         252.416,         250.578,         64.8612,          25.372,         97.4977,         83.4321,         9.12743,          1.0007,          53.512,         12.4415,         7.82663,         1.00045,         10.0352,         1.00124
       4.03e-09,         252.435,         250.582,         65.7966,         25.4667,         97.7423,         83.6492,         9.12879,          1.0007,         52.6978,         12.4684,         7.82691,         1.00045,         10.0393,         1.00124
       4.04e-09,         252.428,         250.584,         64.6823,         25.5596,         97.8599,         83.8656,          9.1285,         1.00071,         52.6879,         12.4978,         7.82672,         1.00046,         9.99713,         1.00125
       4.05e-09,         252.439,          250.59,         65.5917,         25.6548,         97.9214,         84.0796,          9.1284,         1.00071,         51.3733,         12.5238,         7.82654,         1.00046,         10.0887,         1.00126
       4.06e-09,         252.437,         250.592,         65.8783,           25.75,         98.0902,         84.2944,         9.12835,         1.00072,         51.6749,         12.5533,         7.82642,         1.00046,         10.0197,         1.00127
       4.07e-09,         252.446,         250.595,         65.0415,         25.8415,         98.3424,         84.5114,         9.12879,         1.00072,           52.75,         12.5827,         7.82641,         1.00047,         10.0111,         1.00128
       4.08e-09,         252.442,         250.598,         65.6789,         25.9381,         98.3053,         84.7251,         9.12821,         1.00073,         51.7755,         12.6103,         7.82617,         1.00047,         10.0435,         1.00129
       4.09e-09,         252.443,         250.601,         65.2882,          26.031,         98.4945,         84.9401,         9.12823,         1.00073,         53.0643,         12.6399,         7.82612,         1.00047,         9.99579,          1.0013
        4.1e-09,         252.445,         250.602,         65.2808,         26.1266,         98.7469,         85.1565,          9.1289,         1.00074,         53.4626,         12.6689,         7.82592,         1.00048,         10.0651,         1.00131
       4.11e-09,          252.46,         250.609,         65.6642,         26.2202,         98.7749,         85.3711,         9.12873,         1.00075,         50.9642,         12.6945,         7.82597,         1.00048,         10.0375,         1.00132
       4.12e-09,         252.443,         250.609,         65.7603,         26.3169,         98.9173,         85.5876,         9.12904,         1.00075,         53.1871,         12.7247,         7.82607,         1.00049,         9.99039,         1.00133
       4.13e-09,         252.463,         250.615,         65.1661,         26.4094,         99.1547,         85.8022,         9.12937,         1.00076,         51.5973,         12.7515,         7.82615,         1.00049,         10.0611,         1.00134
       4.14e-09,          252.47,         250.616,         65.8375,          26.506,          99.257,          86.017,         9.12918,         1.00076,         51.5442,         12.7811,         7.82631,         1.00049,         10.0024,         1.00135
       4.15e-09,          252.45,         250.618,         65.2676,         26.5997,         99.3179,         86.2321,         9.12906,         1.00077,         53.9571,         12.8112,         7.82639,          1.0005,         10.0334,         1.00136
       4.16e-09,         252.464,         250.622,         66.0312,         26.6978,         99.5636,         86.4477,         9.13005,         1.00078,         52.6006,         12.8381,         7.82658,          1.0005,         10.0437,         1.00137
       4.17e-09,         252.463,         250.623,         65.4171,         26.7918,          99.611,         86.6608,         9.12931,         1.00078,         52.0298,         12.8671,         7.82652,         1.00051,         10.0028,         1.00138
       4.18e-09,         252.477,         250.629,         65.6985,         26.8899,         99.8011,         86.8772,         9.13082,         1.00079,         51.4243,         12.8935,         7.82681,         1.00051,         10.0858,         1.00139
       4.19e-09,         252.471,          250.63,         65.4246,         26.9841,         99.9497,         87.0923,         9.13072,         1.00079,         51.7172,          12.923,         7.82689,         1.00051,         10.0178,          1.0014
        4.2e-09,         252.472,         250.633,         65.3836,         27.0807,         100.063,         87.3058,         9.13028,          1.0008,         52.8793,         12.9524,          7.8267,         1.00052,         10.0087,         1.00141
       4.21e-09,         252.473,         250.635,         65.6575,         27.1779,         100.244,          87.521,         9.13055,         1.00081,         52.5651,           12.98,         7.82658,         1.00052,         10.0482,         1.00142
       4.22e-09,         252.484,         250.638,         65.9856,         27.2744,         100.407,          87.736,         9.13051,         1.00081,         52.9762,         13.0095,         7.82652,         1.00052,          10.003,         1.00144
       4.23e-09,         252.473,          250.64,         65.8787,         27.3711,          100.49,         87.9512,         9.13059,         1.00082,         52.8596,         13.0385,         7.82636,         1.00053,         10.0684,         1.00145
       4.24e-09,         252.488,         250.646,         65.8715,         27.4684,         100.651,         88.1646,         9.13098,         1.00083,         50.9778,         13.0642,         7.82611,         1.00053,         10.0338,         1.00146
       4.25e-09,         252.483,         250.646,         65.8424,         27.5674,           100.9,         88.3807,         9.13139,         1.00083,         53.2456,         13.0944,         7.82629,         1.00054,         9.98338,         1.00147
       4.26e-09,         252.494,         250.651,         65.7303,         27.6614,         100.929,         88.5946,         9.13117,         1.00084,         51.7282,         13.1212,         7.82597,         1.00054,         10.0578,         1.00148
       4.27e-09,         252.495,         250.653,         65.6883,         27.7604,         101.074,          88.808,         9.13074,         1.00085,           52.37,         13.1507,          7.8259,         1.00055,         9.99984,         1.00149
       4.28e-09,         252.487,         250.653,         65.9502,         27.8565,         101.271,         89.0218,         9.13139,         1.00085,         53.9399,         13.1809,         7.82617,         1.00055,         10.0358,          1.0015
       4.29e-09,         252.494,         250.657,         65.4588,         27.9539,         101.416,         89.2378,          9.1316,         1.00086,         52.3548,         13.2077,         7.82623,         1.00055,         10.0495,         1.00151
        4.3e-09,         252.502,         250.662,         65.5324,         28.0502,         101.459,         89.4497,         9.13095,         1.00087,         51.6248,         13.2356,         7.82622,         1.00056,            10.0,         1.00153
       4.31e-09,         252.503,         250.664,         65.8928,         28.1504,         101.707,         89.6644,         9.13293,         1.00087,          51.583,         13.2639,         7.82656,         1.00056,         10.0803,         1.00154
       4.32e-09,         252.508,         250.666,         65.8014,         28.2479,         101.892,         89.8791,         9.13195,         1.00088,         51.8227,         13.2927,         7.82659,         1.00057,         10.0151,         1.00155
       4.33e-09,         252.501,         250.667,         66.0957,         28.3479,         101.949,         90.0922,         9.13277,         1.00089,          53.548,         13.3221,         7.82653,         1.00057,         10.0018,         1.00156
       4.34e-09,         252.506,         250.671,         65.4763,         28.4433,         102.147,          90.307,         9.13299,          1.0009,         52.5626,         13.3497,         7.82706,         1.00058,         10.0555,         1.00157
       4.35e-09,          252.52,         250.673,         66.0186,         28.5438,         102.322,         90.5208,          9.1332,          1.0009,         52.7876,         13.3792,         7.82684,         1.00058,         10.0091,         1.00158
       4.36e-09,         252.509,         250.676,         65.5588,         28.6401,         102.458,          90.735,          9.1334,         1.00091,         52.1676,         13.4067,         7.82675,         1.00058,         10.0667,          1.0016
       4.37e-09,         252.515,          250.68,         65.9831,         28.7401,         102.567,         90.9477,         9.13393,         1.00092,         51.3282,         13.4345,         7.82697,         1.00059,         10.0353,         1.00161
       4.38e-09,         252.518,         250.681,         66.0608,         28.8398,         102.762,         91.1619,          9.1342,         1.00092,         53.1305,         13.4641,         7.82653,         1.00059,         9.98244,         1.00162
       4.39e-09,         252.528,         250.686,         66.3043,          28.938,         102.892,         91.3743,         9.13435,         1.00093,         52.1415,         13.4909,         7.82625,          1.0006,         10.0583,         1.00163
        4.4e-09,         252.519,         250.687,          65.785,          29.038,         103.053,         91.5885,         9.13435,         1.00094,         52.3044,         13.5204,         7.82655,          1.0006,         10.0081,         1.00165
       4.41e-09,         252.521,         250.689,         66.2758,         29.1386,          103.19,         91.8008,         9.13448,         1.00095,         53.8519,         13.5505,         7.82621,         1.00061,         10.0387,         1.00166
       4.42e-09,         252.528,         250.695,         65.9915,         29.2371,         103.311,         92.0133,         9.13397,         1.00096,         51.5361,         13.5758,         7.82579,         1.00061,         10.0492,         1.00167
       4.43e-09,         252.539,         250.696,         66.2455,         29.3373,         103.544,         92.2272,         9.13448,         1.00096,         51.6036,         13.6053,         7.82632,         1.00062,         9.99528,         1.00168
       4.44e-09,         252.531,         250.697,         65.8544,          29.437,         103.652,         92.4398,         9.13532,         1.00097,         51.8951,         13.6343,         7.82614,         1.00062,         10.0731,          1.0017
       4.45e-09,         252.533,         250.702,         65.8871,         29.5346,          103.76,         92.6521,         9.13462,         1.00098,         52.0987,         13.6624,         7.82604,         1.00063,         10.0124,         1.00171
       4.46e-09,         252.536,         250.702,         66.3008,         29.6377,         103.966,         92.8654,         9.13687,         1.00099,         53.7041,         13.6918,         7.82652,         1.00063,         10.0042,         1.00172
       4.47e-09,         252.538,         250.706,         65.9747,         29.7365,         104.164,         93.0794,         9.13542,           1.001,         52.4837,         13.7194,         7.82653,         1.00064,         10.0601,         1.00174
       4.48e-09,         252.547,         250.711,         66.3423,          29.837,         104.206,         93.2902,         9.13634,           1.001,         51.8648,         13.7472,         7.82637,         1.00064,          10.013,         1.00175
       4.49e-09,         252.539,         250.711,         65.7259,         29.9357,         104.399,         93.5033,         9.13646,         1.00101,         52.1932,         13.7765,         7.82683,         1.00065,         10.0607,         1.00176
        4.5e-09,          252.55,         250.715,         65.9612,         30.0386,         104.641,         93.7161,         9.13687,         1.00102,         51.5143,         13.8043,          7.8269,         1.00065,         10.0322,         1.00178
       4.51e-09,          252.55,         250.717,         66.1352,         30.1375,         104.682,         93.9271,         9.13711,         1.00103,         53.1483,         13.8338,          7.8267,         1.00066,         9.97999,         1.00179
       4.52e-09,          252.56,         250.721,         66.7942,          30.241,         104.838,         94.1388,         9.13882,         1.00104,         52.4217,         13.8606,         7.82707,         1.00066,         10.0665,         1.00181
       4.53e-09,          252.55,         250.723,         65.5589,         30.3388,         105.061,         94.3515,         9.13859,         1.00105,         52.2051,         13.8901,         7.82673,         1.00067,         10.0159,         1.00182
       4.54e-09,         252.553,         250.723,         66.0801,         30.4421,         105.192,         94.5629,         9.13869,         1.00105,          53.438,         13.9199,         7.82651,         1.00067,         10.0422,         1.00183
       4.55e-09,         252.563,          250.73,         66.1875,         30.5437,         105.315,         94.7745,         9.13845,         1.00106,         51.5593,         13.9455,         7.82664,         1.00068,         10.0491,         1.00185
       4.56e-09,         252.565,         250.732,         66.3258,         30.6445,         105.528,         94.9866,          9.1385,         1.00107,         51.6098,          13.975,         7.82637,         1.00068,         9.99291,         1.00186
       4.57e-09,         252.562,         250.732,         66.1596,         30.7468,         105.648,          95.198,         9.13849,         1.00108,         52.2179,         14.0043,         7.82611,         1.00069,         10.0696,         1.00188
       4.58e-09,         252.565,         250.737,         66.1745,          30.848,         105.816,         95.4093,         9.13823,         1.00109,         52.8388,          14.032,         7.82624,         1.00069,         10.0138,         1.00189
       4.59e-09,         252.565,         250.739,         66.6545,         30.9513,         105.981,         95.6208,         9.14095,          1.0011,         53.6419,         14.0615,         7.82612,          1.0007,          10.004,         1.00191
        4.6e-09,         252.575,         250.742,         66.3898,         31.0522,         106.072,         95.8306,         9.13892,         1.00111,         52.2085,         14.0889,         7.82603,          1.0007,         10.0643,         1.00192
       4.61e-09,         252.575,         250.745,         66.4872,         31.1542,         106.318,         96.0433,          9.1409,         1.00112,         51.8601,         14.1169,         7.82647,         1.00071,         10.0091,         1.00194
       4.62e-09,         252.573,         250.748,         65.9668,         31.2543,         106.461,         96.2533,         9.14001,         1.00113,          52.251,         14.1462,         7.82647,         1.00071,         10.0532,         1.00195
       4.63e-09,         252.587,         250.751,         66.8923,         31.3603,         106.533,         96.4626,         9.14124,         1.00114,         51.6959,          14.174,          7.8265,         1.00072,         10.0292,         1.00197
       4.64e-09,         252.579,         250.754,         66.5402,           31.46,         106.725,         96.6739,         9.14138,         1.00115,         53.8368,         14.2035,         7.82666,         1.00072,          9.9789,         1.00198
       4.65e-09,         252.591,         250.758,          66.029,         31.5626,         106.976,         96.8849,         9.14275,         1.00116,         52.2194,         14.2302,         7.82682,         1.00073,         10.0722,           1.002
       4.66e-09,         252.586,         250.759,         66.2382,         31.6648,         107.017,         97.0939,         9.14343,         1.00117,         52.2389,         14.2603,          7.8269,         1.00074,         10.0226,         1.00201
       4.67e-09,          252.59,         250.763,         66.3614,         31.7695,         107.193,         97.3043,         9.14413,         1.00118,         52.9953,         14.2883,         7.82696,         1.00074,         10.0378,         1.00203
       4.68e-09,         252.598,         250.766,         66.9263,         31.8724,         107.464,         97.5165,         9.14347,         1.00119,         51.5913,         14.3151,         7.82705,         1.00075,         10.0477,         1.00204
       4.69e-09,         252.604,         250.769,         66.3019,         31.9746,          107.54,         97.7243,         9.14442,          1.0012,         51.6644,         14.3446,         7.82681,         1.00075,         9.99254,         1.00206
        4.7e-09,         252.594,         250.771,         65.8033,         32.0763,         107.658,         97.9345,         9.14495,         1.00121,         52.8875,         14.3741,         7.82675,         1.00076,         10.0663,         1.00208
       4.71e-09,         252.605,         250.775,          67.007,         32.1824,         107.897,          98.144,         9.14554,         1.00122,         52.7909,         14.4017,         7.82659,         1.00076,         10.0215,         1.00209
       4.72e-09,         252.597,         250.777,         66.1587,         32.2841,          108.03,         98.3535,         9.14634,         1.00123,          53.496,         14.4311,         7.82647,         1.00077,         10.0087,         1.00211
       4.73e-09,         252.613,         250.783,          66.849,          32.388,         108.143,         98.5621,         9.14505,         1.00124,         51.4877,         14.4571,         7.82634,         1.00078,         10.0668,         1.00212
       4.74e-09,         252.609,         250.785,         66.6847,         32.4922,         108.334,         98.7713,         9.14691,         1.00125,         51.8761,         14.4866,         7.82617,         1.00078,         10.0047,         1.00214
       4.75e-09,         252.603,         250.786,         66.8208,         32.5967,         108.456,         98.9795,         9.14374,         1.00126,         52.3428,         14.5159,         7.82605,         1.00079,         10.0457,         1.00216
       4.76e-09,          252.62,         250.791,         66.6207,         32.7013,         108.659,         99.1884,         9.14747,         1.00127,         52.0694,         14.5436,         7.82619,         1.00079,          10.025,         1.00217
       4.77e-09,         252.614,         250.793,         66.8799,         32.8047,         108.807,         99.3965,         9.14726,         1.00128,         53.7023,         14.5731,         7.82639,          1.0008,         9.98412,         1.00219
       4.78e-09,          252.62,         250.797,         66.8595,         32.9103,          108.94,         99.6046,          9.1473,         1.00129,         52.0231,         14.5999,         7.82639,         1.00081,         10.0764,         1.00221
       4.79e-09,          252.63,         250.801,         66.3105,         33.0119,         109.162,         99.8142,         9.14942,          1.0013,         51.5241,         14.6285,         7.82661,         1.00081,         10.0243,         1.00223
        4.8e-09,         252.625,         250.803,         66.8804,         33.1169,         109.344,         100.022,          9.1499,         1.00131,         53.0412,         14.6579,         7.82674,         1.00082,           10.03,         1.00224
       4.81e-09,         252.631,         250.807,         66.9439,         33.2219,         109.418,          100.23,         9.14914,         1.00132,         51.4201,         14.6848,         7.82678,         1.00082,          10.046,         1.00226
       4.82e-09,          252.64,          250.81,           66.65,         33.3265,         109.579,         100.436,         9.14969,         1.00134,         51.8608,         14.7143,         7.82682,         1.00083,         9.99113,         1.00228
       4.83e-09,         252.631,         250.812,         66.7336,         33.4302,         109.825,         100.645,         9.15119,         1.00135,         53.3534,         14.7439,         7.82712,         1.00084,         10.0685,          1.0023
       4.84e-09,         252.641,         250.817,         67.1255,         33.5371,         109.928,         100.852,         9.15235,         1.00136,         52.6874,         14.7713,         7.82705,         1.00084,         10.0295,         1.00231
       4.85e-09,         252.637,         250.819,         66.3503,         33.6396,          110.04,         101.058,          9.1522,         1.00137,         52.8698,         14.8001,         7.82675,         1.00085,         10.0112,         1.00233
       4.86e-09,         252.656,         250.825,         67.0128,         33.7457,         110.294,         101.266,          9.1541,         1.00138,         51.5163,         14.8266,         7.82693,         1.00086,          10.065,         1.00235
       4.87e-09,         252.652,         250.827,         66.4895,         33.8489,         110.442,         101.473,         9.15354,          1.0014,         51.9092,         14.8561,         7.82666,         1.00086,         10.0031,         1.00237
       4.88e-09,         252.648,          250.83,         67.1167,         33.9558,         110.526,         101.678,         9.15218,         1.00141,         52.5372,         14.8854,         7.82643,         1.00087,         10.0416,         1.00239
       4.89e-09,          252.65,         250.834,         66.9466,         34.0606,         110.722,         101.884,         9.15341,         1.00142,          52.716,         14.9131,         7.82654,         1.00088,         10.0301,          1.0024
        4.9e-09,         252.659,         250.837,         67.2511,         34.1677,         110.953,         102.091,         9.15353,         1.00143,          53.541,         14.9426,         7.82632,         1.00088,         9.99111,         1.00242
       4.91e-09,         252.663,         250.842,         66.6656,          34.272,         111.073,         102.297,         9.15618,         1.00144,         51.5771,         14.9691,         7.82605,         1.00089,         10.0801,         1.00244
       4.92e-09,         252.661,         250.845,         66.7855,         34.3784,         111.192,         102.502,         9.15642,         1.00146,         51.5816,         14.9978,         7.82645,          1.0009,         10.0194,         1.00246
       4.93e-09,         252.664,         250.847,         67.0689,         34.4854,         111.393,         102.708,         9.15677,         1.00147,         53.0869,         15.0272,         7.82638,          1.0009,         10.0228,         1.00248
       4.94e-09,         252.675,         250.853,         67.2076,         34.5886,         111.547,         102.914,         9.15772,         1.00148,         51.3384,         15.0539,         7.82636,         1.00091,          10.041,          1.0025
       4.95e-09,         252.679,         250.855,         67.2327,         34.6968,         111.708,         103.118,          9.1595,          1.0015,         52.7855,         15.0838,         7.82694,         1.00092,         9.99013,         1.00252
       4.96e-09,         252.665,         250.858,          66.837,         34.8014,         111.839,         103.322,         9.15571,         1.00151,         53.3382,         15.1127,         7.82672,         1.00092,         10.0702,         1.00254
       4.97e-09,         252.685,         250.865,         67.2379,         34.9091,         112.052,         103.527,         9.16157,         1.00152,          52.358,         15.1392,         7.82673,         1.00093,         10.0354,         1.00256
       4.98e-09,         252.693,         250.869,         67.1151,         35.0147,         112.215,         103.733,         9.16121,         1.00153,         52.6507,         15.1669,         7.82725,         1.00094,         10.0058,         1.00258
       4.99e-09,         252.693,         250.874,         67.2801,         35.1217,         112.353,         103.936,         9.16349,         1.00155,         51.5782,         15.1945,         7.82709,         1.00094,         10.0633,          1.0026
          5e-09,         252.693,         250.877,         66.9935,         35.2268,         112.483,         104.139,         9.16307,         1.00156,          52.029,          15.224,         7.82687,         1.00095,         10.0014,         1.00262
       5.01e-09,         252.697,         250.879,         67.3735,         35.3357,         112.722,         104.344,         9.16419,         1.00158,         53.3923,         15.2533,         7.82721,         1.00096,         10.0388,         1.00264
       5.02e-09,         252.701,         250.884,         66.5518,         35.4383,         112.888,         104.548,         9.16384,         1.00159,         52.7051,         15.2811,         7.82694,         1.00097,         10.0375,         1.00266
       5.03e-09,         252.699,         250.887,         67.5435,         35.5488,         112.939,         104.749,         9.15928,          1.0016,         53.3191,         15.3105,         7.82646,         1.00097,         9.99433,         1.00268
       5.04e-09,         252.712,         250.894,         67.0211,         35.6545,         113.182,         104.955,         9.16692,         1.00162,         50.9521,         15.3357,         7.82683,         1.00098,         10.0839,          1.0027
       5.05e-09,          252.71,         250.896,         66.8946,         35.7609,         113.364,         105.157,         9.16485,         1.00163,         51.6874,          15.366,         7.82655,         1.00099,         10.0178,         1.00272
       5.06e-09,          252.71,         250.899,         67.3159,         35.8691,         113.456,         105.359,         9.16664,         1.00165,         53.2236,         15.3955,         7.82613,           1.001,         10.0145,         1.00274
       5.07e-09,         252.722,         250.905,         67.0913,          35.976,         113.606,          105.56,         9.16566,         1.00166,          51.769,         15.4223,         7.82638,           1.001,         10.0389,         1.00276
       5.08e-09,         252.716,         250.907,         66.8657,         36.0822,         113.882,         105.764,         9.16751,         1.00168,         52.9725,         15.4526,          7.8264,         1.00101,         9.99442,         1.00279
       5.09e-09,         252.714,          250.91,         67.7424,         36.1914,         113.961,         105.964,         9.16583,         1.00169,         53.3501,         15.4816,         7.82625,         1.00102,         10.0709,         1.00281
        5.1e-09,         252.732,         250.917,         67.3564,          36.299,         114.107,         106.165,         9.16871,          1.0017,         51.5143,         15.5073,         7.82668,         1.00103,         10.0361,         1.00283
       5.11e-09,         252.734,         250.921,         67.7699,         36.4062,         114.317,         106.367,         9.17086,         1.00172,          52.691,         15.5368,         7.82673,         1.00103,         9.99477,         1.00285
       5.12e-09,         252.737,         250.925,          67.086,          36.514,         114.462,         106.568,         9.17326,         1.00174,         51.6611,         15.5644,         7.82664,         1.00104,         10.0598,         1.00287
       5.13e-09,         252.743,         250.928,         67.4627,         36.6231,         114.644,          106.77,         9.17326,         1.00175,          52.306,         15.5939,         7.82712,         1.00105,          10.001,         1.00289
       5.14e-09,         252.744,         250.932,         67.7831,         36.7312,         114.803,          106.97,         9.17302,         1.00177,          53.465,         15.6232,         7.82708,         1.00106,         10.0413,         1.00292
       5.15e-09,          252.75,         250.937,         67.5037,         36.8381,         114.956,          107.17,         9.17423,         1.00178,         52.6103,         15.6509,         7.82706,         1.00106,         10.0449,         1.00294
       5.16e-09,         252.758,         250.942,         67.3941,         36.9466,         115.134,         107.371,         9.17436,          1.0018,         52.4013,         15.6788,         7.82734,         1.00107,          10.002,         1.00296
       5.17e-09,          252.76,         250.948,         67.4274,         37.0526,         115.294,          107.57,         9.17636,         1.00181,         50.9695,         15.7056,         7.82709,         1.00108,          10.082,         1.00299
       5.18e-09,          252.76,         250.951,         67.5015,         37.1634,         115.375,         107.767,         9.17611,         1.00183,         51.7702,         15.7359,         7.82685,         1.00109,         10.0174,         1.00301
       5.19e-09,         252.765,         250.954,         67.5173,         37.2705,         115.631,          107.97,          9.1815,         1.00185,         53.4457,         15.7654,         7.82693,          1.0011,         10.0106,         1.00303
        5.2e-09,         252.769,          250.96,           67.93,         37.3798,         115.801,         108.168,         9.18049,         1.00186,         52.2582,         15.7923,         7.82683,          1.0011,         10.0449,         1.00305
       5.21e-09,         252.765,         250.963,         66.9309,         37.4845,         115.881,         108.364,         9.17653,         1.00188,         52.9412,         15.8225,         7.82652,         1.00111,         10.0024,         1.00308
       5.22e-09,          252.77,         250.967,         67.9304,         37.5979,         116.074,         108.564,         9.17919,          1.0019,         52.9422,         15.8512,         7.82654,         1.00112,         10.0741,          1.0031
       5.23e-09,         252.787,         250.974,         67.7801,         37.7052,         116.308,         108.763,         9.18025,         1.00191,         51.2764,         15.8772,         7.82645,         1.00113,         10.0305,         1.00313
       5.24e-09,         252.778,         250.977,         68.2434,         37.8149,         116.395,         108.959,         9.17739,         1.00193,         52.8091,          15.907,         7.82641,         1.00114,         9.98872,         1.00315
       5.25e-09,          252.79,         250.983,         67.3234,         37.9231,         116.553,         109.157,         9.18909,         1.00195,          51.831,         15.9343,         7.82656,         1.00115,         10.0575,         1.00317
       5.26e-09,          252.79,         250.986,         67.8624,          38.034,         116.813,         109.357,         9.18745,         1.00196,         53.0107,         15.9638,         7.82676,         1.00115,          10.001,          1.0032
       5.27e-09,         252.792,          250.99,         67.5464,         38.1424,         116.895,         109.552,         9.18758,         1.00198,         53.4202,         15.9932,         7.82682,         1.00116,         10.0429,         1.00322
       5.28e-09,         252.804,         250.997,         68.1685,         38.2515,         117.046,         109.748,         9.18562,           1.002,         52.3022,         16.0207,         7.82688,         1.00117,         10.0489,         1.00325
       5.29e-09,         252.807,         251.002,         67.5913,         38.3597,         117.233,         109.945,         9.18667,         1.00202,         52.3677,         16.0488,         7.82707,         1.00118,         9.99661,         1.00327
        5.3e-09,         252.815,         251.008,         67.8642,         38.4691,         117.394,         110.142,         9.18778,         1.00204,         51.0073,         16.0756,         7.82717,         1.00119,         10.0808,          1.0033
       5.31e-09,         252.823,         251.012,         68.2327,         38.5801,         117.539,         110.336,         9.18972,         1.00205,         51.9094,         16.1059,         7.82729,          1.0012,         10.0154,         1.00332
       5.32e-09,         252.817,         251.017,         67.8543,         38.6888,         117.715,         110.532,         9.19564,         1.00207,         54.2536,         16.1354,         7.82733,         1.00121,         10.0086,         1.00335
       5.33e-09,         252.824,         251.022,          68.077,         38.8001,         117.869,         110.727,         9.19446,         1.00209,         52.1847,         16.1622,         7.82718,         1.00122,         10.0553,         1.00337
       5.34e-09,         252.824,         251.025,         67.9562,          38.909,         118.034,         110.922,         9.19203,         1.00211,         52.7396,         16.1924,         7.82708,         1.00123,         10.0093,          1.0034
       5.35e-09,         252.833,         251.032,          67.968,         39.0203,          118.23,         111.116,         9.19275,         1.00213,         52.5878,           16.22,         7.82692,         1.00123,          10.068,         1.00343
       5.36e-09,         252.845,         251.039,         68.2069,         39.1278,         118.336,          111.31,          9.1928,         1.00215,         51.2335,         16.2472,         7.82682,         1.00124,         10.0301,         1.00345
       5.37e-09,         252.832,         251.042,         67.7213,         39.2367,         118.522,         111.505,          9.1927,         1.00217,         53.2072,         16.2774,         7.82667,         1.00125,         9.98165,         1.00348
       5.38e-09,          252.85,         251.049,         67.6099,          39.346,         118.706,         111.699,         9.19822,         1.00219,         52.4445,         16.3043,         7.82666,         1.00126,         10.0544,          1.0035
       5.39e-09,         252.851,         251.052,         68.6463,         39.4605,         118.827,         111.891,         9.19693,         1.00221,         52.9616,         16.3338,         7.82645,         1.00127,          10.007,         1.00353
        5.4e-09,         252.847,         251.057,         68.0595,         39.5674,         118.967,         112.083,         9.20437,         1.00223,         53.2926,         16.3632,         7.82642,         1.00128,         10.0435,         1.00356
       5.41e-09,         252.864,         251.064,         68.1712,         39.6802,         119.193,         112.278,         9.20034,         1.00225,         51.6045,         16.3893,         7.82675,         1.00129,         10.0493,         1.00359
       5.42e-09,         252.868,         251.069,         67.5849,         39.7892,         119.342,         112.469,         9.20254,         1.00227,         52.3541,         16.4188,         7.82676,          1.0013,         9.99412,         1.00361
       5.43e-09,         252.874,         251.077,         68.4353,         39.9003,         119.448,          112.66,         9.20317,         1.00229,         51.0885,         16.4456,         7.82677,         1.00131,         10.0765,         1.00364
       5.44e-09,          252.88,         251.079,         68.3381,          40.011,         119.686,         112.853,          9.2061,         1.00231,         52.2869,         16.4759,         7.82713,         1.00132,         10.0122,         1.00367
       5.45e-09,         252.878,         251.084,          68.334,         40.1204,         119.822,         113.043,         9.20721,         1.00233,         54.2366,         16.5054,          7.8272,         1.00133,         10.0114,          1.0037
       5.46e-09,         252.888,         251.092,         68.3304,         40.2315,         119.961,         113.233,         9.20962,         1.00235,         52.0473,         16.5322,         7.82708,         1.00134,         10.0591,         1.00372
       5.47e-09,         252.901,         251.097,         68.6909,         40.3438,         120.127,         113.425,         9.21401,         1.00237,         51.9262,         16.5609,         7.82755,         1.00135,          10.013,         1.00375
       5.48e-09,         252.891,         251.102,         68.1325,          40.454,          120.31,         113.616,         9.21238,         1.00239,         52.6765,         16.5901,         7.82751,         1.00136,          10.065,         1.00378
       5.49e-09,         252.912,          251.11,         68.8758,         40.5661,         120.446,         113.805,         9.20964,         1.00242,         51.2599,         16.6173,         7.82721,         1.00137,         10.0298,         1.00381
        5.5e-09,         252.906,         251.113,         68.6135,         40.6774,         120.601,         113.994,         9.21419,         1.00244,         53.5342,         16.6475,         7.82742,         1.00138,         9.97955,         1.00384
       5.51e-09,          252.91,         251.121,         68.1303,         40.7867,         120.778,         114.185,         9.21474,         1.00246,         52.7557,         16.6744,         7.82708,         1.00139,         10.0636,         1.00387
       5.52e-09,         252.917,         251.126,         68.4342,         40.8989,         120.907,         114.372,          9.2083,         1.00248,         52.5132,         16.7039,         7.82684,          1.0014,          10.014,         1.00389
       5.53e-09,         252.923,         251.131,         68.5633,         41.0096,         121.107,         114.561,         9.22443,          1.0025,         52.6108,         16.7325,         7.82707,         1.00141,         10.0475,         1.00392
       5.54e-09,         252.928,         251.139,         68.3101,         41.1205,         121.236,         114.749,         9.21657,         1.00253,         51.6373,         16.7594,         7.82676,         1.00142,         10.0457,         1.00395
       5.55e-09,         252.933,         251.145,         68.3983,          41.231,         121.402,         114.937,          9.2218,         1.00255,         52.3658,         16.7889,         7.82644,         1.00143,         9.98859,         1.00398
       5.56e-09,         252.941,          251.15,         68.6576,         41.3432,         121.578,         115.124,         9.22102,         1.00257,         51.4502,         16.8167,         7.82693,         1.00144,         10.0729,         1.00401
       5.57e-09,         252.945,         251.156,         68.3302,         41.4533,          121.74,          115.31,         9.22269,          1.0026,          52.904,          16.846,         7.82677,         1.00145,         10.0152,         1.00404
       5.58e-09,         252.943,         251.161,          68.744,         41.5685,         121.844,         115.496,         9.22214,         1.00262,         54.1846,         16.8755,         7.82663,         1.00146,         10.0117,         1.00407
       5.59e-09,         252.958,         251.169,         68.4847,         41.6769,         122.056,         115.684,         9.22572,         1.00264,         51.6141,         16.9021,         7.82726,         1.00147,         10.0653,          1.0041
        5.6e-09,         252.967,         251.175,         69.1355,         41.7922,         122.233,         115.871,         9.23221,         1.00267,         51.9513,          16.931,         7.82714,         1.00148,         10.0082,         1.00413
       5.61e-09,         252.964,         251.181,         68.5226,         41.9032,         122.321,         116.054,         9.23115,         1.00269,         52.7877,         16.9603,           7.827,         1.00149,         10.0579,         1.00417
       5.62e-09,         252.976,         251.188,         68.7252,         42.0133,         122.515,         116.241,         9.22872,         1.00272,         51.3739,         16.9874,         7.82755,          1.0015,         10.0283,          1.0042
       5.63e-09,         252.979,         251.193,         68.7594,         42.1266,           122.7,         116.426,         9.22893,         1.00274,         54.0865,         17.0177,          7.8276,         1.00151,         9.97975,         1.00423
       5.64e-09,         252.984,         251.202,         68.8389,         42.2384,         122.818,         116.609,         9.23178,         1.00277,         52.7012,         17.0445,         7.82732,         1.00152,         10.0721,         1.00426
       5.65e-09,         252.989,         251.207,          68.719,         42.3503,         122.952,         116.792,         9.23116,         1.00279,         52.1332,         17.0739,         7.82764,         1.00154,         10.0232,         1.00429
       5.66e-09,         253.004,         251.213,         69.2724,         42.4626,         123.182,         116.978,         9.24272,         1.00282,         52.8178,         17.1025,         7.82746,         1.00155,         10.0424,         1.00432
       5.67e-09,         253.003,         251.222,         68.7871,         42.5742,         123.277,         117.159,         9.23289,         1.00284,         51.6866,         17.1295,         7.82698,         1.00156,         10.0443,         1.00435
       5.68e-09,         253.013,         251.228,         68.7671,         42.6871,         123.452,         117.342,         9.24448,         1.00287,         52.4428,         17.1591,         7.82724,         1.00157,         9.98947,         1.00439
       5.69e-09,         253.008,         251.233,         69.4319,         42.8014,         123.628,         117.526,         9.23269,          1.0029,         52.5714,         17.1874,         7.82701,         1.00158,         10.0692,         1.00442
        5.7e-09,         253.025,         251.241,         68.5436,         42.9102,         123.767,         117.707,         9.24162,         1.00292,         52.8612,         17.2162,         7.82674,         1.00159,         10.0216,         1.00445
       5.71e-09,         253.021,         251.247,         69.2735,         43.0242,          123.93,          117.89,         9.24353,         1.00295,         54.0271,         17.2456,         7.82685,          1.0016,         10.0125,         1.00448
       5.72e-09,         253.037,         251.256,         69.2402,         43.1368,         124.103,         118.071,         9.25042,         1.00298,         51.0184,         17.2709,         7.82685,         1.00161,         10.0626,         1.00452
       5.73e-09,         253.039,         251.261,         68.7481,         43.2492,         124.228,         118.251,          9.2555,           1.003,         51.9848,         17.3012,         7.82679,         1.00163,         10.0047,         1.00455
       5.74e-09,         253.049,         251.268,         68.9982,         43.3604,         124.397,         118.432,         9.25174,         1.00303,         52.9324,         17.3305,         7.82718,         1.00164,         10.0522,         1.00458
       5.75e-09,         253.059,         251.276,         69.1602,         43.4747,          124.59,         118.613,          9.2581,         1.00306,         51.8559,         17.3576,         7.82721,         1.00165,         10.0247,         1.00462
       5.76e-09,         253.047,         251.282,         69.1034,         43.5865,         124.646,         118.789,         9.24879,         1.00309,         53.9238,         17.3879,          7.8271,         1.00166,         9.98585,         1.00465
       5.77e-09,          253.07,          251.29,         69.2827,         43.7009,         124.858,          118.97,         9.25022,         1.00311,         52.5672,         17.4147,         7.82752,         1.00167,         10.0785,         1.00469
       5.78e-09,         253.078,         251.298,         68.8507,         43.8131,         125.046,         119.149,         9.26111,         1.00314,          51.306,         17.4426,         7.82756,         1.00168,         10.0236,         1.00472
       5.79e-09,         253.079,         251.304,         69.5465,         43.9267,          125.14,         119.326,         9.25885,         1.00317,         52.9757,         17.4728,         7.82759,          1.0017,         10.0363,         1.00476
        5.8e-09,         253.083,         251.312,         69.1075,         44.0385,         125.311,         119.505,         9.25968,          1.0032,         51.7748,         17.4997,         7.82779,         1.00171,         10.0446,         1.00479
       5.81e-09,           253.1,         251.319,         69.3908,         44.1516,         125.525,         119.685,         9.27028,         1.00323,         52.4007,         17.5293,         7.82782,         1.00172,         9.98841,         1.00483
       5.82e-09,         253.094,         251.326,          69.561,         44.2661,         125.604,          119.86,         9.25564,         1.00326,         52.6935,         17.5579,         7.82751,         1.00173,         10.0755,         1.00486
       5.83e-09,         253.106,         251.334,         69.7616,         44.3791,         125.749,         120.036,         9.26196,         1.00329,         52.7518,         17.5864,         7.82743,         1.00175,         10.0295,          1.0049
       5.84e-09,         253.105,         251.341,         69.2891,         44.4923,         125.964,         120.215,          9.2618,         1.00332,         53.2364,         17.6143,         7.82743,         1.00176,         10.0147,         1.00493
       5.85e-09,         253.127,         251.351,         69.7854,         44.6067,         126.081,          120.39,         9.26992,         1.00335,         51.0557,         17.6411,         7.82719,         1.00177,         10.0625,         1.00497
       5.86e-09,         253.126,         251.357,         69.8926,         44.7206,         126.229,         120.565,         9.26976,         1.00338,         52.0374,         17.6715,         7.82706,         1.00178,         10.0031,           1.005
       5.87e-09,         253.132,         251.364,         69.1084,          44.831,         126.397,         120.739,         9.27747,         1.00341,          53.193,         17.7008,         7.82692,          1.0018,         10.0441,         1.00504
       5.88e-09,          253.14,         251.372,         69.8364,         44.9467,         126.538,         120.915,         9.27716,         1.00344,         52.3272,         17.7278,           7.827,         1.00181,         10.0288,         1.00508
       5.89e-09,          253.14,         251.379,         69.6917,         45.0595,         126.687,         121.088,          9.2786,         1.00347,         53.7501,         17.7581,         7.82701,         1.00182,         9.99034,         1.00511
        5.9e-09,         253.155,         251.389,         69.6202,          45.174,         126.847,         121.261,         9.27215,         1.00351,         52.0113,         17.7845,         7.82721,         1.00183,         10.0811,         1.00515
       5.91e-09,          253.17,         251.396,         69.8054,          45.287,         127.003,         121.435,         9.28246,         1.00354,         51.3097,         17.8129,         7.82736,         1.00185,         10.0197,         1.00519
       5.92e-09,         253.165,         251.403,         69.5128,         45.4006,         127.146,         121.609,         9.28044,         1.00357,         53.1027,         17.8431,         7.82744,         1.00186,         10.0285,         1.00522
       5.93e-09,         253.176,         251.413,         69.1925,         45.5124,         127.311,         121.781,         9.28697,          1.0036,          51.949,           17.87,         7.82755,         1.00187,         10.0421,         1.00526
       5.94e-09,         253.186,          251.42,         70.0239,         45.6282,         127.437,         121.953,         9.28848,         1.00364,         52.9442,         17.8996,         7.82764,         1.00189,         9.99234,          1.0053
       5.95e-09,         253.185,         251.426,          69.914,         45.7433,         127.575,         122.124,         9.28155,         1.00367,         53.0409,          17.929,          7.8278,          1.0019,          10.078,         1.00534
       5.96e-09,           253.2,         251.436,         70.2611,         45.8565,         127.762,         122.296,         9.29512,          1.0037,          52.422,         17.9565,         7.82791,         1.00191,         10.0354,         1.00538
       5.97e-09,         253.198,         251.445,         69.9321,         45.9697,         127.889,         122.466,         9.27556,         1.00374,         53.2771,         17.9846,         7.82787,         1.00193,         10.0102,         1.00541
       5.98e-09,         253.221,         251.455,         70.0273,         46.0865,         128.029,         122.636,         9.30255,         1.00377,         51.1056,         18.0114,         7.82763,         1.00194,         10.0606,         1.00545
       5.99e-09,         253.223,         251.461,         70.3592,          46.201,           128.2,         122.807,         9.29201,         1.00381,         52.1649,         18.0418,         7.82775,         1.00195,         10.0013,         1.00549
          6e-09,         253.224,         251.469,         70.0803,         46.3132,         128.356,         122.976,         9.30657,         1.00384,         54.0166,         18.0711,         7.82752,         1.00197,         10.0436,         1.00553
       6.01e-09,         253.232,         251.479,         69.9125,         46.4287,         128.463,         123.143,         9.30209,         1.00387,         52.2651,         18.0982,         7.82724,         1.00198,         10.0374,         1.00557
       6.02e-09,         253.243,         251.485,         70.1049,         46.5417,         128.643,         123.312,         9.30144,         1.00391,         53.4546,         18.1283,         7.82744,           1.002,         9.99764,         1.00561
       6.03e-09,         253.255,         251.497,         70.2867,         46.6571,         128.809,         123.482,          9.3077,         1.00395,         51.6333,         18.1536,         7.82718,         1.00201,         10.0788,         1.00565
       6.04e-09,         253.267,         251.505,         70.4733,         46.7712,         128.917,         123.648,         9.30674,         1.00398,         51.3338,         18.1832,         7.82697,         1.00202,         10.0149,         1.00569
       6.05e-09,         253.259,         251.511,         70.1421,         46.8851,          129.07,         123.815,         9.30991,         1.00402,         53.2534,         18.2134,         7.82734,         1.00204,         10.0218,         1.00573
       6.06e-09,         253.278,         251.522,         70.2278,         47.0004,         129.238,         123.983,         9.32134,         1.00406,         52.6378,         18.2404,         7.82748,         1.00205,          10.039,         1.00577
       6.07e-09,         253.283,          251.53,         70.6716,         47.1176,         129.357,         124.148,         9.31859,         1.00409,         52.8182,         18.2699,         7.82733,         1.00207,         9.99618,         1.00581
       6.08e-09,         253.285,         251.538,         70.0426,         47.2281,         129.513,         124.313,          9.3089,         1.00413,         53.1155,         18.2995,         7.82785,         1.00208,         10.0798,         1.00585
       6.09e-09,         253.304,         251.548,         70.3652,         47.3447,         129.684,         124.479,         9.32213,         1.00417,          51.766,         18.3254,         7.82784,          1.0021,         10.0369,          1.0059
        6.1e-09,         253.301,         251.557,         69.9561,         47.4581,         129.784,         124.643,         9.29939,         1.00421,         53.0763,         18.3549,         7.82772,         1.00211,         10.0024,         1.00594
       6.11e-09,         253.323,         251.568,         70.7278,         47.5744,         129.948,         124.807,         9.32455,         1.00424,          51.193,         18.3818,         7.82825,         1.00212,         10.0612,         1.00598
       6.12e-09,         253.322,         251.575,         70.4192,         47.6887,         130.092,          124.97,         9.31277,         1.00428,         52.5535,         18.4122,          7.8281,         1.00214,         10.0011,         1.00602
       6.13e-09,         253.327,         251.583,         70.2049,         47.8026,         130.218,         125.134,         9.33679,         1.00432,         54.0236,         18.4415,         7.82795,         1.00215,         10.0491,         1.00606
       6.14e-09,         253.335,         251.593,         70.2862,         47.9189,         130.388,         125.298,         9.32996,         1.00436,         52.1242,         18.4685,         7.82817,         1.00217,         10.0454,         1.00611
       6.15e-09,         253.357,         251.604,         70.9638,         48.0351,         130.551,          125.46,         9.32717,          1.0044,         52.6136,         18.4972,         7.82793,         1.00218,         10.0012,         1.00615
       6.16e-09,         253.358,         251.614,         70.5474,         48.1481,         130.654,         125.623,         9.33032,         1.00444,         51.6747,          18.524,         7.82748,          1.0022,         10.0789,         1.00619
       6.17e-09,         253.374,         251.623,         70.5845,         48.2623,         130.811,         125.785,         9.32803,         1.00448,         51.3914,         18.5536,         7.82789,         1.00221,         10.0158,         1.00623
       6.18e-09,         253.367,          251.63,         70.7609,         48.3795,         130.969,         125.945,         9.33531,         1.00452,         53.5446,         18.5839,         7.82756,         1.00223,         10.0169,         1.00628
       6.19e-09,         253.385,         251.642,         70.9892,         48.4939,         131.085,         126.105,         9.34826,         1.00456,         52.8744,         18.6108,          7.8271,         1.00225,          10.044,         1.00632
        6.2e-09,         253.391,          251.65,         70.8673,         48.6104,         131.238,         126.265,         9.34913,         1.00461,         52.6694,         18.6403,         7.82757,         1.00226,         10.0029,         1.00637
       6.21e-09,         253.395,         251.658,         71.0221,         48.7254,         131.393,         126.425,         9.35409,         1.00465,         52.4326,         18.6688,          7.8275,         1.00228,         10.0809,         1.00641
       6.22e-09,         253.413,         251.671,         71.0206,         48.8401,         131.507,         126.583,         9.34748,         1.00469,          51.802,         18.6959,         7.82733,         1.00229,         10.0316,         1.00645
       6.23e-09,         253.419,         251.679,         70.8484,         48.9563,         131.642,         126.741,         9.33679,         1.00473,         53.0191,         18.7254,         7.82778,         1.00231,         9.99436,          1.0065
       6.24e-09,         253.428,          251.69,         71.0731,         49.0718,         131.813,         126.901,         9.34897,         1.00478,          51.654,         18.7529,           7.828,         1.00232,         10.0581,         1.00654
       6.25e-09,         253.434,         251.699,         70.9073,         49.1847,         131.927,         127.057,         9.33843,         1.00482,         53.1252,         18.7826,         7.82768,         1.00234,         10.0039,         1.00659
       6.26e-09,         253.441,         251.708,         71.2893,         49.3038,         132.082,         127.215,         9.37077,         1.00486,         53.9934,          18.812,         7.82825,         1.00236,         10.0524,         1.00663
       6.27e-09,          253.45,         251.719,          70.447,         49.4157,         132.241,         127.373,         9.35646,         1.00491,         51.6712,         18.8387,         7.82833,         1.00237,         10.0512,         1.00668
       6.28e-09,         253.465,         251.729,         71.4172,         49.5339,         132.343,         127.529,         9.37342,         1.00495,         52.5757,         18.8677,         7.82816,         1.00239,          9.9984,         1.00673
       6.29e-09,         253.475,          251.74,         70.9956,         49.6484,         132.491,         127.684,         9.36397,           1.005,         51.7372,         18.8945,         7.82846,          1.0024,         10.0804,         1.00677
        6.3e-09,         253.489,          251.75,         70.9704,         49.7634,         132.662,         127.839,         9.35639,         1.00504,         51.5367,         18.9241,         7.82823,         1.00242,         10.0145,         1.00682
       6.31e-09,         253.482,         251.758,         71.3607,         49.8808,         132.758,         127.994,         9.36491,         1.00509,         54.2836,         18.9543,         7.82803,         1.00244,         10.0154,         1.00687
       6.32e-09,         253.498,         251.771,         71.8345,          49.997,         132.898,         128.148,         9.37475,         1.00514,         52.8178,         18.9813,         7.82806,         1.00245,         10.0535,         1.00691
       6.33e-09,         253.509,          251.78,         71.1754,         50.1125,         133.071,         128.302,         9.37754,         1.00518,         52.3446,         19.0107,         7.82799,         1.00247,         10.0096,         1.00696
       6.34e-09,         253.521,          251.79,         71.6684,         50.2283,         133.169,         128.454,         9.39579,         1.00523,         52.5321,          19.039,         7.82764,         1.00249,         10.0754,         1.00701
       6.35e-09,         253.525,         251.802,          71.292,         50.3439,         133.299,         128.608,         9.37766,         1.00528,         51.8446,         19.0664,         7.82777,          1.0025,         10.0288,         1.00705
       6.36e-09,         253.537,         251.812,         71.4584,         50.4597,         133.483,          128.76,         9.38309,         1.00533,         53.0953,         19.0959,         7.82766,         1.00252,         9.98791,          1.0071
       6.37e-09,         253.546,         251.822,           71.63,         50.5757,         133.583,         128.911,         9.38231,         1.00537,         52.7249,         19.1235,         7.82762,         1.00254,         10.0565,         1.00715
       6.38e-09,         253.558,         251.833,         71.5864,         50.6893,         133.726,         129.064,         9.36815,         1.00542,         53.0765,         19.1531,         7.82794,         1.00256,         10.0107,          1.0072
       6.39e-09,         253.559,         251.843,         71.7459,         50.8074,         133.872,         129.215,         9.39563,         1.00547,         53.6515,         19.1824,         7.82803,         1.00257,         10.0511,         1.00725
        6.4e-09,         253.578,         251.856,         71.5509,         50.9234,         133.976,         129.364,         9.38089,         1.00552,         51.1386,         19.2078,         7.82812,         1.00259,         10.0498,          1.0073
       6.41e-09,         253.591,         251.866,         71.8757,         51.0411,         134.124,         129.514,         9.40141,         1.00557,         52.5628,         19.2382,         7.82818,         1.00261,         9.99503,         1.00735
       6.42e-09,           253.6,         251.878,         71.8136,         51.1559,         134.263,         129.664,          9.3833,         1.00562,         51.8422,          19.265,          7.8285,         1.00263,         10.0771,          1.0074
       6.43e-09,         253.609,         251.888,          71.718,         51.2718,         134.388,         129.813,         9.39768,         1.00567,         52.0654,         19.2946,          7.8285,         1.00264,         10.0136,         1.00745
       6.44e-09,         253.605,         251.897,         71.8302,         51.3877,         134.517,         129.961,         9.39749,         1.00572,         54.2796,         19.3249,          7.8286,         1.00266,         10.0212,          1.0075
       6.45e-09,         253.629,         251.909,         71.8678,         51.5041,         134.679,         130.109,         9.40091,         1.00578,         52.6776,         19.3517,         7.82868,         1.00268,         10.0621,         1.00755
       6.46e-09,         253.637,         251.921,         71.7888,         51.6183,         134.773,         130.256,         9.40629,         1.00583,          51.571,         19.3797,         7.82851,          1.0027,         10.0132,          1.0076
       6.47e-09,         253.648,         251.932,         72.2754,         51.7371,         134.915,         130.402,         9.42574,         1.00588,         52.6653,         19.4096,         7.82837,         1.00272,         10.0699,         1.00765
       6.48e-09,         253.655,         251.943,         72.1232,         51.8541,         135.073,          130.55,         9.41215,         1.00593,         51.9325,         19.4369,         7.82824,         1.00273,         10.0272,          1.0077
       6.49e-09,         253.665,         251.954,         72.2994,         51.9703,         135.188,         130.696,         9.41793,         1.00599,         53.3886,         19.4664,         7.82829,         1.00275,         9.98436,         1.00775
        6.5e-09,          253.68,         251.967,         71.8631,         52.0869,         135.304,         130.841,         9.41743,         1.00604,         52.7688,         19.4941,         7.82802,         1.00277,         10.0632,          1.0078
       6.51e-09,         253.687,         251.977,         72.5142,         52.2028,         135.455,         130.986,          9.4188,          1.0061,         52.9684,         19.5236,         7.82797,         1.00279,         10.0153,         1.00785
       6.52e-09,         253.691,         251.989,         71.8651,         52.3178,         135.584,          131.13,         9.42355,         1.00615,         52.6855,         19.5514,         7.82784,         1.00281,         10.0517,         1.00791
       6.53e-09,         253.716,         252.002,         72.5768,         52.4348,         135.683,         131.274,         9.42372,         1.00621,         51.3634,         19.5789,         7.82793,         1.00283,         10.0458,         1.00796
       6.54e-09,         253.722,         252.012,         72.5767,         52.5518,          135.84,         131.418,         9.44591,         1.00626,         52.5823,         19.6088,         7.82812,         1.00285,         9.99244,         1.00801
       6.55e-09,         253.733,         252.026,         72.4123,          52.668,          135.96,          131.56,         9.41731,         1.00632,         52.0941,         19.6356,          7.8282,         1.00287,         10.0744,         1.00806
       6.56e-09,          253.74,         252.036,         72.3901,         52.7859,         136.091,         131.702,         9.44004,         1.00638,         52.4802,         19.6652,         7.82836,         1.00288,         10.0175,         1.00812
       6.57e-09,         253.739,         252.046,         72.6363,         52.9018,         136.199,         131.844,         9.42436,         1.00643,         54.2305,         19.6954,         7.82854,          1.0029,         10.0218,         1.00817
       6.58e-09,         253.768,          252.06,         72.9012,         53.0205,         136.347,         131.986,         9.43409,         1.00649,         52.0756,         19.7218,         7.82872,         1.00292,         10.0667,         1.00823
       6.59e-09,         253.777,         252.072,          72.432,         53.1355,         136.469,         132.127,         9.43605,         1.00655,         51.5768,         19.7503,         7.82861,         1.00294,         10.0088,         1.00828
        6.6e-09,         253.783,         252.083,         72.5506,         53.2512,         136.606,         132.268,         9.46027,         1.00661,         52.8019,         19.7803,         7.82909,         1.00296,         10.0658,         1.00833
       6.61e-09,         253.796,         252.096,         72.7617,         53.3696,         136.728,         132.408,         9.45053,         1.00667,         52.1179,         19.8075,           7.829,         1.00298,         10.0294,         1.00839
       6.62e-09,         253.803,         252.107,         72.4747,         53.4843,         136.844,         132.547,         9.46877,         1.00673,         54.0131,          19.837,         7.82869,           1.003,         9.98572,         1.00844
       6.63e-09,         253.815,          252.12,         72.6568,            53.6,         136.986,         132.686,         9.44693,         1.00679,         52.7341,         19.8647,         7.82887,         1.00302,         10.0731,          1.0085
       6.64e-09,         253.826,         252.132,         73.0531,         53.7195,         137.098,         132.824,         9.45305,         1.00685,         52.6166,          19.894,         7.82866,         1.00304,         10.0228,         1.00855
       6.65e-09,         253.831,         252.144,         72.3232,         53.8349,          137.21,         132.962,         9.45615,         1.00691,         52.6755,          19.922,         7.82837,         1.00306,         10.0464,         1.00861
       6.66e-09,         253.857,         252.158,         73.1845,         53.9538,         137.345,         133.099,         9.44469,         1.00697,          51.653,         19.9497,         7.82853,         1.00308,         10.0437,         1.00867
       6.67e-09,         253.866,         252.169,         73.3842,          54.071,         137.492,         133.236,         9.48215,         1.00704,         52.6763,         19.9794,         7.82845,          1.0031,          9.9897,         1.00872
       6.68e-09,         253.869,         252.184,         73.0328,         54.1858,         137.561,         133.372,          9.4619,          1.0071,         52.8153,         20.0062,         7.82798,         1.00312,          10.074,         1.00878
       6.69e-09,         253.885,         252.194,         72.8928,         54.3039,         137.714,         133.508,         9.48665,         1.00716,         52.4231,         20.0358,         7.82856,         1.00314,         10.0248,         1.00884
        6.7e-09,         253.885,         252.205,         73.0661,         54.4208,         137.843,         133.643,         9.45035,         1.00723,         54.0337,         20.0659,         7.82844,         1.00316,         10.0234,         1.00889
       6.71e-09,         253.911,         252.222,         73.3593,         54.5377,         137.949,         133.779,         9.46886,         1.00729,         51.7717,         20.0913,         7.82839,         1.00319,         10.0629,         1.00895
       6.72e-09,         253.924,         252.234,         73.5261,         54.6538,          138.07,         133.914,         9.46679,         1.00736,         51.6075,         20.1209,         7.82893,         1.00321,         10.0066,         1.00901
       6.73e-09,         253.924,         252.244,         73.0502,         54.7701,         138.218,         134.047,         9.47211,         1.00742,         52.9701,         20.1509,         7.82886,         1.00323,         10.0596,         1.00907
       6.74e-09,         253.944,         252.259,         73.2965,         54.8878,         138.329,          134.18,         9.49352,         1.00749,         52.8795,         20.1781,          7.8288,         1.00325,         10.0264,         1.00912
       6.75e-09,         253.955,         252.271,         73.6376,         55.0067,         138.432,         134.313,         9.50532,         1.00756,         53.8991,         20.2076,         7.82931,         1.00327,         9.98963,         1.00918
       6.76e-09,         253.963,         252.285,         73.3286,          55.122,         138.575,         134.447,         9.49459,         1.00762,         52.5891,         20.2352,         7.82936,         1.00329,         10.0813,         1.00924
       6.77e-09,          253.98,         252.299,         73.5775,         55.2408,         138.663,         134.576,         9.48798,         1.00769,         51.9898,         20.2632,         7.82897,         1.00331,         10.0246,          1.0093
       6.78e-09,         253.992,         252.311,         73.2162,         55.3573,         138.807,         134.709,         9.49905,         1.00776,         52.7128,         20.2926,         7.82943,         1.00334,         10.0429,         1.00936
       6.79e-09,         254.007,         252.325,         73.7376,         55.4744,         138.923,          134.84,         9.50605,         1.00783,         51.8304,         20.3204,         7.82918,         1.00336,         10.0438,         1.00942
        6.8e-09,         254.012,         252.337,         73.5735,         55.5906,         139.023,          134.97,         9.49848,          1.0079,         53.0444,           20.35,         7.82863,         1.00338,         9.98895,         1.00948
       6.81e-09,         254.028,          252.35,         73.4289,         55.7071,          139.17,           135.1,         9.52056,         1.00797,         52.7354,          20.378,         7.82902,          1.0034,         10.0822,         1.00954
       6.82e-09,         254.035,         252.364,         73.7151,         55.8262,         139.291,          135.23,         9.52208,         1.00804,         52.3083,         20.4065,         7.82886,         1.00342,         10.0308,          1.0096
       6.83e-09,         254.045,         252.378,         74.0094,         55.9442,         139.361,         135.358,         9.50045,         1.00811,         53.3359,          20.435,          7.8284,         1.00345,          10.021,         1.00966
       6.84e-09,         254.064,         252.393,         74.0049,         56.0604,         139.502,         135.487,         9.51712,         1.00818,         51.8061,         20.4619,         7.82861,         1.00347,         10.0598,         1.00972
       6.85e-09,         254.081,         252.405,         73.6549,         56.1764,         139.657,         135.616,         9.51428,         1.00826,         51.6627,         20.4914,         7.82883,         1.00349,         10.0032,         1.00978
       6.86e-09,          254.08,         252.417,         73.9719,         56.2967,          139.71,         135.741,         9.51234,         1.00833,         53.2989,         20.5215,         7.82859,         1.00351,         10.0535,         1.00985
       6.87e-09,         254.097,         252.432,         74.0873,         56.4118,          139.84,         135.869,         9.51798,          1.0084,         52.9971,         20.5486,         7.82902,         1.00354,         10.0325,         1.00991
       6.88e-09,         254.112,         252.445,         74.1032,         56.5285,         139.987,         135.995,          9.5346,         1.00848,         53.5945,         20.5781,         7.82912,         1.00356,         9.99483,         1.00997
       6.89e-09,         254.123,         252.461,         74.2567,         56.6466,         140.063,         136.121,         9.51897,         1.00855,         51.6994,          20.604,         7.82905,         1.00358,         10.0855,         1.01003
        6.9e-09,         254.139,         252.475,         73.7884,         56.7634,         140.178,         136.247,         9.54354,         1.00863,         52.0057,         20.6336,         7.82946,         1.00361,         10.0221,          1.0101
       6.91e-09,         254.151,         252.488,         74.6051,         56.8825,          140.32,         136.372,         9.52032,          1.0087,         52.7676,          20.663,          7.8295,         1.00363,         10.0354,         1.01016
       6.92e-09,         254.168,         252.503,         74.4508,         56.9993,         140.424,         136.496,         9.54864,         1.00878,         52.0652,         20.6906,         7.82955,         1.00365,         10.0437,         1.01022
       6.93e-09,         254.174,         252.516,          74.368,         57.1168,         140.531,         136.621,         9.53623,         1.00886,         53.5109,         20.7201,         7.82976,         1.00368,         9.99517,         1.01029
       6.94e-09,          254.19,         252.529,         74.6985,         57.2344,         140.662,         136.745,         9.55152,         1.00894,         52.7304,         20.7483,         7.82975,          1.0037,         10.0869,         1.01035
       6.95e-09,           254.2,         252.545,         74.0101,         57.3497,         140.749,         136.867,         9.55286,         1.00902,         52.1219,         20.7764,          7.8294,         1.00372,         10.0382,         1.01042
       6.96e-09,         254.217,         252.561,         74.6758,         57.4691,          140.88,          136.99,         9.54662,          1.0091,          53.333,         20.8037,         7.82944,         1.00375,          10.017,         1.01048
       6.97e-09,         254.233,         252.576,         74.7971,         57.5853,         140.989,         137.113,         9.55406,         1.00917,         51.8947,         20.8307,         7.82938,         1.00377,         10.0599,         1.01054
       6.98e-09,         254.243,          252.59,         74.5483,         57.7022,         141.074,         137.233,         9.53365,         1.00926,         51.8331,         20.8603,          7.8291,         1.00379,         10.0021,         1.01061
       6.99e-09,         254.247,         252.602,          74.562,         57.8215,           141.2,         137.354,         9.56738,         1.00934,         54.0719,         20.8904,         7.82908,         1.00382,         10.0508,         1.01068
          7e-09,         254.265,         252.618,         74.9958,         57.9386,          141.32,         137.476,         9.56588,         1.00942,         52.9734,         20.9175,         7.82902,         1.00384,          10.036,         1.01074
       7.01e-09,         254.275,         252.631,         74.5457,         58.0559,         141.399,         137.594,         9.56688,          1.0095,          53.184,         20.9469,         7.82913,         1.00387,         9.99959,         1.01081
       7.02e-09,         254.297,         252.649,         75.0851,         58.1728,          141.51,         137.713,         9.56012,         1.00958,         51.7817,         20.9731,          7.8291,         1.00389,         10.0802,         1.01087
       7.03e-09,         254.313,         252.662,         74.9634,         58.2909,         141.673,         137.834,         9.58434,         1.00967,         52.0918,         21.0027,         7.82946,         1.00392,         10.0155,         1.01094
       7.04e-09,         254.316,         252.676,           75.28,         58.4081,         141.741,         137.953,         9.54431,         1.00975,         52.9392,         21.0322,         7.82954,         1.00394,         10.0299,         1.01101
       7.05e-09,         254.335,         252.692,         75.2418,         58.5261,         141.837,          138.07,         9.58026,         1.00984,         52.9978,         21.0599,         7.82956,         1.00397,         10.0432,         1.01108
       7.06e-09,          254.35,         252.706,         75.1162,         58.6431,         141.974,         138.189,         9.58553,         1.00993,          53.488,         21.0895,         7.82973,         1.00399,         10.0002,         1.01114
       7.07e-09,         254.358,          252.72,         75.3428,         58.7612,         142.084,         138.305,         9.60738,         1.01001,         52.6883,         21.1181,         7.82995,         1.00402,          10.089,         1.01121
       7.08e-09,         254.373,         252.737,         75.2809,         58.8782,         142.149,         138.422,         9.59539,          1.0101,          51.816,         21.1451,         7.83001,         1.00404,         10.0369,         1.01128
       7.09e-09,         254.392,         252.751,         75.3893,         58.9956,          142.29,         138.538,         9.60803,         1.01019,         53.4861,         21.1746,         7.83009,         1.00407,          10.011,         1.01135
        7.1e-09,         254.413,         252.768,         75.3377,         59.1114,         142.406,         138.655,         9.59896,         1.01028,          51.658,         21.2016,         7.83012,          1.0041,         10.0608,         1.01142
       7.11e-09,         254.416,         252.782,         75.5512,         59.2295,          142.48,         138.769,         9.56906,         1.01037,         52.4067,         21.2312,         7.82982,         1.00412,         9.99991,         1.01149
       7.12e-09,         254.422,         252.795,         75.1953,         59.3473,         142.587,         138.884,         9.60757,         1.01046,         54.0917,         21.2613,         7.82983,         1.00415,         10.0556,         1.01156
       7.13e-09,         254.446,         252.812,         75.7989,         59.4665,         142.697,         138.997,         9.59776,         1.01055,         52.8407,         21.2883,         7.82974,         1.00417,         10.0468,         1.01163
       7.14e-09,         254.459,         252.829,         75.5408,         59.5817,         142.815,         139.112,         9.61558,         1.01064,         52.3966,         21.3163,         7.82954,          1.0042,         10.0011,          1.0117
       7.15e-09,         254.472,         252.844,         75.6246,         59.7013,         142.908,         139.226,         9.61101,         1.01073,         51.8408,          21.344,          7.8296,         1.00423,         10.0779,         1.01177
       7.16e-09,         254.485,         252.858,         75.5306,         59.8184,         143.017,         139.338,         9.61203,         1.01083,          52.183,         21.3736,         7.82946,         1.00425,         10.0135,         1.01184
       7.17e-09,         254.495,         252.873,         75.8085,          59.935,           143.1,          139.45,         9.59391,         1.01092,         53.3011,         21.4031,         7.82932,         1.00428,          10.023,         1.01191
       7.18e-09,         254.516,         252.889,         75.7803,         60.0537,         143.233,         139.563,         9.61374,         1.01101,         52.9935,         21.4308,         7.82976,         1.00431,         10.0481,         1.01198
       7.19e-09,         254.524,         252.904,         76.0028,         60.1696,         143.309,         139.674,         9.60156,         1.01111,         53.3563,         21.4604,         7.82987,         1.00434,         10.0057,         1.01205
        7.2e-09,         254.538,         252.921,         75.9557,         60.2874,         143.404,         139.784,         9.64061,          1.0112,          51.962,         21.4876,         7.82973,         1.00436,         10.0867,         1.01213
       7.21e-09,         254.563,         252.937,         76.0186,         60.4049,         143.539,         139.895,         9.63416,          1.0113,         51.9125,          21.516,         7.83031,         1.00439,          10.035,          1.0122
       7.22e-09,          254.57,         252.951,         76.0697,         60.5221,         143.626,         140.005,         9.63134,          1.0114,         53.5736,         21.5456,         7.83032,         1.00442,         10.0055,         1.01227
       7.23e-09,          254.59,          252.97,         76.3048,         60.6392,         143.697,         140.114,          9.6348,          1.0115,         51.8203,         21.5725,         7.83012,         1.00445,         10.0589,         1.01234
       7.24e-09,         254.599,         252.983,         76.2905,         60.7589,         143.816,         140.222,         9.63836,          1.0116,         53.0806,         21.6028,         7.83067,         1.00447,         10.0083,         1.01242
       7.25e-09,         254.609,         252.999,         76.0892,         60.8733,         143.943,         140.333,         9.63685,          1.0117,         54.0618,         21.6323,         7.83071,          1.0045,         10.0619,         1.01249
       7.26e-09,         254.635,         253.017,         76.4929,         60.9932,         143.997,         140.439,          9.6364,          1.0118,         52.1799,         21.6587,         7.83031,         1.00453,         10.0528,         1.01257
       7.27e-09,         254.647,         253.033,         76.5212,         61.1102,         144.116,         140.548,         9.65804,          1.0119,         52.3427,         21.6873,         7.83058,         1.00456,         9.99997,         1.01264
       7.28e-09,         254.661,          253.05,          76.213,         61.2262,         144.241,         140.656,          9.6682,           1.012,         51.9286,          21.715,         7.83043,         1.00459,         10.0798,         1.01272
       7.29e-09,         254.676,         253.065,         76.7009,         61.3454,         144.312,         140.762,         9.63858,         1.01211,         52.3726,         21.7446,         7.83004,         1.00461,         10.0136,         1.01279
        7.3e-09,         254.683,         253.081,         76.6883,         61.4611,         144.392,         140.868,         9.64996,         1.01221,         53.9313,         21.7741,         7.83033,         1.00464,         10.0261,         1.01287
       7.31e-09,         254.705,         253.098,         76.3921,          61.579,         144.525,         140.975,         9.65988,         1.01232,         52.9512,         21.8019,         7.83007,         1.00467,         10.0556,         1.01294
       7.32e-09,          254.71,         253.114,         76.8944,          61.698,         144.605,          141.08,         9.62028,         1.01242,         52.9698,         21.8312,         7.82973,          1.0047,         10.0098,         1.01302
       7.33e-09,          254.73,          253.13,         76.6076,         61.8125,         144.692,         141.184,         9.68254,         1.01253,         52.0911,         21.8588,         7.83017,         1.00473,         10.0823,         1.01309
       7.34e-09,         254.753,         253.147,         76.9403,         61.9321,         144.799,         141.289,         9.68061,         1.01263,         52.0076,         21.8871,         7.83017,         1.00476,         10.0306,         1.01317
       7.35e-09,          254.76,         253.163,         76.8782,           62.05,         144.876,         141.391,         9.69616,         1.01274,         53.7362,         21.9167,         7.82998,         1.00479,         9.99641,         1.01325
       7.36e-09,         254.774,         253.181,          76.945,         62.1662,         144.991,         141.496,         9.66321,         1.01285,         52.5879,         21.9436,         7.83059,         1.00482,         10.0608,         1.01333
       7.37e-09,         254.797,         253.196,         76.7413,          62.284,         145.091,         141.599,         9.68554,         1.01296,         53.1393,         21.9739,         7.83073,         1.00485,         10.0141,          1.0134
       7.38e-09,         254.801,         253.212,         77.1805,         62.4018,         145.159,         141.701,         9.67063,         1.01307,         53.8767,         22.0032,         7.83041,         1.00488,         10.0623,         1.01348
       7.39e-09,         254.831,         253.232,         77.2152,         62.5175,         145.286,         141.805,         9.67363,         1.01318,         51.6526,         22.0288,         7.83103,         1.00491,         10.0516,         1.01356
        7.4e-09,         254.849,         253.248,         77.4989,         62.6358,         145.391,         141.907,         9.71424,          1.0133,         52.3232,         22.0584,         7.83116,         1.00494,         9.99745,         1.01364
       7.41e-09,         254.856,         253.266,         77.0037,         62.7533,         145.429,         142.006,         9.71136,         1.01341,         52.0686,         22.0861,         7.83079,         1.00497,         10.0796,         1.01372
       7.42e-09,         254.874,         253.282,         77.5867,          62.871,         145.543,         142.108,         9.69809,         1.01352,         53.2564,         22.1157,         7.83116,           1.005,         10.0155,          1.0138
       7.43e-09,         254.881,         253.297,          77.729,         62.9899,         145.665,         142.209,           9.686,         1.01364,         53.9197,         22.1452,         7.83109,         1.00503,         10.0291,         1.01388
       7.44e-09,           254.9,         253.316,         77.1909,         63.1031,         145.717,         142.308,         9.68447,         1.01375,         52.7955,         22.1729,         7.83066,         1.00506,         10.0637,         1.01396
       7.45e-09,         254.915,         253.334,         77.4277,         63.2211,         145.801,         142.407,         9.67594,         1.01387,         52.3965,         22.2009,         7.83079,         1.00509,         10.0124,         1.01404
       7.46e-09,         254.933,          253.35,         77.5885,         63.3389,         145.941,         142.507,         9.70387,         1.01399,         52.2266,           22.23,         7.83085,         1.00512,         10.0765,         1.01412
       7.47e-09,         254.951,         253.368,         77.9506,         63.4566,         145.996,         142.604,         9.68789,         1.01411,         52.1301,         22.2582,         7.83041,         1.00516,         10.0289,          1.0142
       7.48e-09,          254.96,         253.385,         77.6461,         63.5728,         146.083,         142.703,         9.74209,         1.01423,         54.1859,         22.2878,         7.83054,         1.00519,         9.99245,         1.01428
       7.49e-09,         254.976,         253.403,         78.0335,         63.6923,         146.203,         142.802,         9.70366,         1.01435,         52.5393,         22.3147,         7.83059,         1.00522,         10.0663,         1.01436
        7.5e-09,         254.992,         253.418,         77.4398,         63.8078,         146.282,         142.898,         9.71241,         1.01447,         53.0542,          22.345,         7.83054,         1.00525,         10.0197,         1.01445
       7.51e-09,         255.012,         253.437,         78.1106,         63.9272,         146.362,         142.995,         9.70828,         1.01459,         53.2204,         22.3729,         7.83091,         1.00528,         10.0604,         1.01453
       7.52e-09,         255.029,         253.456,         77.9911,          64.043,         146.456,         143.092,         9.72469,         1.01471,         51.5755,            22.4,         7.83098,         1.00532,         10.0467,         1.01461
       7.53e-09,         255.045,         253.472,         77.8377,         64.1595,         146.533,         143.188,         9.71473,         1.01484,         52.6224,         22.4302,         7.83107,         1.00535,         9.99514,         1.01469
       7.54e-09,         255.066,         253.491,         78.3086,         64.2769,         146.634,         143.283,         9.74896,         1.01496,         52.3967,         22.4573,         7.83134,         1.00538,         10.0778,         1.01478
       7.55e-09,         255.079,         253.508,         78.5033,         64.3943,         146.725,         143.379,         9.75537,         1.01509,         53.2521,         22.4869,         7.83151,         1.00541,         10.0217,         1.01486
       7.56e-09,         255.088,         253.524,         78.3044,         64.5117,         146.783,         143.472,         9.76538,         1.01522,         53.8615,         22.5164,         7.83154,         1.00545,         10.0349,         1.01495
       7.57e-09,          255.11,         253.545,         78.3343,         64.6274,         146.893,         143.568,         9.72201,         1.01534,         51.9385,         22.5425,         7.83168,         1.00548,         10.0721,         1.01503
       7.58e-09,          255.13,         253.562,         78.3458,          64.746,         146.991,         143.661,         9.73513,         1.01547,         52.4264,         22.5721,         7.83169,         1.00551,          10.011,         1.01511
       7.59e-09,         255.146,         253.579,         78.9147,         64.8637,         147.052,         143.754,         9.75629,          1.0156,         52.3893,         22.6013,         7.83157,         1.00555,         10.0726,          1.0152
        7.6e-09,         255.156,         253.598,         78.4256,         64.9778,         147.137,         143.847,          9.6969,         1.01573,         52.3702,         22.6294,         7.83138,         1.00558,         10.0291,         1.01529
       7.61e-09,          255.17,         253.615,         78.5444,         65.0944,         147.262,         143.941,          9.7874,         1.01587,         54.6646,          22.659,         7.83141,         1.00561,         9.99392,         1.01537
       7.62e-09,         255.194,         253.634,         78.8005,         65.2143,         147.324,         144.033,         9.74416,           1.016,         52.4637,         22.6859,         7.83142,         1.00565,         10.0752,         1.01546
       7.63e-09,         255.205,         253.652,         78.8456,         65.3293,         147.386,         144.124,         9.78813,         1.01613,         52.5845,         22.7159,         7.83109,         1.00568,         10.0247,         1.01554
       7.64e-09,         255.216,          253.67,         78.9302,         65.4476,         147.491,         144.216,         9.73917,         1.01627,         53.2943,         22.7441,         7.83108,         1.00571,         10.0533,         1.01563
       7.65e-09,         255.249,         253.689,         78.8534,         65.5631,         147.592,         144.307,         9.77509,          1.0164,         51.5992,         22.7712,         7.83121,         1.00575,         10.0459,         1.01572
       7.66e-09,         255.255,         253.706,           79.01,         65.6801,         147.644,         144.397,         9.75944,         1.01654,         52.8732,         22.8016,         7.83115,         1.00578,         9.99243,         1.01581
       7.67e-09,         255.273,         253.726,           78.95,         65.7973,         147.732,         144.487,         9.75055,         1.01668,         53.1195,         22.8285,         7.83134,         1.00582,         10.0783,         1.01589
       7.68e-09,         255.291,         253.743,         79.2762,         65.9134,         147.847,         144.577,         9.80077,         1.01682,         52.9544,         22.8581,          7.8317,         1.00585,          10.028,         1.01598
       7.69e-09,         255.304,         253.761,         79.3031,         66.0308,         147.901,         144.665,         9.79593,         1.01695,         53.5951,         22.8875,         7.83166,         1.00589,          10.035,         1.01607
        7.7e-09,         255.327,         253.782,         79.2555,         66.1465,         147.977,         144.754,         9.79605,         1.01709,         51.9936,         22.9138,         7.83181,         1.00592,         10.0665,         1.01616
       7.71e-09,          255.34,         253.799,         79.3339,         66.2641,         148.065,         144.842,         9.77327,         1.01724,         52.4722,         22.9434,         7.83202,         1.00596,         10.0083,         1.01625
       7.72e-09,         255.361,         253.817,         79.6179,         66.3811,         148.153,         144.931,         9.78365,         1.01738,         52.5976,         22.9727,         7.83213,           1.006,         10.0676,         1.01634
       7.73e-09,         255.377,         253.836,         79.2641,         66.4969,          148.23,         145.019,          9.7761,         1.01752,          53.232,         23.0008,         7.83235,         1.00603,         10.0324,         1.01643
       7.74e-09,         255.384,         253.854,         79.6666,         66.6134,         148.307,         145.106,         9.78033,         1.01767,         54.6433,         23.0303,         7.83237,         1.00607,         10.0009,         1.01652
       7.75e-09,         255.409,         253.875,         79.7047,         66.7306,         148.387,         145.193,         9.78124,         1.01782,         52.2518,         23.0572,         7.83198,          1.0061,          10.083,         1.01661
       7.76e-09,         255.433,         253.893,         79.8902,         66.8471,         148.479,         145.279,         9.82228,         1.01796,         52.2083,          23.086,         7.83227,         1.00614,         10.0258,         1.01671
       7.77e-09,         255.436,         253.911,         79.7525,          66.963,         148.544,         145.365,         9.77305,         1.01811,         53.3839,         23.1155,         7.83209,         1.00618,         10.0503,          1.0168
       7.78e-09,         255.469,         253.933,         79.8719,         67.0801,         148.606,          145.45,         9.79263,         1.01826,         51.6947,         23.1426,         7.83173,         1.00621,         10.0445,         1.01689
       7.79e-09,         255.475,         253.949,         79.9215,         67.1951,          148.72,         145.536,         9.79819,         1.01841,         53.4989,          23.173,         7.83203,         1.00625,         9.99091,         1.01698
        7.8e-09,         255.498,          253.97,         80.1379,         67.3113,         148.804,         145.621,         9.81986,         1.01856,          53.105,         23.1999,         7.83191,         1.00629,          10.087,         1.01707
       7.81e-09,         255.512,         253.988,         80.1514,         67.4296,          148.84,         145.704,         9.81818,         1.01871,         52.6551,         23.2295,         7.83155,         1.00633,         10.0332,         1.01717
       7.82e-09,         255.527,         254.007,         80.1428,         67.5425,         148.938,         145.788,         9.83574,         1.01887,          53.219,          23.258,         7.83202,         1.00636,         10.0323,         1.01726
       7.83e-09,         255.551,         254.027,         80.2716,         67.6615,         149.043,         145.873,         9.83368,         1.01903,         52.0575,         23.2852,         7.83218,          1.0064,         10.0645,         1.01736
       7.84e-09,         255.568,         254.046,         80.1439,         67.7777,         149.091,         145.956,          9.8458,         1.01918,         52.5639,         23.3149,         7.83198,         1.00644,         10.0047,         1.01745
       7.85e-09,         255.582,         254.065,         80.4421,         67.8939,         149.153,         146.038,         9.79535,         1.01934,          53.037,         23.3441,         7.83255,         1.00648,         10.0641,         1.01754
       7.86e-09,         255.603,         254.084,         80.1302,          68.009,         149.272,         146.121,          9.8503,          1.0195,         53.2288,         23.3722,         7.83262,         1.00651,         10.0386,         1.01764
       7.87e-09,         255.612,         254.103,         80.5138,         68.1258,         149.322,         146.203,         9.84687,         1.01965,         54.5683,         23.4018,         7.83252,         1.00655,         10.0012,         1.01774
       7.88e-09,         255.638,         254.125,         80.3325,         68.2413,         149.386,         146.284,         9.81715,         1.01982,         51.4231,         23.4271,         7.83297,         1.00659,         10.0891,         1.01783
       7.89e-09,         255.661,         254.143,         80.7453,         68.3574,         149.476,         146.366,         9.86397,         1.01998,         52.2708,         23.4575,         7.83314,         1.00663,         10.0254,         1.01793
        7.9e-09,          255.67,         254.162,         80.6491,         68.4725,         149.546,         146.446,         9.82327,         1.02014,         53.5064,          23.487,         7.83274,         1.00667,         10.0467,         1.01802
       7.91e-09,         255.697,         254.183,         80.7496,         68.5886,         149.631,         146.528,         9.85866,         1.02031,           51.96,         23.5141,         7.83307,         1.00671,         10.0465,         1.01812
       7.92e-09,           255.7,         254.201,           81.06,         68.7063,          149.69,         146.606,         9.79276,         1.02047,         53.7673,         23.5445,          7.8329,         1.00675,         9.99897,         1.01822
       7.93e-09,         255.727,         254.222,          80.688,         68.8189,          149.77,         146.687,         9.87211,         1.02064,         53.0452,         23.5714,          7.8325,         1.00679,         10.0952,         1.01832
       7.94e-09,         255.751,         254.241,         81.0926,         68.9376,         149.855,         146.767,         9.84923,         1.02081,         51.8249,         23.6001,         7.83287,         1.00683,         10.0418,         1.01841
       7.95e-09,         255.756,          254.26,         81.0465,         69.0516,         149.936,         146.847,         9.86154,         1.02098,         53.4509,         23.6297,         7.83265,         1.00687,         10.0245,         1.01851
       7.96e-09,         255.778,         254.282,         81.0846,         69.1669,          149.97,         146.924,         9.87552,         1.02114,         52.1462,         23.6567,         7.83223,         1.00691,         10.0614,         1.01861
       7.97e-09,         255.807,         254.301,         81.3427,         69.2827,         150.077,         147.003,         9.88188,         1.02132,         52.5732,         23.6864,         7.83261,         1.00695,         10.0036,         1.01871
       7.98e-09,         255.812,          254.32,         81.1546,         69.3983,         150.157,         147.082,         9.86164,         1.02149,         53.6821,         23.7157,         7.83282,         1.00699,         10.0639,         1.01881
       7.99e-09,         255.831,         254.341,         81.3298,         69.5137,         150.191,         147.157,         9.86758,         1.02166,         53.1838,         23.7437,          7.8324,         1.00703,         10.0435,         1.01891
          8e-09,         255.845,         254.359,         81.4521,         69.6311,         150.263,         147.234,         9.86714,         1.02184,          54.094,         23.7731,         7.83304,         1.00707,         10.0052,         1.01901
       8.01e-09,         255.878,         254.383,         81.4067,         69.7447,         150.376,         147.314,         9.89635,         1.02202,         51.4777,         23.7986,         7.83321,         1.00711,         10.0853,         1.01911
       8.02e-09,         255.891,         254.401,         81.8226,         69.8613,         150.412,         147.388,         9.88224,         1.02219,         52.3404,         23.8291,         7.83301,         1.00715,         10.0219,         1.01922
       8.03e-09,         255.903,          254.42,         81.3537,         69.9752,         150.471,         147.463,         9.86618,         1.02237,         53.6964,         23.8586,         7.83347,         1.00719,         10.0409,         1.01932
       8.04e-09,         255.927,         254.441,         81.6768,         70.0901,         150.588,         147.541,         9.91435,         1.02255,         52.7507,         23.8857,         7.83369,         1.00724,         10.0484,         1.01942
       8.05e-09,         255.941,          254.46,         82.0838,         70.2073,         150.627,         147.615,         9.83337,         1.02273,         53.7155,         23.9161,         7.83358,         1.00728,         10.0072,         1.01952
       8.06e-09,         255.964,         254.481,         81.9068,         70.3226,         150.694,          147.69,         9.90673,         1.02291,         53.0528,         23.9442,          7.8338,         1.00732,         10.1007,         1.01963
       8.07e-09,         255.984,         254.503,         81.8318,         70.4378,         150.772,         147.766,         9.86247,          1.0231,          51.694,          23.971,         7.83374,         1.00736,         10.0397,         1.01973
       8.08e-09,         255.997,         254.521,         82.1281,         70.5517,         150.843,          147.84,         9.92385,         1.02329,         53.6013,         24.0014,         7.83359,         1.00741,         10.0219,         1.01983
       8.09e-09,         256.019,         254.543,         82.0296,         70.6688,         150.908,         147.914,         9.89786,         1.02347,         52.2842,         24.0284,         7.83353,         1.00745,         10.0637,         1.01994
        8.1e-09,         256.043,         254.564,         82.2041,         70.7819,         150.983,         147.987,         9.91044,         1.02366,         53.2482,         24.0581,         7.83351,         1.00749,         10.0045,         1.02004
       8.11e-09,         256.046,         254.581,         82.4275,         70.8971,         151.033,          148.06,         9.91899,         1.02385,         53.8413,         24.0879,         7.83334,         1.00753,         10.0673,         1.02015
       8.12e-09,         256.075,         254.604,         82.4104,         71.0107,         151.116,         148.134,         9.92237,         1.02404,          53.023,         24.1153,         7.83336,         1.00758,         10.0499,         1.02025
       8.13e-09,         256.093,         254.625,         82.2229,         71.1273,         151.191,         148.206,         9.89956,         1.02423,         53.4395,         24.1434,          7.8332,         1.00762,         10.0026,         1.02036
       8.14e-09,          256.12,         254.647,         82.6603,         71.2421,         151.233,         148.277,          9.9412,         1.02442,         51.5504,         24.1704,         7.83346,         1.00766,         10.0815,         1.02046
       8.15e-09,         256.136,         254.666,         82.8415,         71.3568,         151.319,          148.35,         9.94661,         1.02462,         52.4612,         24.2008,         7.83354,         1.00771,         10.0192,         1.02057
       8.16e-09,         256.145,         254.686,          82.465,         71.4697,         151.392,         148.422,         9.91276,         1.02482,         54.1991,         24.2304,          7.8337,         1.00775,          10.035,         1.02068
       8.17e-09,          256.17,         254.708,         82.8374,         71.5854,         151.447,         148.492,         9.94603,         1.02501,         52.7271,         24.2574,         7.83395,          1.0078,         10.0568,         1.02078
       8.18e-09,         256.187,         254.728,         82.6681,         71.6993,         151.494,         148.563,         9.89886,         1.02521,         53.5892,         24.2878,         7.83392,         1.00784,         10.0135,         1.02089
       8.19e-09,         256.211,          254.75,         83.1688,         71.8155,          151.59,         148.635,         9.93998,         1.02541,         52.5334,         24.3148,         7.83429,         1.00789,         10.0982,           1.021
        8.2e-09,         256.227,         254.771,         82.6679,         71.9263,         151.646,         148.705,          9.8963,         1.02561,         51.7318,         24.3428,         7.83425,         1.00793,         10.0382,         1.02111
       8.21e-09,         256.243,          254.79,         83.0686,          72.044,         151.693,         148.773,         9.97249,         1.02582,         53.7503,         24.3732,         7.83455,         1.00798,         10.0177,         1.02121
       8.22e-09,         256.266,         254.812,         83.0345,         72.1591,         151.775,         148.843,         9.94767,         1.02602,         52.6307,         24.4002,          7.8346,         1.00802,         10.0633,         1.02132
       8.23e-09,         256.286,         254.833,         83.1643,         72.2722,         151.844,         148.913,          9.9337,         1.02623,         53.1483,         24.4299,         7.83466,         1.00807,         10.0138,         1.02143
       8.24e-09,         256.294,         254.852,         83.2281,          72.387,         151.895,          148.98,         9.94349,         1.02643,         54.0285,           24.46,         7.83438,         1.00811,         10.0723,         1.02154
       8.25e-09,         256.326,         254.877,         83.2617,         72.4994,         151.959,          149.05,         9.93753,         1.02664,         52.2026,         24.4856,         7.83435,         1.00816,         10.0576,         1.02165
       8.26e-09,          256.34,         254.896,         83.2691,         72.6144,          152.04,         149.118,         9.93597,         1.02685,         53.2808,         24.5153,         7.83443,         1.00821,         10.0035,         1.02177
       8.27e-09,         256.369,          254.92,         83.7788,         72.7282,         152.089,         149.186,         9.98111,         1.02706,         51.6499,         24.5422,         7.83409,         1.00825,         10.0802,         1.02188
       8.28e-09,         256.382,         254.939,         83.5371,         72.8411,          152.16,         149.254,         9.98306,         1.02728,         52.7064,         24.5727,          7.8341,          1.0083,         10.0174,         1.02199
       8.29e-09,         256.391,         254.959,         83.6003,         72.9543,         152.215,          149.32,         10.0103,         1.02749,         54.6537,         24.6023,         7.83411,         1.00835,         10.0367,          1.0221
        8.3e-09,         256.418,         254.981,         83.9063,         73.0712,          152.27,         149.387,         9.94505,         1.02771,         52.6579,         24.6293,         7.83422,         1.00839,          10.061,         1.02221
       8.31e-09,          256.44,         255.002,         84.0573,         73.1834,         152.343,         149.453,         9.95218,         1.02792,         53.0537,         24.6593,         7.83427,         1.00844,         10.0172,         1.02233
       8.32e-09,         256.458,         255.024,         83.9304,         73.2976,         152.398,         149.519,         9.96835,         1.02814,         52.7297,         24.6869,          7.8347,         1.00849,         10.0916,         1.02244
       8.33e-09,         256.479,         255.046,         83.5976,         73.4088,         152.457,         149.586,         9.92349,         1.02836,         51.8028,         24.7148,         7.83455,         1.00854,         10.0363,         1.02255
       8.34e-09,         256.495,         255.066,         84.1283,         73.5255,         152.527,         149.651,         10.0168,         1.02858,         53.9669,         24.7452,         7.83492,         1.00859,         10.0113,         1.02267
       8.35e-09,         256.517,         255.089,         84.1223,         73.6376,         152.591,         149.717,         9.98203,         1.02881,         53.3346,         24.7722,         7.83505,         1.00863,         10.0674,         1.02278
       8.36e-09,         256.535,          255.11,         84.2091,         73.7498,         152.624,         149.781,         10.0238,         1.02903,         53.0575,         24.8019,         7.83501,         1.00868,         10.0205,          1.0229
       8.37e-09,         256.546,         255.129,         84.1788,         73.8632,           152.7,         149.846,         9.97584,         1.02926,         53.8443,         24.8318,         7.83552,         1.00873,          10.078,         1.02301
       8.38e-09,         256.583,         255.154,         84.3464,          73.978,         152.778,         149.911,         9.97222,         1.02949,         52.2626,         24.8576,         7.83561,         1.00878,         10.0569,         1.02313
       8.39e-09,         256.593,         255.174,         84.1758,         74.0899,         152.816,         149.974,         9.97139,         1.02972,         52.9668,         24.8873,         7.83528,         1.00883,         10.0013,         1.02325
        8.4e-09,         256.623,         255.197,         84.7499,         74.2042,         152.882,         150.038,         9.99712,         1.02995,         51.8113,         24.9143,         7.83553,         1.00888,         10.0831,         1.02336
       8.41e-09,         256.635,         255.217,         84.6537,         74.3185,          152.96,         150.102,         10.0085,         1.03018,         53.5296,         24.9448,         7.83548,         1.00893,         10.0218,         1.02348
       8.42e-09,         256.647,         255.239,         84.5002,         74.4281,         152.996,         150.165,         10.0613,         1.03041,         54.6521,         24.9743,           7.835,         1.00898,         10.0416,          1.0236
       8.43e-09,         256.677,         255.262,          84.744,         74.5444,         153.052,         150.227,         10.0445,         1.03065,         52.4518,         25.0013,         7.83532,         1.00903,         10.0695,         1.02372
       8.44e-09,         256.697,         255.283,         84.8812,         74.6563,         153.131,          150.29,         10.0116,         1.03089,         52.7213,         25.0302,         7.83521,         1.00908,         10.0166,         1.02384
       8.45e-09,         256.711,         255.305,          84.636,         74.7668,         153.171,         150.352,         10.0032,         1.03113,         52.9128,         25.0592,         7.83473,         1.00913,         10.0858,         1.02395
       8.46e-09,         256.744,         255.328,         85.0258,         74.8798,         153.234,         150.414,         9.99004,         1.03137,         51.9411,         25.0869,         7.83533,         1.00918,         10.0344,         1.02407
       8.47e-09,         256.744,         255.347,         85.0237,         74.9925,         153.289,         150.475,         10.0131,         1.03161,         54.6475,         25.1173,         7.83536,         1.00923,         10.0041,          1.0242
       8.48e-09,         256.774,         255.371,         85.1965,          75.104,         153.336,         150.536,         10.0119,         1.03185,         53.3285,         25.1443,         7.83522,         1.00928,         10.0736,         1.02432
       8.49e-09,           256.8,         255.392,         85.2021,         75.2187,         153.405,         150.597,         10.0678,          1.0321,         52.8883,          25.174,          7.8359,         1.00934,         10.0276,         1.02444
        8.5e-09,          256.81,         255.414,         85.2062,         75.3288,         153.472,         150.659,         10.0312,         1.03235,         53.3614,         25.2026,          7.8359,         1.00939,         10.0742,         1.02456
       8.51e-09,         256.836,         255.437,          85.488,         75.4432,         153.506,         150.718,         10.0207,         1.03259,         52.3261,         25.2298,         7.83567,         1.00944,         10.0539,         1.02468
       8.52e-09,         256.855,         255.458,         85.4783,         75.5549,         153.576,          150.78,         10.0152,         1.03284,         52.9067,         25.2595,         7.83639,         1.00949,         10.0006,          1.0248
       8.53e-09,         256.882,         255.482,          85.455,          75.666,         153.648,          150.84,         10.0439,          1.0331,         52.6073,         25.2872,         7.83649,         1.00954,          10.084,         1.02492
       8.54e-09,         256.891,         255.503,         85.5239,         75.7773,         153.665,         150.898,         10.0045,         1.03335,         53.5164,          25.317,         7.83605,          1.0096,         10.0301,         1.02505
       8.55e-09,         256.908,         255.524,         85.7958,           75.89,          153.74,         150.958,         10.0838,          1.0336,         54.5857,         25.3466,         7.83663,         1.00965,         10.0465,         1.02517
       8.56e-09,         256.941,         255.549,         85.6389,         76.0025,         153.816,         151.018,         10.0524,         1.03386,         51.6684,          25.372,         7.83654,          1.0097,         10.0744,         1.02529
       8.57e-09,         256.962,          255.57,         86.1975,         76.1159,          153.84,         151.075,         10.0853,         1.03412,         52.7656,         25.4025,         7.83606,         1.00976,         10.0154,         1.02542
       8.58e-09,          256.97,         255.591,         85.6117,         76.2257,         153.891,         151.133,         10.0389,         1.03438,         53.1019,         25.4316,          7.8362,         1.00981,         10.0835,         1.02554
       8.59e-09,         257.003,         255.615,         85.9264,         76.3382,         153.979,         151.193,         10.0779,         1.03464,         52.2414,         25.4592,         7.83631,         1.00987,         10.0337,         1.02567
        8.6e-09,         257.006,         255.635,         86.0036,         76.4506,         154.001,         151.248,         10.0716,         1.03491,         54.8678,         25.4897,         7.83591,         1.00992,         10.0081,          1.0258
       8.61e-09,         257.037,         255.659,         86.0484,         76.5592,         154.056,         151.307,         10.0229,         1.03517,         53.2627,         25.5167,         7.83597,         1.00998,         10.0801,         1.02592
       8.62e-09,         257.067,         255.682,         86.2664,         76.6706,         154.139,         151.365,         10.1118,         1.03544,         51.9967,         25.5447,         7.83633,         1.01003,         10.0326,         1.02605
       8.63e-09,          257.07,         255.702,         86.2896,         76.7816,         154.165,         151.421,         10.0472,         1.03571,         53.4847,          25.575,         7.83608,         1.01009,         10.0656,         1.02618
       8.64e-09,         257.101,         255.726,         86.4504,         76.8947,         154.222,         151.478,         10.1112,         1.03598,         52.4179,         25.6022,         7.83661,         1.01014,         10.0515,          1.0263
       8.65e-09,         257.123,         255.748,         86.6058,         77.0047,          154.27,         151.534,         10.0506,         1.03625,         53.0139,         25.6319,         7.83654,          1.0102,         9.99786,         1.02643
       8.66e-09,         257.141,         255.771,         86.4912,         77.1158,         154.328,         151.591,         10.0777,         1.03653,         53.2824,         25.6597,         7.83688,         1.01025,         10.0878,         1.02656
       8.67e-09,         257.156,         255.793,          86.713,         77.2274,         154.377,         151.647,         10.0696,          1.0368,         53.4699,         25.6894,         7.83698,         1.01031,         10.0368,         1.02669
       8.68e-09,         257.179,         255.814,         86.6513,         77.3378,         154.442,         151.702,         10.0875,         1.03708,          53.918,         25.7187,         7.83732,         1.01037,         10.0495,         1.02682
       8.69e-09,         257.207,          255.84,         86.7191,         77.4477,         154.484,         151.758,         10.0879,         1.03736,         51.7278,         25.7445,          7.8374,         1.01042,         10.0751,         1.02695
        8.7e-09,         257.229,         255.861,          86.786,         77.5589,         154.535,         151.813,         10.1242,         1.03764,         52.8263,          25.775,         7.83752,         1.01048,          10.016,         1.02708
       8.71e-09,         257.239,         255.883,         86.9455,         77.6687,         154.601,         151.868,         10.1212,         1.03792,         53.3625,         25.8042,         7.83753,         1.01054,         10.0799,         1.02721
       8.72e-09,         257.264,         255.906,          87.077,         77.7806,          154.63,         151.921,         10.0948,         1.03821,         53.0055,         25.8317,         7.83733,         1.01059,         10.0382,         1.02734
       8.73e-09,         257.276,         255.927,         86.9214,         77.8902,         154.684,         151.977,         10.0996,          1.0385,         54.8608,         25.8622,         7.83745,         1.01065,         10.0136,         1.02747
       8.74e-09,         257.309,         255.952,         87.3929,         78.0006,         154.756,         152.032,         10.1145,         1.03879,         53.0191,          25.889,         7.83742,         1.01071,         10.0875,         1.02761
       8.75e-09,         257.329,         255.974,         87.0718,         78.1103,         154.799,         152.085,         10.1069,         1.03908,         52.0216,         25.9173,         7.83727,         1.01077,         10.0306,         1.02774
       8.76e-09,         257.343,         255.996,         87.4951,         78.2223,         154.826,         152.137,         10.1161,         1.03937,         53.6114,         25.9476,         7.83707,         1.01083,         10.0612,         1.02787
       8.77e-09,         257.371,          256.02,          87.574,          78.332,         154.903,         152.193,         10.1492,         1.03967,         52.5683,         25.9748,         7.83721,         1.01088,         10.0499,         1.02801
       8.78e-09,         257.388,         256.042,          87.533,         78.4405,          154.94,         152.244,           10.12,         1.03996,         53.7811,         26.0045,         7.83721,         1.01094,         9.99858,         1.02814
       8.79e-09,         257.406,         256.066,         87.5343,         78.5518,          154.98,         152.296,         10.1008,         1.04026,         53.3059,         26.0323,         7.83716,           1.011,         10.0932,         1.02827
        8.8e-09,         257.426,         256.088,         87.7296,         78.6594,         155.044,          152.35,          10.105,         1.04056,         53.3027,         26.0619,         7.83755,         1.01106,          10.042,         1.02841
       8.81e-09,         257.451,         256.111,         87.7173,         78.7713,         155.092,         152.402,         10.1131,         1.04087,         53.4069,           26.09,         7.83785,         1.01112,         10.0444,         1.02855
       8.82e-09,         257.475,         256.135,          87.883,         78.8802,         155.123,         152.454,         10.1098,         1.04117,         52.1221,         26.1178,         7.83795,         1.01118,         10.0707,         1.02868
       8.83e-09,         257.496,         256.157,         87.9325,         78.9884,         155.184,         152.505,         10.1695,         1.04147,         52.9254,         26.1476,         7.83804,         1.01124,         10.0125,         1.02882
       8.84e-09,         257.509,         256.178,         88.0098,         79.0979,         155.236,         152.558,         10.1481,         1.04178,          53.964,         26.1769,         7.83848,          1.0113,         10.0763,         1.02896
       8.85e-09,         257.537,         256.203,          88.008,          79.207,         155.277,         152.609,         10.1706,         1.04209,         52.9815,         26.2043,         7.83842,         1.01136,         10.0481,         1.02909
       8.86e-09,         257.549,         256.225,         88.1799,         79.3168,         155.329,          152.66,         10.1046,          1.0424,         54.7647,         26.2347,         7.83847,         1.01142,          10.019,         1.02923
       8.87e-09,         257.587,         256.251,         88.5339,         79.4263,         155.387,         152.711,         10.1634,         1.04272,         52.3474,         26.2601,         7.83871,         1.01148,         10.0934,         1.02937
       8.88e-09,         257.599,         256.273,         88.1091,         79.5326,         155.422,         152.762,         10.1452,         1.04303,         52.0608,         26.2898,         7.83833,         1.01155,         10.0293,         1.02951
       8.89e-09,         257.616,         256.294,         88.3648,         79.6444,          155.47,         152.811,         10.1695,         1.04335,         53.7415,         26.3201,          7.8386,         1.01161,         10.0587,         1.02965
        8.9e-09,         257.645,         256.319,         88.5441,         79.7523,         155.529,         152.862,         10.1953,         1.04367,         52.9169,         26.3473,         7.83847,         1.01167,         10.0509,         1.02979
       8.91e-09,         257.661,         256.341,         88.7679,         79.8614,         155.554,         152.912,          10.158,         1.04399,         53.6934,         26.3769,         7.83813,         1.01173,         10.0061,         1.02993
       8.92e-09,         257.679,         256.365,         88.6493,         79.9704,         155.611,         152.961,         10.1832,         1.04432,         53.2275,         26.4046,         7.83838,         1.01179,         10.1017,         1.03007
       8.93e-09,         257.709,         256.389,         88.6446,         80.0782,         155.663,          153.01,          10.154,         1.04464,         52.4822,         26.4325,         7.83826,         1.01186,         10.0475,         1.03021
       8.94e-09,         257.725,         256.411,         88.7134,         80.1877,          155.69,         153.058,         10.1583,         1.04497,         53.3931,         26.4618,         7.83813,         1.01192,         10.0376,         1.03035
       8.95e-09,         257.751,         256.436,         88.9054,         80.2952,         155.741,         153.109,         10.1587,          1.0453,         52.3131,         26.4889,         7.83858,         1.01198,          10.068,         1.03049
       8.96e-09,          257.77,         256.458,         88.8299,         80.4017,          155.81,         153.158,         10.1777,         1.04563,         53.1842,         26.5187,         7.83891,         1.01205,         10.0113,         1.03064
       8.97e-09,         257.782,          256.48,         89.0974,         80.5103,         155.827,         153.205,         10.1589,         1.04596,          54.164,          26.548,         7.83867,         1.01211,         10.0778,         1.03078
       8.98e-09,         257.815,         256.505,         89.0934,         80.6189,         155.885,         153.254,         10.2192,         1.04631,         52.9498,         26.5755,         7.83942,         1.01218,          10.054,         1.03092
       8.99e-09,         257.826,         256.527,          89.305,          80.726,         155.939,         153.303,         10.1832,         1.04664,          54.272,         26.6054,         7.83955,         1.01224,         10.0188,         1.03107
          9e-09,         257.861,         256.553,         89.3724,         80.8348,         155.965,          153.35,         10.2057,         1.04698,         52.4409,         26.6314,         7.83916,         1.01231,         10.0908,         1.03121
       9.01e-09,          257.88,         256.575,         89.2215,         80.9413,         156.018,         153.397,         10.1754,         1.04732,         52.1744,         26.6612,         7.83982,         1.01237,         10.0301,         1.03136
       9.02e-09,         257.896,         256.597,         89.5118,           81.05,         156.075,         153.445,          10.214,         1.04767,         54.0071,         26.6917,         7.84017,         1.01244,         10.0566,          1.0315
       9.03e-09,         257.916,         256.622,         89.5981,         81.1569,         156.093,         153.492,         10.1863,         1.04801,         53.6149,         26.7189,         7.83956,          1.0125,         10.0547,         1.03165
       9.04e-09,         257.941,         256.644,         89.4982,         81.2621,         156.151,         153.538,         10.2252,         1.04837,         53.6434,         26.7486,         7.83989,         1.01257,         10.0155,          1.0318
       9.05e-09,         257.961,         256.668,         89.5489,         81.3694,         156.216,         153.586,         10.2271,         1.04872,         52.9723,         26.7763,         7.83993,         1.01264,         10.1116,         1.03194
       9.06e-09,         257.985,         256.692,         89.8665,         81.4795,          156.22,         153.631,         10.1924,         1.04907,         52.6033,         26.8046,          7.8393,          1.0127,         10.0442,         1.03209
       9.07e-09,         258.002,         256.715,         89.9152,         81.5854,         156.283,         153.679,          10.217,         1.04943,         53.5316,         26.8344,         7.83962,         1.01277,         10.0332,         1.03224
       9.08e-09,          258.03,         256.739,         89.8584,         81.6914,         156.341,         153.724,         10.2169,         1.04978,         52.6043,         26.8623,         7.83963,         1.01284,          10.067,         1.03239
       9.09e-09,         258.042,         256.761,         89.9084,         81.7996,         156.362,          153.77,         10.2296,         1.05015,         53.9668,         26.8921,         7.83949,          1.0129,         10.0114,         1.03254
        9.1e-09,         258.057,         256.783,         90.1273,         81.9049,         156.395,         153.814,          10.191,         1.05051,         54.0821,         26.9215,         7.83964,         1.01297,         10.0827,         1.03269
       9.11e-09,          258.09,         256.807,         90.0511,         82.0118,         156.467,          153.86,         10.2449,         1.05087,          53.011,         26.9495,         7.84006,         1.01304,         10.0583,         1.03284
       9.12e-09,         258.106,         256.831,         90.4374,         82.1188,          156.48,         153.904,         10.1727,         1.05124,         54.0807,         26.9779,         7.83975,         1.01311,         10.0117,         1.03299
       9.13e-09,         258.135,         256.856,         90.4522,         82.2254,          156.53,          153.95,         10.2416,          1.0516,         52.5216,          27.005,         7.84028,         1.01318,         10.0895,         1.03314
       9.14e-09,          258.16,         256.879,         90.4908,         82.3318,         156.588,         153.995,         10.2234,         1.05198,         52.3153,         27.0348,         7.84051,         1.01325,         10.0274,          1.0333
       9.15e-09,         258.167,         256.901,         90.4424,         82.4376,         156.609,         154.038,          10.281,         1.05235,         54.7966,         27.0653,         7.84021,         1.01332,         10.0485,         1.03345
       9.16e-09,         258.198,         256.926,          90.645,         82.5432,          156.66,         154.084,         10.2615,         1.05272,         53.6136,         27.0925,         7.84096,         1.01339,         10.0642,          1.0336
       9.17e-09,         258.217,         256.948,         90.7046,         82.6493,         156.702,         154.127,         10.2415,          1.0531,         53.4575,         27.1222,         7.84112,         1.01346,         10.0218,         1.03375
       9.18e-09,         258.245,         256.974,         90.6432,         82.7529,         156.744,         154.172,          10.271,         1.05349,          52.518,         27.1492,         7.84092,         1.01353,         10.1135,         1.03391
       9.19e-09,         258.268,         256.997,         90.9004,           82.86,         156.784,         154.215,         10.2272,         1.05387,         52.6852,         27.1783,         7.84118,          1.0136,         10.0453,         1.03406
        9.2e-09,         258.281,         257.019,           90.84,         82.9644,         156.838,          154.26,         10.2524,         1.05425,         53.6534,         27.2081,         7.84129,         1.01367,         10.0299,         1.03422
       9.21e-09,          258.31,         257.044,         90.8826,         83.0693,         156.859,         154.302,         10.2704,         1.05464,         53.1032,          27.236,         7.84076,         1.01374,         10.0698,         1.03438
       9.22e-09,         258.325,         257.067,         91.0758,         83.1751,         156.905,         154.346,         10.2744,         1.05503,         53.9604,         27.2659,          7.8409,         1.01381,         10.0224,         1.03453
       9.23e-09,          258.34,         257.089,         91.2291,         83.2813,         156.958,         154.388,         10.2926,         1.05542,         54.0004,         27.2953,         7.84093,         1.01388,         10.0854,         1.03469
       9.24e-09,         258.371,         257.115,         91.0496,         83.3849,          156.98,         154.431,         10.2633,         1.05581,         52.4308,         27.3219,         7.84077,         1.01395,         10.0614,         1.03485
       9.25e-09,         258.391,         257.138,         91.5441,         83.4914,         157.015,         154.473,         10.2382,         1.05621,         53.9845,         27.3517,         7.84084,         1.01403,         10.0088,           1.035
       9.26e-09,         258.417,         257.163,         91.2474,         83.5953,         157.078,         154.516,         10.2645,         1.05661,         52.3929,         27.3789,          7.8409,          1.0141,         10.0851,         1.03516
       9.27e-09,         258.437,         257.185,          91.643,         83.7016,          157.11,         154.557,         10.2257,         1.05701,         52.6305,         27.4088,         7.84135,         1.01417,         10.0259,         1.03532
       9.28e-09,         258.446,         257.207,         91.5387,         83.8051,         157.122,         154.597,          10.305,         1.05741,         54.9318,         27.4392,         7.84158,         1.01425,         10.0536,         1.03548
       9.29e-09,         258.478,         257.232,         91.6978,         83.9094,         157.193,         154.641,         10.2893,         1.05782,         53.5574,         27.4665,         7.84163,         1.01432,         10.0704,         1.03564
        9.3e-09,         258.507,         257.256,         91.7242,         84.0147,          157.23,         154.682,         10.3278,         1.05823,         52.6066,         27.4947,         7.84188,         1.01439,         10.0293,          1.0358
       9.31e-09,         258.518,          257.28,         91.7642,         84.1185,         157.249,         154.723,         10.2768,         1.05864,         52.8225,          27.524,         7.84187,         1.01447,         10.1067,         1.03596
       9.32e-09,         258.548,         257.304,         91.9475,          84.223,         157.303,         154.765,         10.3013,         1.05906,         52.7872,         27.5524,         7.84224,         1.01454,         10.0429,         1.03613
       9.33e-09,         258.566,         257.326,         91.9828,         84.3259,          157.34,         154.805,         10.2942,         1.05947,         53.8987,         27.5823,         7.84265,         1.01462,         10.0274,         1.03629
       9.34e-09,         258.586,         257.351,         92.0848,         84.4295,         157.382,         154.847,         10.2824,         1.05989,           53.66,         27.6102,         7.84249,         1.01469,          10.077,         1.03645
       9.35e-09,         258.606,         257.374,         92.2007,         84.5338,         157.414,         154.887,         10.3219,         1.06031,         53.9146,         27.6401,         7.84259,         1.01477,         10.0293,         1.03661
       9.36e-09,         258.627,         257.397,         92.2048,         84.6379,          157.45,         154.927,         10.3449,         1.06073,         53.6105,         27.6693,         7.84275,         1.01484,          10.092,         1.03678
       9.37e-09,         258.657,         257.423,         92.2699,         84.7395,         157.486,         154.968,         10.3246,         1.06115,         52.5669,         27.6962,         7.84237,         1.01492,         10.0625,         1.03694
       9.38e-09,         258.672,         257.446,         92.4844,         84.8444,          157.53,         155.008,          10.298,         1.06158,         53.9125,          27.726,         7.84208,           1.015,         10.0085,         1.03711
       9.39e-09,           258.7,         257.471,         92.4888,         84.9471,         157.566,         155.047,         10.3228,         1.06201,         52.4366,         27.7532,         7.84251,         1.01507,         10.0884,         1.03727
        9.4e-09,         258.714,         257.493,         92.5325,         85.0501,         157.595,         155.086,         10.2676,         1.06244,         53.5762,         27.7837,         7.84208,         1.01515,         10.0287,         1.03744
       9.41e-09,         258.731,         257.516,         92.4811,         85.1523,         157.647,         155.127,         10.3174,         1.06289,         54.9393,         27.8136,         7.84228,         1.01523,         10.0567,         1.03761
       9.42e-09,         258.759,         257.541,         92.6612,         85.2549,         157.679,         155.166,          10.306,         1.06332,         53.3054,         27.8407,         7.84254,          1.0153,         10.0759,         1.03777
       9.43e-09,         258.786,         257.566,         92.7216,         85.3582,         157.708,         155.205,          10.381,         1.06376,         52.6366,         27.8691,         7.84244,         1.01538,         10.0237,         1.03794
       9.44e-09,         258.803,         257.588,         92.9602,         85.4618,         157.745,         155.243,         10.3419,          1.0642,         53.0851,         27.8988,         7.84294,         1.01546,            10.1,         1.03811
       9.45e-09,          258.83,         257.613,           92.84,         85.5621,         157.805,         155.282,         10.3454,         1.06465,         52.9446,          27.927,         7.84313,         1.01554,         10.0431,         1.03828
       9.46e-09,         258.845,         257.636,         93.1338,         85.6658,         157.804,          155.32,         10.3332,          1.0651,         54.7207,         27.9568,         7.84303,         1.01562,         10.0223,         1.03845
       9.47e-09,         258.867,          257.66,         92.9436,         85.7677,         157.854,         155.359,         10.3318,         1.06555,         53.6704,         27.9848,         7.84337,          1.0157,         10.0841,         1.03862
       9.48e-09,         258.889,         257.683,         93.2908,         85.8703,         157.899,         155.396,         10.3274,         1.06601,         53.7383,         28.0146,         7.84384,         1.01578,         10.0379,         1.03879
       9.49e-09,         258.917,         257.708,         93.3738,         85.9738,          157.92,         155.434,         10.4004,         1.06646,         53.2723,         28.0427,         7.84384,         1.01586,         10.0883,         1.03896
        9.5e-09,         258.943,         257.732,         93.3711,          86.074,         157.952,         155.472,         10.3697,         1.06692,         52.6894,         28.0709,         7.84425,         1.01594,         10.0625,         1.03913
       9.51e-09,         258.956,         257.755,         93.3552,          86.176,          158.01,          155.51,         10.3857,         1.06738,         53.9292,         28.1008,         7.84393,         1.01602,         10.0092,         1.03931
       9.52e-09,         258.986,         257.781,         93.6709,         86.2787,         158.041,         155.548,         10.3547,         1.06784,         53.0055,          28.128,         7.84377,          1.0161,         10.0905,         1.03948
       9.53e-09,           259.0,         257.803,         93.4544,         86.3771,         158.061,         155.585,         10.3301,         1.06831,         53.7513,         28.1587,         7.84398,         1.01618,         10.0399,         1.03965
       9.54e-09,         259.017,         257.826,         93.7275,         86.4794,         158.115,         155.623,         10.3724,         1.06879,         54.8701,         28.1885,         7.84409,         1.01626,         10.0632,         1.03983
       9.55e-09,         259.049,         257.853,          93.781,         86.5809,         158.132,          155.66,          10.302,         1.06925,         52.5225,         28.2141,         7.84361,         1.01635,         10.0794,            1.04
       9.56e-09,         259.071,         257.876,         93.6584,         86.6795,          158.19,         155.698,         10.4318,         1.06973,         52.6858,         28.2441,         7.84412,         1.01643,         10.0233,         1.04018
       9.57e-09,         259.088,         257.898,         93.9875,          86.784,         158.209,         155.733,         10.3508,         1.07021,         53.3432,          28.274,         7.84421,         1.01651,         10.0979,         1.04035
       9.58e-09,         259.114,         257.923,         93.9783,         86.8851,         158.238,          155.77,         10.4128,         1.07068,         53.3393,          28.302,         7.84375,         1.01659,         10.0397,         1.04053
       9.59e-09,         259.124,         257.946,          94.073,         86.9843,          158.27,         155.805,         10.3526,         1.07117,         54.7369,         28.3319,          7.8441,         1.01668,         10.0258,         1.04071
        9.6e-09,         259.154,         257.971,         94.0622,         87.0837,         158.323,         155.842,         10.3945,         1.07166,         53.6154,         28.3599,         7.84449,         1.01676,          10.091,         1.04088
       9.61e-09,         259.179,         257.995,         94.1523,         87.1863,          158.33,         155.878,         10.3819,         1.07214,         52.9944,         28.3882,         7.84458,         1.01685,         10.0412,         1.04106
       9.62e-09,         259.198,         258.018,         94.2873,         87.2849,         158.372,         155.913,          10.388,         1.07263,         53.3724,         28.4179,         7.84508,         1.01693,         10.0836,         1.04124
       9.63e-09,         259.228,         258.043,         94.7124,         87.3869,         158.443,          155.95,         10.4408,         1.07314,         52.8284,         28.4461,         7.84519,         1.01701,         10.0605,         1.04142
       9.64e-09,         259.241,         258.066,          94.254,          87.485,         158.436,         155.985,         10.4366,         1.07362,         54.1096,         28.4761,         7.84506,          1.0171,         10.0077,          1.0416
       9.65e-09,         259.267,         258.091,         94.7061,         87.5873,         158.475,         156.021,         10.4215,         1.07412,         53.3314,         28.5033,         7.84562,         1.01719,            10.1,         1.04178
       9.66e-09,         259.286,         258.113,         94.5232,         87.6867,         158.514,         156.055,         10.4017,         1.07463,         53.7737,          28.534,         7.84549,         1.01727,         10.0488,         1.04196
       9.67e-09,         259.304,         258.137,         94.7159,         87.7852,         158.541,          156.09,         10.4138,         1.07513,         54.3054,         28.5631,         7.84557,         1.01736,         10.0661,         1.04214
       9.68e-09,         259.338,         258.164,         94.7578,         87.8847,         158.566,         156.126,         10.3605,         1.07564,         52.3928,         28.5896,         7.84563,         1.01744,         10.0812,         1.04233
       9.69e-09,         259.356,         258.186,         94.8578,         87.9843,         158.622,         156.161,         10.4281,         1.07615,         52.8762,           28.62,         7.84594,         1.01753,         10.0233,         1.04251
        9.7e-09,         259.371,         258.209,         94.9409,         88.0825,         158.638,         156.194,         10.4036,         1.07667,         53.6739,         28.6496,         7.84521,         1.01762,         10.0947,         1.04269
       9.71e-09,           259.4,         258.234,         95.0517,         88.1813,         158.671,          156.23,         10.4779,         1.07718,         53.9774,         28.6776,         7.84576,         1.01771,         10.0468,         1.04288
       9.72e-09,         259.406,         258.257,         95.1085,         88.2813,         158.709,         156.265,         10.4201,          1.0777,         54.7241,         28.7075,         7.84574,         1.01779,           10.03,         1.04306
       9.73e-09,         259.439,         258.282,          95.113,         88.3795,         158.732,         156.297,         10.4303,         1.07823,         53.2928,         28.7353,         7.84506,         1.01788,         10.0976,         1.04325
       9.74e-09,         259.468,         258.306,         95.4375,         88.4803,         158.785,         156.332,         10.4339,         1.07875,         53.0648,         28.7639,         7.84585,         1.01797,         10.0388,         1.04344
       9.75e-09,         259.483,         258.329,         95.3678,         88.5764,         158.812,         156.367,         10.4179,         1.07928,         53.5011,         28.7937,         7.84591,         1.01806,          10.076,         1.04362
       9.76e-09,         259.506,         258.354,         95.2409,         88.6742,         158.828,         156.399,         10.4303,         1.07981,         53.0224,         28.8219,         7.84578,         1.01815,         10.0578,         1.04381
       9.77e-09,         259.526,         258.377,         95.4134,         88.7724,         158.865,         156.433,         10.4852,         1.08034,         54.7879,         28.8519,         7.84629,         1.01824,         10.0102,           1.044
       9.78e-09,         259.553,         258.402,         95.5536,         88.8717,         158.913,         156.468,         10.4809,         1.08088,         53.3056,         28.8792,          7.8466,         1.01833,         10.1053,         1.04419
       9.79e-09,         259.571,         258.424,         95.7998,         88.9698,         158.916,         156.499,         10.4895,         1.08142,         53.6091,         28.9098,         7.84648,         1.01842,         10.0544,         1.04438
        9.8e-09,         259.592,         258.449,         95.7668,         89.0672,         158.952,         156.532,         10.4558,         1.08196,         54.2172,         28.9382,         7.84688,         1.01851,         10.0621,         1.04457
       9.81e-09,         259.623,         258.474,         95.6697,         89.1647,         159.012,         156.567,         10.4627,         1.08251,         52.4162,         28.9656,         7.84718,          1.0186,         10.0808,         1.04476
       9.82e-09,         259.643,         258.496,          96.062,         89.2639,         159.017,         156.598,         10.4507,         1.08306,         53.2608,         28.9963,         7.84747,          1.0187,         10.0252,         1.04495
       9.83e-09,          259.65,          258.52,         95.8549,         89.3601,         159.035,         156.631,         10.4148,          1.0836,         54.6273,         29.0258,          7.8474,         1.01879,         10.0932,         1.04514
       9.84e-09,         259.685,         258.545,         96.1549,         89.4579,          159.09,         156.664,         10.5126,         1.08416,         53.9408,         29.0537,         7.84759,         1.01888,         10.0558,         1.04533
       9.85e-09,         259.696,         258.567,         96.2268,          89.555,         159.121,         156.696,         10.4526,         1.08472,         54.6186,         29.0836,         7.84731,         1.01897,         10.0357,         1.04553
       9.86e-09,         259.732,         258.594,         96.1948,         89.6527,         159.141,          156.73,         10.5171,         1.08528,         52.8115,         29.1101,         7.84761,         1.01907,         10.1009,         1.04572
       9.87e-09,          259.75,         258.617,         96.2729,         89.7501,         159.176,         156.761,         10.4557,         1.08585,         53.1425,         29.1402,         7.84722,         1.01916,         10.0373,         1.04591
       9.88e-09,          259.77,          258.64,         96.5852,         89.8455,         159.215,         156.793,         10.5046,         1.08642,         53.6716,           29.17,         7.84769,         1.01925,         10.0739,         1.04611
       9.89e-09,         259.793,         258.665,         96.3758,         89.9431,         159.239,         156.826,         10.4783,         1.08698,         53.5303,         29.1983,         7.84756,         1.01935,         10.0592,          1.0463
        9.9e-09,         259.809,         258.688,         96.5223,          90.039,         159.263,         156.858,          10.479,         1.08755,          54.736,         29.2284,         7.84731,         1.01944,         10.0175,          1.0465
       9.91e-09,         259.834,         258.713,          96.652,         90.1337,         159.295,         156.888,         10.5223,         1.08814,         53.2108,         29.2556,          7.8477,         1.01954,         10.1124,          1.0467
       9.92e-09,         259.863,         258.737,         96.7192,         90.2304,         159.334,         156.919,         10.5473,         1.08871,         52.9679,         29.2848,         7.84804,         1.01963,         10.0559,          1.0469
       9.93e-09,         259.877,          258.76,         96.7087,         90.3269,         159.351,         156.951,         10.5001,          1.0893,         54.3196,         29.3148,         7.84828,         1.01973,         10.0551,         1.04709
       9.94e-09,         259.906,         258.785,         96.7967,         90.4219,         159.383,         156.982,         10.5369,         1.08988,         52.5106,         29.3423,         7.84783,         1.01982,          10.079,         1.04729
       9.95e-09,         259.925,         258.807,         97.1199,         90.5201,         159.404,         157.012,         10.5147,         1.09046,         53.6569,         29.3731,         7.84841,         1.01992,         10.0224,         1.04749
       9.96e-09,          259.94,          258.83,         96.8609,         90.6142,         159.448,         157.044,         10.5143,         1.09106,         54.7323,         29.4027,         7.84883,         1.02002,          10.097,         1.04769
       9.97e-09,         259.968,         258.855,         97.0874,         90.7095,         159.472,         157.076,         10.5214,         1.09166,         53.5873,         29.4305,         7.84931,         1.02012,         10.0662,         1.04789
       9.98e-09,         259.987,          258.88,         97.1506,         90.8045,         159.487,         157.105,         10.4932,         1.09225,         53.9042,         29.4589,         7.84878,         1.02021,         10.0395,         1.04809
       9.99e-09,         260.017,         258.904,         97.3367,         90.9009,         159.545,         157.138,         10.5712,         1.09286,         52.9054,         29.4871,         7.84951,         1.02031,         10.1013,          1.0483
          1e-08,         260.036,         258.927,         97.3537,         90.9954,         159.564,         157.167,         10.4804,         1.09347,         53.2456,         29.5172,         7.84935,         1.02041,         10.0394,          1.0485


==> data/hohlraum/hohlraum_gauss_wave.csv <==
y,T_mat_1,T_rad_1,T_mat_2,T_rad_2,T_mat_5,T_rad_5,T_mat_10,T_rad_10
0.00833333,1.00006481995,252.18546023099998,1.0000648243,252.22801024,1.00006482927,252.209571619,1.0000648302200001,252.208576357
0.025,1.0000572646299999,246.88062623099998,1.00005726864,246.940326548,1.0000572732200002,246.94180178,1.00005727393,246.940825708
0.041666699999999994,1.0000545747399998,246.573215964,1.00005457868,246.534671331,1.00005458332,246.53425945799998,1.00005458393,246.53328762099997
0.05833330000000001,1.0000482452,241.181079281,1.00004824879,241.319597799,1.0000482532100001,241.23223909799998,1.00004825378,241.231296265
0.075,1.00004561327,240.43230944400003,1.0000456168,240.44000283900002,1.00004562127,240.441474845,1.00004562181,240.440553248
0.09166669999999999,1.00004240058,237.937003559,1.00004240399,237.946132982,1.00004240831,237.864351261,1.00004240883,237.863473537
0.108333,1.0000370363700002,230.710090975,1.00003703941,230.89400589599998,1.00003704322,230.92086919999997,1.0000370437100001,230.92007504400001
0.125,1.0000347569399999,227.151509432,1.0000347597900001,227.028983207,1.0000347632,226.698940857,1.0000347636799998,226.698242362
0.14166700000000002,1.00003095116,220.775451828,1.00003095369,220.760020478,1.00003095641,220.742516903,1.00003095686,220.741923664
0.158333,1.00002686218,213.899166417,1.0000268643,213.956808406,1.00002686634,214.16844416900003,1.00002686671,214.16794809700002
0.175,1.00002162756,203.44691011700002,1.0000216292,203.479399215,1.00002163056,203.55017999400002,1.0000216308399998,203.549775852
0.191667,1.00001993947,200.783568177,1.0000199408900001,200.85270746,1.00001994187,200.732719996,1.00001994209,200.732378522
0.208333,1.00001691455,193.68083177900002,1.0000169156899998,193.700754803,1.0000169163200001,193.583583216,1.0000169164700001,193.583299963
0.225,1.0000158614799999,191.82998769999998,1.00001586246,191.833376692,1.00001586289,191.83324612,1.00001586299,191.833004063
0.24166700000000002,1.00001536075,191.75205614599997,1.0000153616299998,191.75540924700002,1.0000153618799998,191.755185965,1.0000153619499998,191.75497876
0.258333,1.00001476351,191.34499131200002,1.00001476429,191.308649077,1.0000147644,191.308720934,1.00001476445,191.30854690599998
0.275,1.00001226499,183.742542764,1.00001226559,183.23633588200002,1.00001226559,183.800128457,1.00001226563,183.79999225
0.291667,1.0000090964,171.808114433,1.0000090968100002,171.173148663,1.00000909676,171.25869589299998,1.00000909679,171.258599184
0.30833299999999997,1.00000703425,161.89611255,1.0000070345299998,161.949581302,1.00000703448,160.26857807,1.0000070345,160.268518229
0.325,1.00000668146,159.945111078,1.00000668172,158.902060439,1.0000066816600002,157.863550723,1.00000668168,157.863523408
0.341667,1.00000647611,157.098752154,1.00000647634,157.099875809,1.0000064763,157.099045676,1.00000647631,157.099049433
0.358333,1.0000063022299999,157.093761244,1.0000063024299999,157.09450106100002,1.0000063023999999,157.092255351,1.0000063024099999,157.092288106
0.375,1.00000612926,157.09344396,1.00000612944,157.093400014,1.00000612941,157.090879796,1.00000612942,157.090938343
0.391667,1.0000059562999999,157.091089035,1.00000595646,157.091111713,1.00000595644,157.089395521,1.00000595645,157.089476063
0.408333,1.0000057833700002,157.09036939700002,1.0000057835,157.09034312,1.00000578349,157.087148674,1.0000057835,157.087246982
0.425,1.00000561044,157.089973584,1.0000056105600001,157.089066758,1.00000561054,157.084727508,1.0000056105500001,157.084839098
0.44166700000000003,1.00000543752,157.086482141,1.00000543763,157.084580706,1.00000543759,157.082427344,1.0000054376,157.082547789
0.458333,1.00000526464,157.082638432,1.00000526474,157.082091634,1.00000526471,157.081228625,1.00000526472,157.08135383200002
0.475,1.0000050917899999,157.082226171,1.00000509187,157.081570645,1.00000509186,157.080840734,1.00000509187,157.080966995
0.491667,1.00000491894,157.081819856,1.00000491902,157.0810847,1.00000491901,157.080487311,1.00000491902,157.080611215
0.508333,1.0000047461,157.081371684,1.0000047461700001,157.08062874200002,1.0000047461700001,157.079809121,1.00000474618,157.079927776
0.525,1.00000457325,157.08095789,1.00000457331,157.08018756799999,1.0000045733299998,157.078356764,1.0000045733399998,157.07846771799998
0.541667,1.0000044004200002,157.080452644,1.0000044004700002,157.079736618,1.00000440049,157.07674825700002,1.0000044005,157.076849343
0.558333,1.0000042275799998,157.079628622,1.00000422764,157.07723813,1.00000422765,157.073748475,1.00000422766,157.07383848799998
0.575,1.0000040547600002,157.07529027200002,1.0000040548,157.074334389,1.00000405481,157.070553162,1.00000405481,157.070632231
0.591667,1.0000038819600001,157.074168404,1.0000038820000001,157.072808474,1.0000038820000001,157.067738716,1.0000038820000001,157.067807548
0.608333,1.00000364479,156.921883642,1.00000364482,156.570733722,1.00000364482,156.419136455,1.00000364482,156.419195755
0.625,1.0000031062299999,153.631742936,1.00000310626,152.43940568600001,1.00000310625,152.389105299,1.00000310625,152.38915524799998
0.641667,1.00000251765,148.722790689,1.00000251766,145.753071849,1.00000251766,145.531040926,1.00000251766,145.531082102
0.658333,1.00000194499,138.916203814,1.000001945,138.782767651,1.000001945,136.226353016,1.000001945,136.22638606299998
0.675,1.0000014557899999,132.450028492,1.0000014557999999,131.409786231,1.0000014557999999,126.648221902,1.0000014557999999,126.648247646
0.691667,1.0000010236299999,126.003148723,1.0000010236399999,120.769409954,1.0000010236399999,116.91474143,1.0000010236399999,116.91476105
0.708333,1.0000006011799998,109.53712016700001,1.0000006011799998,104.014052725,1.0000006011799998,103.781067728,1.0000006011799998,103.78108190299999
0.725,1.00000021206,77.4215518132,1.00000021206,77.9687809636,1.00000021206,81.3477221732,1.00000021206,81.3477311055
0.741667,1.00000002651,46.9160006159,1.00000002651,47.3287232194,1.00000002651,48.111702001400005,1.00000002651,48.11170602520001
0.758333,1.00000001168,39.1652120435,1.00000001168,38.9794812015,1.00000001168,39.314754486999995,1.00000001168,39.3147570032
0.775,1.00000000784,35.8808448687,1.00000000784,35.7474899987,1.00000000784,35.886464092,1.00000000784,35.8864659114
0.791667,1.0000000063299999,34.4664328557,1.0000000063299999,34.3546676447,1.0000000063299999,34.4252531232,1.0000000063299999,34.425254488200004
0.808333,1.00000000551,33.6581812123,1.00000000551,33.5896402285,1.00000000551,33.6369319723,1.00000000551,33.6369329962
0.825,1.00000000493,33.1635244275,1.00000000493,33.1179205684,1.00000000493,33.1442442564,1.00000000493,33.1442450302
0.841667,1.0000000044700001,32.8436953891,1.0000000044700001,32.8118736035,1.0000000044700001,32.8105074097,1.0000000044700001,32.8105080072
0.858333,1.00000000408,32.628275557399995,1.00000000408,32.605600950100005,1.00000000408,32.5877817634,1.00000000408,32.5877822222
0.875,1.00000000374,32.4790358193,1.00000000374,32.4625625922,1.00000000374,32.4366028825,1.00000000374,32.4366032369
0.891667,1.0000000034299998,32.3728821137,1.0000000034299998,32.356779609899995,1.0000000034299998,32.1658636512,1.0000000034299998,32.1658639391
0.908333,1.00000000312,32.2911011253,1.00000000312,32.2616906137,1.00000000312,31.6598623235,1.00000000312,31.6598625599
0.925,1.00000000284,32.2116838295,1.00000000284,32.1904363505,1.00000000284,31.157736440100003,1.00000000284,31.1577366392
0.941667,1.00000000256,32.1453071296,1.00000000256,32.1404039866,1.00000000256,30.6524090745,1.00000000256,30.652409250999998
0.958333,1.0000000022799997,32.1165346162,1.0000000022799997,32.0627399195,1.0000000022799997,30.1363054369,1.0000000022799997,30.1363056012
0.975,1.00000000201,32.0940237901,1.00000000201,31.1825766561,1.00000000201,29.598967143200003,1.00000000201,29.5989673029
0.991667,1.00000000174,31.3819141562,1.00000000174,29.9831184058,1.00000000174,29.040969713600003,1.00000000174,29.0409698731
1.00833,1.00000000148,28.9833128854,1.00000000148,28.6717433359,1.00000000148,28.471533766599997,1.00000000148,28.471533928699998
1.025,1.0000000012999999,28.345234551399997,1.0000000012999999,28.345106838200003,1.0000000012999999,28.1739958498,1.0000000012999999,28.1739960187
1.04167,1.0000000011499999,28.3414130804,1.0000000011499999,28.339010124899996,1.0000000011499999,27.35908242,1.0000000011499999,27.359082602199997
1.05833,1.0000000009999999,28.338159126199997,1.0000000009999999,28.3182904813,1.0000000009999999,26.3973562194,1.0000000009999999,26.3973564003
1.075,1.00000000082,28.329382133899998,1.00000000082,28.055186044899997,1.00000000082,25.157219976999997,1.00000000082,25.157220147600004
1.0916700000000001,1.0000000006299998,28.2470070305,1.0000000006299998,27.438866497,1.0000000006299998,23.4978148025,1.0000000006299998,23.497814972399997
1.10833,1.00000000043,27.5146293357,1.00000000043,26.4827840029,1.00000000043,21.3564503907,1.00000000043,21.3564505673
1.125,1.00000000028,26.250931561599998,1.00000000028,24.092271530799998,1.00000000028,19.1598993179,1.00000000028,19.1598994884
1.14167,1.00000000016,24.699725811500002,1.00000000016,20.9559524676,1.00000000016,16.665687736400002,1.00000000016,16.6656879083
1.1583299999999999,1.00000000006,19.3838544922,1.00000000006,16.2998469255,1.00000000006,12.9628609198,1.00000000006,12.962861138900001
1.175,1.0,1.0017981969299998,1.0,1.00387347625,1.0,1.00805653488,1.0,1.0082110720100002
1.19167,1.0,1.00010895737,1.0,1.00111814346,1.0,1.00553206069,1.0,1.00553206373
1.20833,1.0,1.0000001725,1.0,1.0000168966399998,1.0,1.00349544355,1.0,1.00349544736
1.225,1.0,1.00000012593,1.0,1.0000002642299999,1.0,1.0017523164700002,1.0,1.00175232025
1.24167,1.0,1.00000009038,1.0,1.0000002153899998,1.0,1.00168502496,1.0,1.00168502841
1.25833,1.0,1.0000000672299998,1.0,1.00000017145,1.0,1.0008797442,1.0,1.00087974722
1.275,1.0,1.00000005315,1.0,1.00000013439,1.0,1.0005395411700002,1.0,1.0005395437
1.29167,1.0,1.00000004483,1.0,1.00000010398,1.0,1.00018928135,1.0,1.0001892833700001
1.30833,1.0,1.00000003998,1.0,1.0000000792000001,1.0,1.0000000763099999,1.0,1.00000007781
1.325,1.0,1.00000003709,1.0,1.00000005864,1.0,1.0000000588200002,1.0,1.00000005981
1.3416700000000001,1.0,1.00000003529,1.0,1.0000000409,1.0,1.00000004193,1.0,1.0000000424200002
1.35833,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987
1.375,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987,1.0,0.999999999987
1.39167,0.999999999176,0.9999999987549999,0.999999999176,0.9999999987450001,0.999999999176,0.9999999987289999,0.999999999176,0.9999999987289999


==> data/hohlraum/hohlraum_random.csv <==
              t,          x1_rad,          x1_mat,          x2_rad,          x2_mat,          x3_rad,          x3_mat,          x4_rad,          x4_mat,          x5_rad,          x5_mat,          x6_rad,          x6_mat,          x7_rad,          x7_mat
            0.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          1e-11,         129.412,         1.71104,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          2e-11,         133.844,         3.29484,         19.3795,         1.00002,         22.7686,         1.00038,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0,             1.0
          3e-11,         136.269,         5.12405,         53.5196,         1.00963,         73.7201,         1.11956,             1.0,             1.0,         40.5513,         1.00749,             1.0,             1.0,             1.0,             1.0
          4e-11,         135.893,         6.86735,         61.8327,         1.06998,          76.914,         1.32554,         7.63239,             1.0,         43.3426,         1.02482,             1.0,             1.0,             1.0,             1.0
          5e-11,          135.12,         8.59166,         63.3537,         1.13466,         78.8301,         1.54102,         8.19984,             1.0,         46.2615,         1.04452,         4.49973,             1.0,         41.8176,         1.00819
          6e-11,         134.245,         10.2081,         62.9577,         1.18428,         80.6106,         1.74014,         8.30505,             1.0,           46.39,         1.07064,         7.36288,             1.0,         55.8054,          1.0508
          7e-11,         133.875,         11.7018,         66.5774,         1.24633,         76.5721,         1.94218,         8.63961,             1.0,         46.0338,         1.09698,          7.6565,             1.0,          58.922,         1.11084
          8e-11,         133.581,         13.1738,         64.4897,         1.30552,         78.5523,         2.16449,         8.16503,             1.0,         46.5545,         1.12306,         7.60403,             1.0,         59.6196,         1.17711
          9e-11,         134.342,         14.7472,         64.9125,          1.3674,         81.5692,         2.38924,         8.48081,             1.0,         48.6349,         1.15655,         7.68139,             1.0,         59.1868,         1.24644
          1e-10,         135.705,         16.4602,         63.5754,         1.42213,         76.7797,         2.60019,         8.32099,             1.0,         48.6036,         1.18493,         7.62486,             1.0,          59.987,         1.31288
        1.1e-10,         135.483,         18.2092,         62.6206,         1.48306,         76.1559,         2.77499,           8.402,         1.00001,         46.2303,         1.20798,         7.81346,             1.0,         60.6299,         1.39542
        1.2e-10,         133.387,         19.8282,         65.4417,         1.53687,         78.7824,          3.0044,         8.34774,         1.00001,         45.6419,         1.23029,         7.90224,             1.0,         59.6943,         1.47304
        1.3e-10,         133.467,         21.5715,         62.7643,         1.59117,         77.9617,         3.20328,          8.4978,         1.00001,         45.1633,         1.24828,         7.61935,             1.0,         64.1916,         1.53654
        1.4e-10,         133.363,         23.4216,         62.9234,         1.64318,         75.5422,         3.38634,         8.42216,         1.00001,         46.0172,         1.26879,         7.77741,             1.0,         59.5191,         1.60594
        1.5e-10,         136.031,         25.3885,         62.7729,         1.68952,          77.059,         3.59345,         8.48502,         1.00001,         43.5717,         1.28449,         7.78874,             1.0,         61.6739,          1.6816
        1.6e-10,         134.035,         27.1932,         65.9392,         1.75213,         81.0104,         3.82653,         8.53872,         1.00001,          46.689,         1.30593,         7.58559,        0.999999,         61.0492,         1.74487
        1.7e-10,         133.317,         28.9612,         64.5372,         1.80702,         78.1228,         4.01919,          8.5634,         1.00001,         49.0495,         1.34206,         7.70648,        0.999999,         60.7303,           1.814
        1.8e-10,         134.255,         30.6709,         64.1292,         1.85671,         78.8749,         4.22006,         8.19362,         1.00001,         47.5558,         1.36658,         7.42849,        0.999998,         59.1469,         1.89355
        1.9e-10,         135.178,          32.404,          62.635,         1.90628,         78.5901,         4.41815,         8.45548,         1.00001,         46.6768,         1.38368,         7.51163,        0.999998,         63.1901,         1.97386
          2e-10,          134.13,         34.0877,         64.6742,         1.96353,          77.053,         4.62957,         8.55946,         1.00001,         48.1984,          1.3924,         7.87571,        0.999997,         61.7801,         2.04419
        2.1e-10,         134.202,         35.9374,         66.6484,         2.03092,          79.819,         4.84459,         8.30326,         1.00002,         50.3398,         1.40582,            7.67,        0.999996,         61.8064,         2.13007
        2.2e-10,         136.089,         37.8901,         60.4905,         2.08894,         78.5179,         5.02458,          8.4597,         1.00002,         46.0386,         1.41435,         7.61047,        0.999996,         65.8093,         2.22758
        2.3e-10,         133.746,         39.7869,         62.0273,          2.1436,         77.5032,         5.21526,         8.33253,         1.00002,         46.4449,         1.42745,         7.60489,        0.999995,         61.4522,         2.31375
        2.4e-10,         133.746,         41.7205,         62.9251,         2.18858,         77.3999,         5.40056,         8.37955,         1.00002,         50.6456,         1.43242,         7.70384,        0.999994,         55.5182,         2.38363
        2.5e-10,         133.643,         43.7227,         63.7892,         2.24169,         77.2649,         5.60732,          8.3083,         1.00002,         46.5299,         1.43445,         7.65957,        0.999993,         61.8546,         2.46582
        2.6e-10,         134.644,         45.7952,         68.9953,          2.3073,         78.1389,         5.80592,         8.44761,         1.00002,         45.6501,         1.43327,         7.77018,        0.999992,         62.0406,         2.54707
        2.7e-10,         135.331,         47.6698,         64.0621,         2.36553,         79.7131,         6.00018,         8.40205,         1.00002,         49.4224,         1.44651,         7.85544,        0.999992,         60.4372,         2.62453
        2.8e-10,         136.553,         49.6096,         61.9155,         2.42055,         79.8856,           6.216,         8.30839,         1.00002,         42.9079,         1.45256,         7.74696,        0.999991,          62.342,         2.70531
        2.9e-10,         134.426,         51.4114,         62.4468,          2.4799,         77.2764,         6.40694,         8.40894,         1.00002,         47.0295,         1.47013,         7.70784,        0.999991,         58.1358,          2.7831
          3e-10,         134.753,         53.1468,         64.1295,         2.54192,         79.5793,         6.60831,         8.27974,         1.00002,         47.7057,         1.49561,         7.84733,         0.99999,         61.1224,          2.8699
        3.1e-10,         135.083,         54.8479,         64.2898,         2.60541,         79.3573,         6.81416,         8.52127,         1.00002,          50.889,         1.52462,         7.67404,         0.99999,         58.5061,         2.94762
        3.2e-10,         134.506,         56.7238,         67.5496,         2.68112,         77.7274,         7.03584,         8.49894,         1.00002,         49.1758,         1.53901,         7.57053,         0.99999,         62.2182,         3.04047
        3.3e-10,         135.616,         58.7016,         65.0091,         2.74157,         76.9604,         7.25194,         8.44292,         1.00002,         45.9148,         1.55136,         7.58501,         0.99999,         62.3443,         3.12394
        3.4e-10,         135.491,         60.5925,         62.7854,         2.80817,         81.0831,         7.46145,         8.67884,         1.00002,         48.5364,         1.57337,         7.68488,        0.999989,          60.177,         3.20092
        3.5e-10,         136.218,         62.4245,         62.6958,         2.87357,         79.2725,         7.67352,         8.28044,         1.00002,         55.1458,         1.60621,         7.75892,        0.999989,         58.6317,         3.27967
        3.6e-10,         137.583,         64.4141,         64.2742,          2.9392,         78.1107,         7.86169,         8.42699,         1.00002,         49.7946,         1.62453,         7.66813,        0.999989,         61.2053,         3.34584
        3.7e-10,         136.938,         66.4769,         65.1077,          2.9962,          78.083,          8.0451,         8.47182,         1.00003,         48.7152,         1.64411,         7.54958,        0.999989,         62.7992,          3.4291
        3.8e-10,         136.428,         68.4324,         63.1596,         3.05188,         82.3129,         8.27314,         8.40048,         1.00003,         47.6605,         1.65903,         7.72108,        0.999989,         62.2441,         3.50961
        3.9e-10,         136.765,         70.3309,         64.7696,         3.10237,         77.5886,         8.47429,          8.2255,         1.00003,         47.7713,         1.66338,         7.73586,        0.999989,         62.7537,         3.58129
          4e-10,         136.834,         72.3716,         60.6318,         3.15412,         76.7234,          8.6776,         8.50841,         1.00003,         47.0868,         1.66915,         7.73816,        0.999988,         59.5756,         3.64821
        4.1e-10,         135.601,         74.2368,         62.8648,         3.20813,         77.2485,         8.88454,           8.485,         1.00003,         46.0109,         1.67732,         7.83278,        0.999988,         65.9231,         3.74221
        4.2e-10,         135.988,         76.2351,         62.8062,         3.26636,         80.3136,         9.11556,         8.37075,         1.00003,         51.7746,         1.69306,         7.80672,        0.999988,         63.9509,         3.83504
        4.3e-10,         139.275,         78.3899,         64.6232,         3.33355,         78.2773,         9.32317,         8.36061,         1.00003,         46.0128,         1.70991,         7.67421,        0.999988,         62.7565,         3.91916
        4.4e-10,         139.216,         80.5116,         60.5589,         3.39143,         80.3459,         9.56002,         8.50254,         1.00003,         49.6966,          1.7275,         7.79926,        0.999987,          62.333,         4.00877
        4.5e-10,          137.86,         82.5359,         64.0391,         3.45767,         76.8923,         9.76146,         8.49305,         1.00003,         47.0871,         1.74643,         7.80268,        0.999987,         60.1591,         4.08873
        4.6e-10,         139.447,         84.6415,          65.289,         3.50858,         80.1278,         9.98655,         8.40424,         1.00003,         44.5127,          1.7651,         7.44609,        0.999987,         61.3428,         4.17557
        4.7e-10,         140.537,         86.6612,         64.1935,         3.56255,         78.2711,         10.1958,          8.5109,         1.00003,         46.4462,         1.77503,         7.54118,        0.999987,         59.1116,         4.25128
        4.8e-10,         141.603,         88.6132,         61.7798,         3.62115,         80.8416,         10.4399,         8.50344,         1.00003,         47.5311,         1.79086,         7.81201,        0.999987,         66.1221,         4.34541
        4.9e-10,         140.786,         90.4716,         64.6066,         3.67631,         76.5771,         10.6624,         8.36029,         1.00003,         47.2753,          1.7966,         7.59045,        0.999986,         57.3029,         4.40484
          5e-10,         140.822,         92.1126,          63.577,         3.73572,         79.4927,         10.8923,         8.53199,         1.00003,         49.4562,         1.80406,          7.6681,        0.999986,         60.3713,         4.49332
        5.1e-10,         141.393,         93.8944,         64.4731,         3.78277,         76.4965,         11.1221,         8.54162,         1.00003,         50.9139,         1.81793,         7.64437,        0.999986,         63.1056,         4.58605
        5.2e-10,         142.072,           95.58,         66.3838,         3.83089,         81.3405,          11.346,         8.21735,         1.00003,         48.9807,         1.82309,         7.53236,        0.999986,         58.9965,         4.66836
        5.3e-10,          142.89,         97.4346,         61.3851,         3.85807,         79.4178,         11.5765,         8.53061,         1.00003,          49.675,         1.81823,         7.67697,        0.999985,          61.686,         4.76767
        5.4e-10,         143.746,         99.1316,         65.1674,          3.9107,         79.0844,         11.7955,          8.3396,         1.00003,         49.3073,         1.82674,         7.57194,        0.999985,         62.1166,         4.86817
        5.5e-10,         143.071,         100.824,         63.1468,         3.95987,          80.904,         12.0371,         8.33191,         1.00003,         48.3863,         1.83713,         7.72211,        0.999984,         62.5961,         4.95531
        5.6e-10,         145.282,          102.42,         64.0232,         4.00754,         77.2797,          12.258,          8.3885,         1.00003,          48.712,         1.85458,         7.71586,        0.999983,          61.969,         5.05154
        5.7e-10,         144.199,         103.981,         64.7291,         4.05418,         78.1144,         12.4694,         8.36122,         1.00003,         47.2714,         1.86803,         7.83657,        0.999983,         62.8064,         5.14542
        5.8e-10,         144.969,         105.527,         64.0581,         4.10622,         76.5483,         12.6839,         8.60932,         1.00003,         48.4351,         1.88558,         7.73166,        0.999982,         61.4727,         5.22958
        5.9e-10,         146.184,           107.3,          65.587,         4.17093,         82.8146,         12.9351,          8.3395,         1.00003,         48.1683,         1.90251,         7.77454,        0.999981,         62.6013,         5.33021
          6e-10,         147.846,         109.054,         62.4844,         4.20724,         83.7218,         13.1521,         8.57988,         1.00003,         46.6101,         1.92363,         7.76123,         0.99998,         58.8416,         5.41069
        6.1e-10,         147.452,         110.815,         63.8609,         4.24969,         80.6169,           13.36,         8.36691,         1.00003,         46.2563,          1.9408,          7.6315,         0.99998,         61.5564,         5.49349
        6.2e-10,         149.073,         112.451,         64.1321,          4.2966,         79.9451,         13.5508,         8.31202,         1.00003,         49.1565,         1.96822,         7.63643,        0.999979,         57.7052,         5.56453
        6.3e-10,         148.878,         114.024,         64.8921,         4.34747,         80.8185,         13.7498,         8.45234,         1.00003,         51.5692,         1.99836,         7.55728,        0.999978,         62.5501,         5.64495
        6.4e-10,         150.526,         115.704,         64.3094,         4.40194,          80.297,         13.9474,         8.35714,         1.00003,         46.1704,         2.02539,         7.67333,        0.999977,          63.671,          5.7328
        6.5e-10,         150.941,         117.434,         61.2734,         4.44621,         77.5493,         14.1414,          8.4157,         1.00003,          46.875,         2.04897,         7.70485,        0.999976,         60.1727,          5.8165
        6.6e-10,         152.499,         119.251,         62.3397,         4.49112,         78.9408,         14.3324,         8.42232,         1.00003,         47.5481,         2.07222,         7.59382,        0.999975,          69.259,            5.93
        6.7e-10,         152.412,         120.993,         64.7984,         4.54455,         76.8606,         14.5168,         8.60762,         1.00003,         48.6744,         2.09002,         7.81378,        0.999974,         64.1385,         6.01722
        6.8e-10,         153.138,         122.628,         62.7205,         4.59212,         79.4013,         14.7212,         8.42043,         1.00003,         49.0969,         2.10579,         7.54066,        0.999974,         59.5067,         6.10345
        6.9e-10,         154.191,         124.225,         62.9927,         4.64822,         79.1482,         14.9193,         8.56994,         1.00002,          46.853,         2.11472,         7.65953,        0.999973,         63.1382,         6.20056
          7e-10,         154.353,         125.777,         64.9021,         4.70683,         75.4554,         15.1174,          8.4114,         1.00002,         53.5166,         2.14105,         7.82835,        0.999973,         55.8064,         6.26653
        7.1e-10,         155.697,         127.171,         63.2703,         4.75846,         75.8099,         15.3161,         8.36665,         1.00002,         49.4653,          2.1607,         7.60224,        0.999972,         57.0485,         6.34177
        7.2e-10,         156.019,         128.411,         65.3406,         4.83459,         78.7066,         15.5189,         8.34204,         1.00002,         50.8791,         2.18241,         7.58426,        0.999972,           57.01,         6.41145
        7.3e-10,         157.244,         129.811,          65.081,         4.89914,         77.2589,         15.7117,         8.32719,         1.00002,         50.7686,         2.21619,         7.59547,        0.999971,         61.6653,         6.49499
        7.4e-10,         157.718,         130.948,         62.4766,         4.95687,         79.1527,         15.9151,          8.5177,         1.00002,         45.7342,         2.22846,         7.83079,        0.999971,         57.2994,         6.56936
        7.5e-10,         157.281,         132.127,         62.2124,         5.01168,         81.3666,         16.0973,         8.50443,         1.00002,         52.2207,         2.24563,         7.59096,         0.99997,         61.2625,         6.64576
        7.6e-10,         158.229,           133.1,         60.2859,         5.06082,         79.5817,         16.2763,         8.43193,         1.00002,         49.1582,         2.24905,         7.57281,         0.99997,         63.4071,         6.72758
        7.7e-10,         159.362,         134.046,         67.2048,         5.12514,         79.3131,         16.4776,         8.55214,         1.00002,         49.7537,         2.25513,         7.71806,        0.999969,         62.3977,         6.80461
        7.8e-10,         160.264,         134.896,         64.2255,         5.18054,         82.4296,         16.6931,          8.3599,         1.00001,         48.8252,         2.26987,         7.81749,        0.999969,         60.3247,         6.87708
        7.9e-10,         159.829,         135.818,         65.0998,         5.23852,         78.2242,         16.8843,         8.37249,         1.00001,         49.2323,         2.28469,         7.70456,        0.999968,         60.6163,         6.95654
          8e-10,         161.363,         136.715,         62.4905,         5.30075,         80.2343,         17.1111,         8.43204,         1.00001,         49.3447,          2.2951,         7.77786,        0.999968,         67.8327,         7.05225
        8.1e-10,         161.085,         137.498,         63.8559,         5.34916,         78.5806,         17.3509,          8.4943,         1.00001,         48.7164,         2.31015,         7.69521,        0.999967,         61.1192,         7.14895
        8.2e-10,         162.011,         138.201,         63.9468,         5.41812,         77.8857,         17.5698,         8.56301,         1.00001,         50.3572,         2.31321,         7.64861,        0.999967,         60.3216,         7.22352
        8.3e-10,         162.125,         138.954,         66.7245,         5.49662,         79.8094,         17.7989,         8.33895,         1.00001,         51.6644,          2.3278,         7.75309,        0.999967,         62.2192,         7.30293
        8.4e-10,         163.226,         139.774,         63.0738,         5.55866,         81.2737,         18.0269,         8.46183,             1.0,         46.1865,         2.34129,         7.77935,        0.999966,         59.8074,         7.37598
        8.5e-10,         164.297,         140.837,         66.9924,         5.63013,         79.3525,          18.251,         8.39209,             1.0,         46.8486,          2.3578,         7.71524,        0.999966,         61.7575,         7.44854
        8.6e-10,         164.241,         141.779,         66.1415,         5.70018,         80.1589,         18.4795,         8.33235,        0.999999,         47.2926,         2.36868,         7.71992,        0.999965,         59.9491,         7.51643
        8.7e-10,         164.901,         142.519,          64.005,          5.7728,         80.3744,          18.723,         8.55601,        0.999997,         50.8201,         2.37779,         7.82506,        0.999965,         58.1605,         7.59068
        8.8e-10,         165.858,         143.414,         63.5184,         5.83394,          80.336,         18.9544,         8.45867,        0.999995,         48.3504,         2.38826,         7.46333,        0.999964,         65.6946,         7.68707
        8.9e-10,         165.083,          144.11,         62.6138,         5.89291,         81.1785,         19.1935,         8.47936,        0.999994,         45.9229,         2.39545,          7.8683,        0.999964,         54.7881,         7.74779
          9e-10,         166.345,         144.809,         66.7108,         5.95331,         76.1936,         19.4117,         8.41728,        0.999992,         49.8671,         2.41657,         7.67068,        0.999963,         55.5965,         7.82253
        9.1e-10,         166.846,         145.542,         63.5471,         6.00479,          76.446,          19.648,          8.4415,         0.99999,          48.992,         2.43083,         7.77012,        0.999962,         61.1544,         7.90004
        9.2e-10,         166.586,         146.072,         64.4652,         6.05669,         80.9965,         19.9129,         8.39179,        0.999989,         48.7227,         2.44022,         7.62337,        0.999961,         60.3032,         7.97404
        9.3e-10,         167.368,         146.573,         61.2805,         6.10154,         80.4163,         20.1518,         8.49242,        0.999987,         45.8264,         2.45353,         7.69156,        0.999961,         61.0439,          8.0501
        9.4e-10,         167.153,         147.043,         64.3026,         6.14867,         79.0424,         20.3883,          8.5444,        0.999985,         53.0304,         2.47438,         7.71353,         0.99996,         63.6537,         8.12584
        9.5e-10,         167.187,         147.503,         64.1526,         6.20889,         77.6541,         20.6131,         8.45808,        0.999983,         46.8396,          2.4894,         7.72573,         0.99996,         61.1526,         8.19127
        9.6e-10,         168.509,          148.08,         62.9361,         6.26247,         80.1577,         20.8622,         8.49918,        0.999981,         48.3156,         2.49443,          7.8521,         0.99996,         64.0401,          8.2761
        9.7e-10,         168.942,         148.571,          62.365,         6.31004,         77.6824,         21.0966,         8.35267,        0.999979,         47.9879,         2.49609,         7.40409,        0.999959,         64.9155,         8.36646
        9.8e-10,         168.938,         149.186,         63.9523,          6.3783,         78.7349,         21.3191,         8.35334,        0.999977,          49.685,         2.50325,         7.61597,        0.999959,          58.962,          8.4281
        9.9e-10,         170.517,         149.801,          65.163,         6.43904,         80.1627,         21.5812,         8.30656,        0.999974,         50.4402,         2.50891,         7.76468,        0.999959,         64.4447,         8.51968
          1e-09,         170.511,         150.419,         64.5316,         6.49431,         78.8716,          21.823,         8.61203,        0.999973,         47.1591,         2.50463,         7.56255,        0.999959,         57.9443,         8.59132
       1.01e-09,         170.593,          151.02,         64.5647,         6.55085,         77.7275,         22.0814,         8.49339,        0.999971,         48.2698,          2.5008,         7.62871,        0.999959,         63.7443,         8.68461
       1.02e-09,         170.511,         151.579,         64.2773,         6.61574,         77.2355,         22.3264,          8.3765,        0.999969,         45.4119,         2.49061,         7.85805,        0.999958,         61.4107,         8.75214
       1.03e-09,         170.548,         151.991,         64.8848,         6.67179,         77.7601,         22.5678,         8.42934,        0.999967,         45.8829,          2.4806,         7.80858,        0.999958,         59.1217,         8.81448
       1.04e-09,         171.727,         152.742,          64.333,         6.71867,         81.8847,         22.8635,         8.14698,        0.999966,         43.7182,         2.47277,          7.7013,        0.999957,         57.9488,         8.88644
       1.05e-09,          172.08,          153.21,         65.5482,         6.77212,         79.6636,         23.1539,         8.57828,        0.999964,         46.5852,         2.46775,         7.78715,        0.999957,         59.8079,         8.95014
       1.06e-09,         172.128,         153.636,         64.9776,         6.81325,         79.2304,         23.4532,         8.47791,        0.999962,         45.9114,         2.46963,         7.69072,        0.999956,         58.1908,         9.02018
       1.07e-09,          173.24,         154.386,         64.2801,         6.85336,         79.3346,         23.7483,         8.29217,         0.99996,         51.2145,         2.47348,         7.62165,        0.999956,         58.0303,         9.09558
       1.08e-09,         172.794,         154.853,         64.1387,         6.90207,         77.7668,         24.0169,         8.28402,        0.999958,         49.9858,         2.49126,         7.85801,        0.999955,         58.5537,          9.1644
       1.09e-09,         173.688,         155.361,          64.338,         6.96068,         80.3835,         24.3332,         8.36019,        0.999956,         49.5022,         2.50097,         7.68134,        0.999954,         56.1938,         9.22221
        1.1e-09,         173.749,         156.137,         66.8656,         7.02315,         78.5783,         24.6374,         8.55479,        0.999955,         46.8736,         2.50663,         7.78457,        0.999953,         59.0261,          9.2962
       1.11e-09,         174.802,         157.042,          64.571,         7.07419,         80.7369,         24.9381,          8.1874,        0.999953,         50.4704,         2.52447,          7.6971,        0.999952,         59.6982,         9.36843
       1.12e-09,         175.739,         158.051,         61.4579,         7.11712,         77.2489,         25.2143,         8.48144,        0.999951,         47.6435,         2.53782,         7.38953,        0.999952,           62.13,         9.44682
       1.13e-09,         176.509,         159.173,         67.3662,         7.17652,         77.8885,         25.4837,          8.4657,        0.999949,         47.7033,         2.55776,         7.44047,        0.999951,         62.1592,         9.52948
       1.14e-09,         176.792,         160.132,         64.7284,         7.23067,         78.5624,         25.7547,         8.47523,        0.999948,         45.1495,          2.5796,         7.61557,        0.999951,         58.2554,         9.61429
       1.15e-09,         177.709,         161.031,         64.6599,         7.29035,         77.5594,         25.9898,         8.47229,        0.999946,         48.1991,         2.60218,         7.80822,        0.999951,         60.8812,         9.71476
       1.16e-09,         178.108,         161.958,          63.237,         7.34693,         79.7415,         26.2434,         8.40778,        0.999944,         45.5693,         2.62272,          7.5379,         0.99995,         60.3865,         9.79547
       1.17e-09,         178.642,          162.67,         67.4336,         7.39934,         80.0836,         26.5215,         8.29643,        0.999942,         46.7061,         2.64497,         7.59829,         0.99995,          62.865,         9.89113
       1.18e-09,         179.791,          163.35,         65.7704,          7.4567,         76.9223,         26.7753,         8.41706,         0.99994,         49.9961,         2.67015,         7.82841,         0.99995,         62.0641,         9.98817
       1.19e-09,         180.484,         164.008,         65.9043,         7.50423,         79.8356,         27.0161,         8.31043,        0.999937,         50.7792,         2.69803,         7.50331,         0.99995,         64.7681,         10.0833
        1.2e-09,         180.072,         164.632,          66.983,         7.56339,         79.0533,         27.2769,         8.46293,        0.999935,         48.6906,         2.72449,         7.63231,         0.99995,         61.4853,         10.1701
       1.21e-09,          181.22,         165.391,         66.1875,          7.6184,          80.177,         27.5489,         8.35972,        0.999933,         46.0235,         2.74498,         7.54705,        0.999949,         59.2617,         10.2474
       1.22e-09,         182.103,           166.3,         64.2122,         7.66683,         79.3543,         27.8223,          8.3896,        0.999931,         49.4292,         2.78195,         7.59207,        0.999949,         57.4159,         10.3385
       1.23e-09,         182.628,         167.278,         65.1888,         7.72292,         79.0694,         28.1252,         8.40934,        0.999929,         47.3452,         2.81145,         7.57887,        0.999948,         58.5552,         10.4108
       1.24e-09,         183.548,         168.197,          66.316,         7.77558,         78.6459,          28.412,         8.29549,        0.999928,         46.5872,         2.83506,         7.71826,        0.999947,         56.9707,         10.4878
       1.25e-09,          183.73,         169.159,         65.4719,         7.83158,         76.6494,         28.6671,         8.37391,        0.999926,         47.8586,         2.86343,         7.81778,        0.999946,         58.4835,         10.5575
       1.26e-09,         184.586,         170.158,         63.6295,         7.87307,         79.4801,          28.948,         8.38175,        0.999925,         47.0563,         2.88396,         7.62997,        0.999945,         58.4574,         10.6282
       1.27e-09,         185.731,         171.234,         65.5765,         7.92559,         78.4514,         29.1866,         8.44408,        0.999923,         50.8079,         2.90689,         7.52822,        0.999944,         60.3485,         10.7244
       1.28e-09,         186.898,         172.244,         63.3865,         7.96248,         77.3755,         29.4272,          8.3183,        0.999922,          47.207,         2.92001,         7.55952,        0.999943,         58.7378,         10.8045
       1.29e-09,         187.285,         173.209,         61.9516,         7.99492,         79.4384,         29.6927,         8.26659,         0.99992,          44.768,         2.92876,         7.69434,        0.999942,         58.1291,         10.8802
        1.3e-09,         188.189,         174.266,         63.9185,         8.03796,         78.2056,         29.9328,         8.58065,        0.999918,         46.0985,         2.93684,         7.55072,         0.99994,         58.5966,         10.9532
       1.31e-09,         189.143,          175.34,         63.5129,         8.07424,         73.2412,         30.1582,         8.43247,        0.999916,          51.267,         2.94542,          7.8075,        0.999938,         58.4756,         11.0409
       1.32e-09,         189.693,         176.426,         64.9218,         8.10297,         78.7407,         30.3985,         8.43168,        0.999914,         46.8745,          2.9542,         7.72716,        0.999937,         61.5013,         11.1317
       1.33e-09,         190.846,         177.591,         64.7951,         8.14169,          80.566,         30.6638,         8.38715,        0.999912,         47.3679,         2.95743,         7.68371,        0.999935,         61.1645,         11.2083
       1.34e-09,         192.099,         178.749,         63.6855,         8.17274,         78.6914,         30.8774,         8.34033,        0.999911,          52.261,         2.96808,         7.80186,        0.999933,         62.8776,         11.2961
       1.35e-09,         193.248,         180.226,         66.2291,         8.21351,         77.4617,         31.0912,         8.40012,         0.99991,         48.8836,         2.98034,         7.76996,        0.999932,         58.3991,         11.3766
       1.36e-09,         194.232,         181.783,         66.2078,         8.26079,         77.2886,          31.301,         8.50731,        0.999909,         50.4259,         3.01227,         7.70213,         0.99993,         63.8978,         11.4874
       1.37e-09,          195.77,         183.286,          65.001,         8.30261,         77.8767,         31.4894,         8.53711,        0.999908,         49.3846,         3.03258,          7.5996,        0.999928,         62.8574,         11.5805
       1.38e-09,         196.762,         184.653,         65.8478,         8.34984,         80.1692,         31.6994,         8.40969,        0.999907,         48.0452,         3.05361,         7.75008,        0.999926,         65.6665,         11.6847
       1.39e-09,         197.602,         186.077,         61.0395,         8.38504,         75.8977,         31.8798,         8.28612,        0.999907,         48.5363,         3.06889,         7.70737,        0.999924,         57.5588,         11.7814
        1.4e-09,         199.248,         187.532,         63.8596,         8.43199,         78.5329,         32.0806,         8.59344,        0.999907,         49.6048,         3.08586,         7.78182,        0.999922,         61.0138,         11.8657
       1.41e-09,         200.247,          189.04,           64.08,         8.47453,         80.5444,         32.2795,         8.38109,        0.999907,         48.3684,         3.09319,          7.8011,        0.999921,         62.8943,         11.9684
       1.42e-09,         201.117,         190.695,         66.8091,         8.52752,         79.5717,         32.4619,         8.45141,        0.999906,         50.3418,         3.09933,         7.52991,        0.999919,         60.8475,         12.0571
       1.43e-09,         203.261,         192.411,         62.3785,         8.55388,         77.6356,         32.6447,         8.52564,        0.999906,         48.4145,            3.11,          7.5603,        0.999917,         63.3928,         12.1602
       1.44e-09,         203.847,         193.852,         64.7206,         8.58896,          80.976,         32.8327,         8.24352,        0.999906,         46.3976,         3.11888,         7.73591,        0.999916,         58.4134,         12.2517
       1.45e-09,         205.437,         195.494,         65.1765,         8.63827,         78.3819,         33.0279,          8.3078,        0.999906,         48.6853,         3.13068,         7.78265,        0.999914,         63.9009,         12.3607
       1.46e-09,         206.669,         197.065,         63.6115,         8.67583,         80.7436,         33.2404,         8.40509,        0.999906,          50.448,         3.13826,         7.49964,        0.999912,         62.0699,         12.4644
       1.47e-09,         207.858,           198.6,         67.1494,         8.72124,         79.5592,         33.4497,          8.3375,        0.999905,         47.3873,          3.1557,         7.55318,         0.99991,         61.4718,         12.5675
       1.48e-09,           209.1,         200.205,         62.3843,         8.74876,         80.3162,         33.6613,         8.44745,        0.999905,         51.4548,         3.17977,         7.67598,        0.999908,         62.1231,         12.6699
       1.49e-09,         210.546,         201.699,         63.9518,         8.77419,         77.5244,         33.8763,         8.42608,        0.999905,         50.4395,         3.20256,         7.71242,        0.999906,         61.3485,         12.7736
        1.5e-09,           211.7,         202.939,         64.9116,         8.80714,          82.201,         34.1325,         8.51886,        0.999905,         49.2114,         3.22595,         7.62263,        0.999904,         57.9819,         12.8564
       1.51e-09,         212.779,         204.112,         65.2281,         8.84988,         81.9302,         34.3489,         8.50168,        0.999904,         46.6189,         3.25307,         7.78901,        0.999902,         62.1617,         12.9459
       1.52e-09,          213.53,         205.143,         62.9514,         8.88125,         78.7469,         34.5544,         8.47639,        0.999903,         50.3532,         3.27631,          7.5343,          0.9999,         59.3726,         13.0285
       1.53e-09,         214.592,         206.043,         67.8582,         8.92597,         82.7681,         34.7869,         8.23057,        0.999902,          49.503,         3.29909,         7.54873,        0.999899,         61.4175,         13.1341
       1.54e-09,         214.631,          206.75,         63.6394,         8.95994,         77.7915,         34.9768,          8.5195,        0.999901,         45.1264,         3.32776,         7.95133,        0.999897,         58.3584,         13.2128
       1.55e-09,         215.158,         207.279,         65.1814,         9.00177,         78.7924,         35.1731,         8.28707,          0.9999,         44.9479,         3.35644,         7.73291,        0.999895,         60.5824,          13.292
       1.56e-09,         215.857,         207.959,         63.1307,         9.03227,         79.9313,         35.3678,          8.4522,          0.9999,         48.8663,         3.38483,         7.71876,        0.999893,         58.6551,         13.3836
       1.57e-09,         216.686,         209.047,         62.0404,         9.06887,         79.8782,         35.5488,         8.30477,        0.999901,         47.0473,         3.42586,          7.6901,        0.999891,         60.5031,         13.4628
       1.58e-09,         217.441,         209.967,         63.2893,         9.10268,         81.6277,         35.7537,         8.47033,        0.999901,         47.5813,         3.46581,          7.8192,        0.999889,         62.5203,         13.5548
       1.59e-09,         218.312,         210.842,         67.5968,         9.14607,         80.6906,         35.9406,         8.49342,        0.999901,         48.9302,         3.50314,         7.52472,        0.999887,         58.1402,         13.6386
        1.6e-09,         219.149,         211.766,         64.8273,         9.18263,         80.7637,         36.1334,         8.56757,        0.999902,         46.3878,         3.53366,          7.6406,        0.999886,          62.989,         13.7306
       1.61e-09,         219.889,         212.726,         66.3655,         9.21877,         76.9639,         36.3063,          8.4475,        0.999902,         50.3564,         3.56384,         7.76007,        0.999884,         58.6748,          13.826
       1.62e-09,          220.64,         213.481,         65.3014,         9.25299,         81.9204,         36.4833,         8.20133,        0.999903,         45.8216,         3.58502,         7.68388,        0.999881,         55.3906,         13.9026
       1.63e-09,         220.877,         214.113,         65.6832,         9.29604,         78.9961,         36.6459,         8.41601,        0.999904,         45.8106,         3.60792,         7.88996,        0.999879,         60.3435,         14.0117
       1.64e-09,          222.12,         215.028,         64.2301,         9.32413,         79.1115,         36.7995,         8.60215,        0.999905,         49.9927,         3.63326,         7.56905,        0.999878,         63.6918,          14.123
       1.65e-09,         221.785,         215.382,         61.3261,         9.35172,         78.8013,         36.9505,         8.60439,        0.999906,         47.5112,         3.65269,         7.70082,        0.999876,         59.4983,         14.2109
       1.66e-09,         222.272,         215.623,         66.4057,         9.38154,         79.6486,         37.1459,         8.38555,        0.999908,         50.1605,         3.67081,         7.54506,        0.999874,          60.745,         14.3069
       1.67e-09,         222.982,         216.109,         66.3213,         9.42502,         80.1798,         37.3082,         8.39875,        0.999909,         50.6966,          3.6929,          7.8094,        0.999873,         68.4536,         14.4159
       1.68e-09,         223.115,         216.667,         64.1463,         9.44077,         80.6556,         37.4697,         8.50113,         0.99991,         50.3055,         3.71972,         7.52707,        0.999871,         61.1196,         14.5215
       1.69e-09,         223.423,           216.9,         67.0943,         9.47079,          80.396,         37.6273,         8.47317,        0.999911,         44.1572,         3.75613,         7.79481,         0.99987,         58.6622,         14.6134
        1.7e-09,         223.374,         217.183,         64.7668,         9.50228,         81.0589,         37.7914,          8.5688,        0.999913,         52.3119,         3.80103,         7.60549,        0.999868,         61.6446,          14.712
       1.71e-09,         224.179,         217.421,         66.3599,         9.53743,          79.179,         37.9345,         8.26331,        0.999914,         46.7696,         3.83526,         7.67348,        0.999867,         59.5593,         14.7994
       1.72e-09,         224.235,         217.548,         66.9569,         9.57478,         81.9347,         38.1254,         8.34509,        0.999915,         47.6978,         3.86844,         7.73503,        0.999866,          60.204,         14.8986
       1.73e-09,         224.266,         217.987,         66.3088,         9.61409,         81.2419,         38.2914,         8.38674,        0.999916,         46.4235,         3.88825,         7.66418,        0.999864,         61.1399,          14.992
       1.74e-09,         224.428,          218.38,          64.217,         9.64127,         77.5559,         38.4315,         8.43429,        0.999918,         49.5332,         3.91709,         7.69455,        0.999863,         58.4606,         15.0727
       1.75e-09,          224.79,         218.738,         63.2855,         9.65715,         81.9085,         38.5873,         8.34504,        0.999919,         49.2589,         3.95738,         7.74621,        0.999862,         65.5347,         15.1651
       1.76e-09,         225.167,         218.875,         65.8769,          9.6923,         80.5419,         38.7619,         8.36706,         0.99992,         48.2176,         3.99743,         7.49127,        0.999861,         60.6288,          15.236
       1.77e-09,         224.667,         218.594,         61.7374,         9.70932,         79.9168,         38.9427,         8.48693,        0.999922,         46.9507,         4.03591,         7.83202,         0.99986,         61.0974,         15.3309
       1.78e-09,          224.15,         218.171,          62.772,         9.72784,         80.0858,         39.1051,         8.41471,        0.999924,         48.3601,          4.0697,         7.40072,        0.999859,         58.8007,         15.4245
       1.79e-09,         224.515,         218.152,         65.8626,         9.74653,         80.2312,           39.27,         8.35628,        0.999926,         49.0494,         4.09911,         7.64946,        0.999858,         56.8952,         15.4985
        1.8e-09,         224.482,         218.308,         65.6476,         9.77987,         78.8463,          39.439,         8.32215,        0.999929,         47.7071,         4.12318,         7.67149,        0.999857,         62.1441,         15.5924
       1.81e-09,         224.765,         218.606,         63.0504,         9.80533,         80.3844,         39.6034,         8.52298,        0.999931,         48.5326,         4.15098,         7.82445,        0.999856,         60.1056,         15.6741
       1.82e-09,         225.135,         219.118,         65.8155,         9.84776,         80.2791,         39.7753,         8.32459,        0.999934,         50.4956,         4.19142,         7.58706,        0.999856,         61.5915,         15.7612
       1.83e-09,         225.631,         219.496,         63.6824,         9.88388,         81.7331,         39.9337,         8.60815,        0.999936,         49.4278,         4.22452,         7.71256,        0.999855,         59.0718,         15.8442
       1.84e-09,         226.399,         220.067,         66.5126,         9.93071,         82.1588,         40.1051,         8.60171,        0.999939,         51.8512,         4.26177,         7.58424,        0.999853,         58.0025,         15.9312
       1.85e-09,         226.477,         220.677,         66.3244,         9.97414,         81.8057,         40.2473,         8.55886,        0.999943,         43.5034,         4.28375,          7.5927,        0.999852,         59.9165,         16.0179
       1.86e-09,         227.017,         221.448,         65.4298,         10.0153,         81.3396,          40.416,         8.47121,        0.999947,         45.5758,         4.30438,         7.57278,        0.999851,         59.5693,         16.1056
       1.87e-09,         227.396,         222.002,         67.8518,         10.0772,         78.6811,         40.5787,         8.39092,         0.99995,         47.5125,         4.33443,         7.55981,         0.99985,         57.4958,         16.1836
       1.88e-09,         228.141,         222.737,         65.9668,         10.1321,         77.6909,         40.6982,         8.44052,        0.999955,         47.4516,         4.34226,          7.6706,        0.999848,         61.0923,         16.2604
       1.89e-09,         228.709,         223.308,         62.3606,         10.1872,         82.5421,          40.889,         8.34336,        0.999959,         45.0236,         4.35394,         7.47249,        0.999846,         60.6014,         16.3433
        1.9e-09,         229.313,         224.183,         67.2406,         10.2438,          80.604,         41.0673,         8.44577,        0.999963,         46.7773,         4.36784,         7.85825,        0.999845,         61.2198,          16.421
       1.91e-09,         229.609,         224.877,         66.7646,         10.3066,         81.6274,         41.2382,         8.46101,        0.999966,           45.47,         4.38734,         7.44139,        0.999843,         61.0376,          16.495
       1.92e-09,         230.326,         225.739,         63.4713,         10.3498,         81.8279,         41.3973,         8.29578,        0.999971,         43.6438,          4.4159,         7.52345,        0.999842,         59.2762,         16.5759
       1.93e-09,         231.096,         226.604,          63.305,         10.3992,         79.4676,         41.5541,         8.50721,        0.999975,         49.8924,         4.46094,         7.90722,         0.99984,         58.7799,         16.6464
       1.94e-09,         231.606,         227.415,         67.1956,         10.4697,         77.5032,         41.6892,         8.55335,        0.999979,         47.6897,          4.4956,         7.69089,        0.999838,         62.2745,         16.7365
       1.95e-09,         232.652,         228.279,         68.9962,         10.5455,         81.5055,         41.8315,         8.54029,        0.999983,         48.4746,         4.54038,         7.71822,        0.999837,          59.466,         16.8237
       1.96e-09,         233.149,         228.929,         67.5152,         10.6255,         81.9551,         41.9544,         8.62551,        0.999987,           43.35,         4.58747,         7.62453,        0.999835,          56.532,         16.8845
       1.97e-09,         233.693,         229.617,         64.6296,         10.6968,         78.6976,         42.0868,         8.46711,         0.99999,         48.1344,         4.64248,         7.72103,        0.999833,         60.6044,         16.9561
       1.98e-09,         234.644,         230.659,         65.8006,         10.7638,         81.5606,         42.2192,         8.45815,        0.999993,           47.48,         4.69672,         7.67399,        0.999831,         55.3137,         17.0199
       1.99e-09,         235.136,         231.366,         64.0208,         10.8454,         79.3073,         42.3251,         8.24145,        0.999994,         50.4274,         4.75211,         7.52427,        0.999829,         55.0509,         17.0938
          2e-09,         235.627,         232.132,         66.4206,         10.9441,         82.0832,         42.4608,         8.45766,        0.999996,         47.9004,         4.80286,         7.75716,        0.999827,         61.9564,         17.1884
       2.01e-09,         236.554,         233.123,          68.016,         11.0286,         79.3464,         42.5957,          8.4178,        0.999998,         51.0922,         4.84619,         7.54736,        0.999825,          64.426,         17.2989
       2.02e-09,         237.779,         234.443,         67.8056,           11.13,         79.2096,         42.7258,         8.39728,             1.0,         51.0361,         4.89313,         7.55825,        0.999823,         62.7936,         17.3999
       2.03e-09,         238.951,         235.776,         66.2752,         11.2072,          81.484,         42.8559,         8.40223,             1.0,         46.1491,         4.94077,         7.59804,        0.999822,         59.5018,         17.4852
       2.04e-09,         240.134,          237.02,         66.7523,          11.281,         79.1649,         42.9791,         8.44451,         1.00001,         46.5211,         4.98015,         7.73867,         0.99982,         61.3587,         17.5751
       2.05e-09,         240.825,         238.216,         64.4085,         11.3783,         82.4638,         43.1292,         8.32549,         1.00001,         49.3111,         5.02466,         7.79988,        0.999818,         59.9505,         17.6647
       2.06e-09,         241.751,         239.232,         65.0499,         11.4623,         82.6668,         43.2923,          8.2892,         1.00001,         48.2285,         5.05531,         7.79477,        0.999816,         62.4422,         17.7625
       2.07e-09,         242.497,         240.053,         67.1566,         11.5568,         78.8495,         43.4244,         8.49661,         1.00001,          53.062,         5.09365,         7.69044,        0.999814,         61.1179,         17.8598
       2.08e-09,         242.841,          240.57,         65.8116,         11.6344,         79.7295,         43.5645,         8.48404,         1.00001,         50.9236,         5.12355,         7.49447,        0.999812,         65.8318,         17.9747
       2.09e-09,         242.924,         240.801,         64.4014,         11.7108,         82.5332,         43.7362,         8.41502,         1.00002,         48.4472,         5.14654,         7.77943,        0.999809,         61.1161,          18.089
        2.1e-09,         243.065,         240.906,         67.6285,         11.7931,         79.0904,          43.876,         8.42835,         1.00002,         49.5299,         5.17561,         7.83878,        0.999807,         61.6701,          18.196
       2.11e-09,         243.113,         241.005,         65.1551,         11.8627,         80.7701,         44.0224,         8.45366,         1.00002,         44.4915,         5.20787,         7.73999,        0.999805,         64.9021,         18.3135
       2.12e-09,         243.216,         241.057,         64.7127,         11.9219,         80.0112,         44.1459,         8.48955,         1.00003,         48.4974,         5.25086,         7.67128,        0.999802,         61.5631,         18.4297
       2.13e-09,         243.073,         241.207,          67.561,         11.9948,         82.2515,         44.2903,         8.61504,         1.00003,         49.4696,         5.29362,         7.63319,          0.9998,          61.583,         18.5444
       2.14e-09,         243.776,         241.696,         68.6341,         12.0685,          81.383,         44.4449,         8.47642,         1.00003,         48.8823,         5.34116,         7.66394,        0.999798,          63.151,         18.6633
       2.15e-09,         243.986,          242.09,         68.0558,         12.1353,         80.8418,         44.5791,         8.37047,         1.00003,          46.074,         5.39153,          7.8194,        0.999795,         59.6723,         18.7725
       2.16e-09,         244.781,         242.561,         65.4389,         12.2025,         80.4458,         44.7305,          8.4361,         1.00004,         50.9893,         5.43852,         7.42783,        0.999793,         60.3761,         18.8728
       2.17e-09,           244.9,         242.939,         67.5466,         12.2772,         82.0661,          44.886,         8.25266,         1.00004,          50.124,         5.47528,         7.60253,         0.99979,         60.2805,         18.9737
       2.18e-09,         245.374,         243.147,         66.1209,         12.3482,         81.1673,         45.0091,         8.40022,         1.00004,         46.1076,           5.512,         7.81821,        0.999787,         67.0495,         19.0825
       2.19e-09,          245.25,         243.316,         64.7188,         12.4133,         83.0629,         45.1582,         8.42317,         1.00004,         45.6895,         5.54808,         7.88104,        0.999785,         59.4052,         19.1843
        2.2e-09,         245.693,         243.785,         63.7502,         12.4805,         81.3918,          45.305,          8.4245,         1.00004,         48.8441,           5.586,         7.80673,        0.999783,         64.2168,          19.289
       2.21e-09,          245.88,         244.073,         67.2501,         12.5497,         80.0777,          45.441,         8.38999,         1.00004,         45.5265,         5.61989,         7.76634,         0.99978,         62.5937,         19.3823
       2.22e-09,         246.349,         244.466,         65.2355,         12.6219,         80.2093,         45.5647,         8.48316,         1.00005,         50.8738,         5.65307,         7.80005,        0.999777,         63.6412,          19.479
       2.23e-09,         246.592,         244.861,         62.7435,         12.6875,         82.8803,         45.7053,          8.2888,         1.00005,         48.4443,         5.67721,         7.54348,        0.999775,         56.2794,         19.5653
       2.24e-09,         246.903,          245.07,         66.3899,         12.7723,          81.289,         45.8604,         8.49785,         1.00005,         48.4882,         5.70422,         7.69961,        0.999772,         59.3261,         19.6457
       2.25e-09,         247.015,         245.372,         67.2591,         12.8682,         79.7323,         45.9903,         8.41775,         1.00005,         49.8919,         5.72711,         7.77792,         0.99977,         56.1765,         19.7223
       2.26e-09,         247.533,          245.71,         64.9664,         12.9593,         78.8279,          46.123,         8.16242,         1.00005,         46.1946,         5.75218,         7.71492,        0.999767,         60.1099,         19.8078
       2.27e-09,         247.733,         245.918,         68.5308,         13.0561,         81.7308,         46.2382,         8.47748,         1.00005,         47.9324,         5.76904,         7.78889,        0.999765,         57.2696,         19.8945
       2.28e-09,         247.891,         246.237,         66.0194,         13.1343,         77.7059,         46.3404,         8.33539,         1.00006,         47.3513,         5.79029,         7.62002,        0.999763,         58.7055,         19.9791
       2.29e-09,         248.043,         246.366,         64.3038,         13.2193,         82.4549,           46.47,         8.35823,         1.00006,          46.741,         5.81085,          7.5895,        0.999761,         58.4559,         20.0565
        2.3e-09,         247.878,         246.211,         65.3615,         13.2963,         81.0527,         46.6438,         8.61761,         1.00006,         49.2153,         5.82526,         7.73013,        0.999759,         63.5417,          20.165
       2.31e-09,          247.82,         246.002,          66.155,         13.3836,         82.3605,         46.7892,         8.51856,         1.00006,         48.0137,         5.82151,         7.77862,        0.999757,         61.6774,         20.2637
       2.32e-09,         247.566,         245.795,          66.311,         13.4684,         82.2394,         46.9438,         8.41281,         1.00006,         48.7581,         5.82894,         7.58699,        0.999755,         64.1302,         20.3608
       2.33e-09,         247.285,         245.636,         66.3318,          13.548,         80.4899,         47.0713,         8.46908,         1.00007,         49.1963,          5.8388,         7.76514,        0.999753,         58.1585,          20.447
       2.34e-09,           247.0,         245.341,          65.522,         13.6358,         80.3115,          47.201,         8.36956,         1.00007,         47.7608,         5.84622,         7.65015,        0.999751,         62.5394,         20.5376
       2.35e-09,          246.93,         245.124,         67.5706,         13.7299,         79.0625,         47.3188,         8.39437,         1.00007,         47.9049,         5.84753,         7.82794,        0.999749,         64.8644,         20.6229
       2.36e-09,         246.525,         244.678,         65.2316,         13.8242,          85.177,          47.462,         8.55451,         1.00007,         47.4908,         5.84252,          7.7294,        0.999748,         57.3253,         20.6858
       2.37e-09,         246.156,         244.285,         66.3374,         13.9262,         79.2127,         47.5664,         8.47763,         1.00008,         43.9114,         5.83536,         7.70274,        0.999746,         62.4072,         20.7635
       2.38e-09,         245.721,         243.952,          65.977,         14.0117,         83.5472,         47.6945,         8.48368,         1.00008,         47.5609,         5.83059,         7.61687,        0.999744,         57.0986,         20.8289
       2.39e-09,         245.698,         243.581,         65.2286,          14.093,         85.2243,         47.8566,         8.28678,         1.00008,         51.7527,         5.83631,         7.75958,        0.999743,         59.8834,         20.9129
        2.4e-09,         245.045,         243.091,         68.6253,         14.1925,         83.1275,         47.9565,         8.46504,         1.00009,         47.4775,         5.83387,         7.71969,        0.999742,         58.7932,         20.9901
       2.41e-09,          245.14,          242.79,         65.1833,         14.2795,         81.2945,         48.0785,         8.36749,         1.00009,         50.0516,         5.83336,         7.22611,        0.999741,         61.4919,         21.0596
       2.42e-09,         244.572,         242.353,         65.9049,         14.3672,         83.6374,         48.1949,         8.40235,          1.0001,         47.1341,         5.81914,         7.78475,         0.99974,         62.1254,         21.1255
       2.43e-09,         244.151,         241.895,         67.6667,         14.4557,         81.8788,         48.3116,         8.29304,          1.0001,         45.2061,         5.81595,          7.6942,         0.99974,         62.0157,         21.2023
       2.44e-09,         244.185,         241.664,         66.4747,         14.5424,         82.6129,         48.4316,         8.44882,         1.00011,         49.5644,         5.81202,         7.70223,        0.999739,         59.5262,         21.2678
       2.45e-09,         243.793,         241.524,         66.5049,         14.6062,         80.8051,          48.512,          8.4285,         1.00011,         49.6463,         5.82378,         7.65451,        0.999739,         61.7501,         21.3392
       2.46e-09,         243.859,         241.405,          67.891,         14.6758,         81.7317,         48.6353,         8.39975,         1.00012,         49.6129,         5.83332,         7.66739,        0.999739,         64.0587,         21.4266
       2.47e-09,          243.98,         241.386,         65.5239,         14.7532,         80.0812,         48.7357,          8.1976,         1.00012,         48.6732,         5.84516,         7.64309,        0.999739,         56.9914,         21.4863
       2.48e-09,         243.293,         240.888,         65.9974,         14.8252,         83.4225,         48.8603,         8.24796,         1.00013,         49.7221,          5.8526,         7.75956,        0.999739,         64.5657,         21.5641
       2.49e-09,         242.964,         240.477,         65.9831,         14.9076,         79.2666,         48.9487,         8.44364,         1.00013,          48.996,          5.8579,         7.68539,        0.999738,         59.5359,         21.6343
        2.5e-09,         243.137,         240.237,         65.4431,         14.9888,         81.0204,         49.0518,         8.53944,         1.00014,         48.4271,         5.86577,         7.65903,        0.999738,         60.7015,         21.6888
       2.51e-09,         242.455,         239.762,         64.1539,         15.0714,            83.4,         49.1756,         8.45467,         1.00014,         47.4273,         5.87357,         7.62555,        0.999736,         58.4976,         21.7471
       2.52e-09,         241.989,          239.39,         65.0312,         15.1494,         83.1286,         49.3023,          8.5378,         1.00015,         48.2192,         5.87012,         7.66817,        0.999736,         58.4259,         21.8004
       2.53e-09,         241.776,         238.874,         68.0886,          15.242,         84.0329,         49.4275,         8.59142,         1.00016,          46.722,         5.87076,         7.66857,        0.999735,         61.8373,         21.8639
       2.54e-09,         241.318,         238.218,         67.3551,         15.3321,         81.8987,         49.5346,         8.40811,         1.00017,         46.9515,         5.87154,         7.70765,        0.999734,         62.7979,         21.9219
       2.55e-09,         241.056,         237.727,         70.3022,         15.4355,         81.9751,         49.6098,         8.52696,         1.00017,         46.3067,         5.87731,         7.64282,        0.999733,         60.9933,         21.9734
       2.56e-09,         240.442,         237.207,         68.3548,         15.5416,         80.9095,         49.7073,         8.22806,         1.00018,         47.9371,         5.88971,         7.75032,        0.999732,          60.498,         22.0293
       2.57e-09,         240.077,         237.086,         68.2296,         15.6466,         82.5369,         49.8009,         8.36571,         1.00019,         46.1315,         5.91719,         7.73086,        0.999731,         61.8086,         22.0876
       2.58e-09,         240.517,         237.155,         66.8035,         15.7392,         81.3035,         49.8892,         8.46147,          1.0002,         47.3189,         5.94366,         7.60644,         0.99973,         64.3136,         22.1508
       2.59e-09,         240.756,         237.441,         65.2171,         15.8301,         82.9542,         49.9953,         8.49266,         1.00021,         48.0573,         5.96961,           7.796,        0.999728,         61.7237,         22.2213
        2.6e-09,         241.058,         237.949,         65.2302,         15.9164,         81.9207,         50.0768,         8.33116,         1.00022,         47.4979,         5.98801,         7.87362,        0.999727,         61.3945,         22.2825
       2.61e-09,         241.576,         238.521,         66.8851,         16.0067,         84.2489,         50.2172,         8.33624,         1.00023,         48.5404,         6.01517,         7.64378,        0.999726,         60.0582,         22.3454
       2.62e-09,         242.195,         239.259,         66.5185,         16.1024,         83.5734,         50.3315,         8.51483,         1.00024,         49.8423,         6.04062,         7.54619,        0.999725,          66.249,         22.4048
       2.63e-09,           243.0,         239.972,         67.7701,         16.2082,         81.7064,         50.4325,         8.41468,         1.00025,         51.1187,         6.07427,         7.69504,        0.999724,         63.1051,         22.4701
       2.64e-09,         243.151,          240.49,          65.711,         16.3038,         81.0072,         50.5545,         8.49706,         1.00026,         47.2152,           6.094,         7.58409,        0.999723,         60.9421,         22.5302
       2.65e-09,         243.994,         241.287,         67.4539,         16.4061,         81.7815,         50.6645,         8.41133,         1.00027,         49.8822,         6.11501,          7.7689,        0.999721,         59.7515,         22.6003
       2.66e-09,         244.553,         242.016,         66.6832,         16.5043,         81.5928,         50.7528,         8.27992,         1.00028,         48.0791,         6.12767,          7.6917,         0.99972,         57.6757,         22.6514
       2.67e-09,         245.509,         242.949,         66.9861,         16.6129,         83.2331,         50.8669,         8.39912,          1.0003,         49.6952,         6.13252,         7.92442,        0.999719,          59.616,         22.7227
       2.68e-09,         246.366,         244.159,         67.7313,         16.7242,         82.2774,         50.9882,         8.39612,         1.00031,         47.8528,         6.12955,         7.63112,        0.999717,         65.1661,         22.8063
       2.69e-09,         247.642,         245.613,         69.0082,         16.8407,         81.8272,         51.0977,         8.38294,         1.00032,         50.0501,         6.12681,         7.75951,        0.999716,         66.1768,         22.8793
        2.7e-09,         248.663,         246.638,         66.2921,         16.9418,         82.0018,         51.2169,         8.64871,         1.00033,          44.067,         6.12373,         7.73603,        0.999714,         61.1626,         22.9333
       2.71e-09,         249.506,         247.539,         65.7677,         17.0528,         83.8964,         51.3891,         8.44524,         1.00035,         49.7621,         6.12776,         7.80272,        0.999713,         63.1615,          22.998
       2.72e-09,         249.918,          248.15,         66.4939,         17.1604,         82.2296,         51.5488,         8.70489,         1.00036,         48.4114,         6.11639,         7.60216,        0.999711,         60.1814,          23.077
       2.73e-09,         250.483,         248.933,         66.2691,         17.2549,          82.967,         51.7304,         8.57085,         1.00037,         46.0034,         6.09209,         7.74599,         0.99971,         61.0688,         23.1395
       2.74e-09,         251.156,         249.622,         63.6613,         17.3362,         81.1149,         51.8977,         8.41359,         1.00039,         46.5842,         6.07331,         7.74005,        0.999709,         62.6897,         23.2156
       2.75e-09,         252.243,         250.706,         68.2357,         17.4437,         83.7395,         52.0723,          8.5048,         1.00041,         49.1132,         6.06124,         7.79423,        0.999707,         62.5305,         23.2915
       2.76e-09,         252.829,         251.427,          65.652,         17.5304,          83.435,         52.2365,         8.39857,         1.00042,         49.1028,         6.04547,         7.65686,        0.999705,         60.4027,         23.3612
       2.77e-09,         253.418,          252.43,         67.4785,         17.6149,         82.0153,         52.4051,         8.45596,         1.00044,         49.9491,         6.03258,         7.76457,        0.999704,         60.2984,         23.4248
       2.78e-09,         254.703,         253.606,          66.473,         17.7054,         83.5033,          52.527,          8.3631,         1.00045,         47.6754,         6.02866,         7.68802,        0.999702,         62.5942,         23.5001
       2.79e-09,         256.163,         255.189,         65.5701,         17.7997,         84.0929,         52.6559,         8.31695,         1.00047,         47.4907,         6.03667,         7.47708,        0.999701,         62.4036,         23.5783
        2.8e-09,         257.204,         256.576,         67.2588,         17.9024,         83.6903,         52.8324,         8.41883,         1.00049,         48.8388,         6.05325,          7.7875,        0.999699,         61.7961,         23.6545
       2.81e-09,         258.879,         258.159,         66.3688,         17.9989,         84.7271,         52.9995,         8.31117,         1.00051,         50.7219,         6.06607,         7.63909,        0.999698,         63.0917,         23.7245
       2.82e-09,         260.398,         259.822,         64.6095,         18.1262,         83.1689,         53.1422,         8.35022,         1.00054,         50.7321,         6.08901,         7.72806,        0.999697,          61.607,         23.7948
       2.83e-09,         261.712,         261.452,         64.8419,         18.2543,         80.8336,         53.2917,         8.44012,         1.00056,         52.9196,          6.1039,         7.67571,        0.999696,         62.6286,         23.8642
       2.84e-09,         262.513,         262.416,         64.8824,         18.3685,         84.4719,         53.4622,         8.48484,         1.00058,         47.9015,         6.11266,          7.7343,        0.999695,         63.5568,           23.94
       2.85e-09,         263.381,         263.323,         65.8431,         18.4894,         82.9295,         53.6298,         8.19678,         1.00061,         48.0066,         6.11939,           7.772,        0.999694,         62.1726,         24.0164
       2.86e-09,         263.762,          263.88,         66.2164,          18.606,         83.5804,         53.7814,         8.61626,         1.00063,         48.4787,         6.12863,         7.69304,        0.999692,         64.2409,         24.0905
       2.87e-09,         264.296,           264.4,          67.521,         18.7308,         84.8872,         53.9236,         8.42004,         1.00065,         49.4046,         6.13399,         7.78693,        0.999691,         63.2191,         24.1664
       2.88e-09,         264.534,         264.819,         66.3109,         18.8415,         82.1998,         54.0673,         8.32358,         1.00068,         46.2524,         6.13107,         7.73938,         0.99969,         62.7946,         24.2391
       2.89e-09,          265.49,         265.755,         63.5952,         18.9569,         82.5248,         54.2116,         8.33018,          1.0007,         50.2117,         6.13979,         7.65438,        0.999688,         60.1897,         24.3068
        2.9e-09,         266.234,         266.481,         67.2216,         19.0687,          81.839,         54.3888,         8.38953,         1.00073,         49.1018,         6.15471,         7.71794,        0.999687,         63.0592,         24.3803
       2.91e-09,         267.148,          267.46,         66.9088,         19.1853,         83.7515,         54.5751,         8.59266,         1.00076,         51.0629,         6.17581,         7.62193,        0.999685,         65.0719,         24.4633
       2.92e-09,          268.03,         268.384,         65.9596,         19.2954,          83.211,         54.7667,          8.4773,         1.00078,         50.0279,         6.20524,         7.60279,        0.999683,         60.6761,         24.5216
       2.93e-09,         268.818,         269.422,         68.2012,         19.4237,         82.6528,         54.9551,         8.26179,         1.00081,         49.9317,         6.23607,         7.68473,        0.999681,         64.0298,         24.5928
       2.94e-09,         269.644,         270.407,         66.3344,         19.5489,         85.5284,         55.1711,         8.36779,         1.00083,         49.4382,         6.24287,         7.73515,         0.99968,         62.2082,         24.6641
       2.95e-09,         270.351,         270.948,         65.9163,         19.6755,         85.1793,         55.3922,          8.3867,         1.00086,          45.078,         6.23973,         7.66294,        0.999679,         64.0709,         24.7289
       2.96e-09,         270.792,         271.613,         64.2903,         19.7962,         84.3097,         55.6146,         8.45499,         1.00089,         50.1798,         6.24179,         7.69716,        0.999678,         61.1401,         24.7882
       2.97e-09,         271.505,         272.412,         69.2373,         19.9377,         84.5929,         55.8509,         8.26451,         1.00091,         48.0865,         6.23427,         7.66462,        0.999677,         61.1893,         24.8546
       2.98e-09,         271.594,         272.666,         67.7134,         20.0737,         83.0134,         56.0621,         8.48741,         1.00094,         50.2799,         6.23208,         7.53322,        0.999675,         59.9306,         24.9279
       2.99e-09,         271.404,         272.673,         68.3435,         20.1979,         85.9762,         56.3142,         8.34254,         1.00096,         48.0642,         6.24023,         7.69905,        0.999674,         60.3254,         24.9954
          3e-09,          271.93,         273.023,         66.2883,         20.3192,         84.6026,         56.5411,         8.27093,         1.00099,         47.7008,         6.26362,          7.6478,        0.999672,         60.2507,         25.0483
       3.01e-09,         272.334,         273.486,         67.9742,         20.4418,         83.6995,          56.771,         8.37927,         1.00101,         47.4311,         6.28554,          7.7068,        0.999671,         66.0889,         25.1216
       3.02e-09,         272.192,         273.537,         62.9253,         20.5429,         81.6719,         56.9767,         8.31365,         1.00104,         48.2937,         6.31895,         7.72646,         0.99967,         60.0326,         25.1814
       3.03e-09,         271.673,         273.224,         65.5218,         20.6499,         85.1223,         57.2425,         8.48151,         1.00107,         51.8556,         6.37439,         7.70256,        0.999668,         63.8749,         25.2566
       3.04e-09,         272.212,         273.421,         65.9677,         20.7697,         84.3179,         57.4775,         8.39415,          1.0011,         50.4337,         6.42041,         7.64037,        0.999665,         59.7583,          25.325
       3.05e-09,         271.947,         273.375,         66.2713,          20.895,         85.7602,         57.7293,         8.37859,         1.00112,         50.1739,         6.47312,         7.62899,        0.999663,         59.5197,         25.3888
       3.06e-09,         272.449,         273.584,         65.1816,         21.0274,         85.2617,         57.9834,         8.46033,         1.00115,         49.8339,          6.5227,         7.61009,        0.999661,         63.4041,         25.4678
       3.07e-09,         272.698,         273.919,         65.8149,         21.1456,         84.3323,         58.2346,         8.31895,         1.00118,         48.2373,          6.5758,         7.80442,        0.999659,         61.9099,         25.5501
       3.08e-09,         273.322,         274.513,         67.9102,         21.2896,         84.2903,         58.4717,         8.51449,          1.0012,         47.8736,         6.62676,         7.86999,        0.999657,         62.6659,         25.6318
       3.09e-09,          273.63,         274.842,         65.2392,         21.4312,         83.3216,         58.6974,         8.52118,         1.00123,         51.1275,         6.68931,         7.86571,        0.999655,         57.7954,         25.7018
        3.1e-09,         273.404,          274.64,         67.6246,         21.5538,         85.3734,         58.9138,         8.30409,         1.00126,         46.9307,         6.73795,         7.87281,        0.999653,         57.7739,         25.7688
       3.11e-09,         273.041,         274.453,          66.147,          21.675,         83.5509,         59.1434,         8.42595,         1.00129,         42.2656,         6.77817,         7.85152,        0.999651,          63.089,         25.8463
       3.12e-09,         273.362,         274.645,         66.4494,         21.7931,          85.669,         59.3699,         8.45296,         1.00131,         46.8111,         6.81397,         7.74569,        0.999649,          61.192,          25.921
       3.13e-09,         274.112,          275.18,         68.0191,         21.9246,         83.9688,         59.5876,          8.4973,         1.00134,         51.1188,         6.84675,         7.77674,        0.999647,         63.0103,         26.0005
       3.14e-09,         274.291,         275.529,         68.4179,         22.0551,         84.0855,         59.8025,         8.47579,         1.00137,           50.65,         6.87065,         7.60824,        0.999646,         62.4645,         26.0705
       3.15e-09,         274.392,         275.465,         66.7686,         22.1677,         85.7981,         60.0304,         8.26583,          1.0014,         50.9901,         6.89354,         7.62619,        0.999644,         61.3814,         26.1483
       3.16e-09,         274.433,         275.598,           65.73,         22.2773,         84.7373,         60.2537,         8.39601,         1.00142,         52.2397,         6.91697,         7.72059,        0.999643,         62.8155,         26.2246
       3.17e-09,         274.654,          275.72,         67.3686,         22.3957,          86.096,         60.4995,         8.41355,         1.00145,         47.7286,         6.92249,         7.81892,        0.999642,         65.5865,         26.3204
       3.18e-09,         274.588,         275.762,         67.8496,         22.5158,         83.1588,         60.7163,         8.61318,         1.00148,         48.4838,         6.93347,         7.71815,        0.999641,         62.0131,         26.4019
       3.19e-09,         274.869,         275.898,         64.1356,         22.6289,         87.0922,         60.9513,         8.50324,         1.00151,          48.171,         6.94046,         7.80596,         0.99964,         60.3087,          26.494
        3.2e-09,         275.159,         276.312,         67.5086,         22.7601,          86.756,         61.1989,         8.33587,         1.00155,         48.8369,         6.93992,         7.79203,        0.999639,         60.1886,         26.5815
       3.21e-09,         275.806,          276.83,         68.1243,         22.8787,         86.4948,         61.4408,          8.4026,         1.00158,         49.6488,         6.94836,         7.84409,        0.999638,         64.2496,         26.6829
       3.22e-09,         275.695,         277.074,          64.509,         22.9879,         86.2894,         61.7035,         8.36513,         1.00161,         46.6757,         6.94352,         7.92756,        0.999637,          62.281,         26.7702
       3.23e-09,         276.342,         277.396,         70.0033,         23.1239,         86.7244,         61.9726,         8.44002,         1.00164,         51.2184,         6.94726,         7.66883,        0.999636,         57.8813,         26.8246
       3.24e-09,         276.966,         278.248,         67.5405,         23.2625,         88.0604,         62.2601,         8.46956,         1.00168,         48.1791,         6.95274,         7.80595,        0.999635,         62.5482,         26.9039
       3.25e-09,         278.301,         279.693,          66.587,         23.3742,          85.781,         62.5036,         8.45771,         1.00171,         49.6272,         6.96848,          7.8077,        0.999634,         58.1547,         26.9862
       3.26e-09,         279.518,         281.106,          68.743,         23.5044,          84.681,         62.7374,         8.41971,         1.00174,         46.7349,         6.98131,         7.55732,        0.999634,         65.1498,         27.0902
       3.27e-09,         280.901,         282.548,         66.8093,         23.6134,         87.2236,         63.0004,         8.41843,         1.00177,         48.9337,         6.99666,         7.80059,        0.999633,         62.7375,         27.1849
       3.28e-09,         281.177,          283.32,          65.592,         23.7156,         84.0199,         63.2193,          8.4016,          1.0018,          46.774,         7.00674,         7.61648,        0.999633,         60.0308,         27.2775
       3.29e-09,         282.069,         284.174,         67.9387,          23.829,         87.2119,         63.4242,         8.54203,         1.00183,         47.3638,         7.01987,         7.77862,        0.999632,         58.6578,         27.3539
        3.3e-09,         282.611,         284.761,         68.1911,         23.9548,         88.7664,         63.6329,         8.29494,         1.00187,         46.5001,         7.03583,         7.74001,        0.999631,         59.8932,         27.4333
       3.31e-09,         282.764,         285.191,         67.4414,         24.0688,         85.7665,          63.837,         8.32512,          1.0019,         45.7644,         7.04846,         7.69988,         0.99963,         64.2146,         27.5116
       3.32e-09,         282.808,         285.227,         68.4654,         24.1905,         86.9468,         64.0648,         8.53624,         1.00194,         49.8485,          7.0663,         7.66635,        0.999629,         62.6095,         27.5815
       3.33e-09,         283.006,         285.461,         65.8787,         24.3086,         87.8399,         64.2998,         8.52493,         1.00198,         50.0997,         7.07767,          7.5376,        0.999629,          64.299,         27.6794
       3.34e-09,          283.05,         285.593,         67.2757,          24.443,         85.3907,         64.4998,         8.41605,         1.00202,          48.088,         7.08059,         7.74653,        0.999628,         62.1248,         27.7664
       3.35e-09,         282.966,         285.556,         65.3885,         24.5612,         88.7884,         64.7281,          8.3225,         1.00207,         43.0261,         7.08387,         7.75918,        0.999627,         58.1061,         27.8445
       3.36e-09,         283.856,         286.203,         67.4421,         24.6945,         86.9972,         64.9299,         8.65085,         1.00211,         48.8154,         7.08921,         7.66467,        0.999626,         59.5542,         27.9209
       3.37e-09,         284.285,          286.78,         68.6594,         24.8341,         87.6093,         65.1549,         8.45735,         1.00215,         47.5282,         7.08634,         7.79423,        0.999626,         62.4408,         28.0248
       3.38e-09,         284.672,         287.174,         68.6481,         24.9812,         87.1464,         65.3672,         8.29706,         1.00219,         47.7522,         7.08347,         7.80545,        0.999625,          64.659,         28.1324
       3.39e-09,         285.075,         287.777,         66.2398,         25.1175,         88.2588,         65.5574,         8.39173,         1.00224,         47.5548,         7.09359,         7.75626,        0.999625,         62.5835,         28.2437
        3.4e-09,          284.66,          287.64,         66.0309,          25.248,         89.4614,         65.8045,         8.42339,         1.00229,         48.7677,         7.10836,         7.73133,        0.999625,         64.8007,         28.3474
       3.41e-09,         284.799,         287.568,         68.1063,         25.3888,         88.1649,         66.0417,         8.50409,         1.00234,         50.3488,          7.1252,          7.7306,        0.999625,          58.453,          28.428
       3.42e-09,         285.155,         287.627,         67.4247,          25.547,         88.6248,         66.2732,         8.57676,         1.00239,         47.5674,         7.14569,         7.68223,        0.999625,         57.8223,         28.5228
       3.43e-09,         284.725,         287.369,         67.3749,         25.6971,         87.2385,         66.4965,         8.57395,         1.00244,         48.4002,         7.17012,         7.77875,        0.999626,         62.5137,         28.6159
       3.44e-09,         284.324,         286.957,         67.2065,         25.8377,         86.8665,         66.7148,         8.32918,         1.00249,         48.9066,         7.18783,         7.80907,        0.999626,         63.5606,         28.7213
       3.45e-09,         283.603,         286.248,         66.0445,         25.9813,         88.5196,         66.9528,         8.31986,         1.00254,          47.952,         7.20669,         7.86068,        0.999627,         65.3858,         28.8185
       3.46e-09,         283.057,         285.349,         65.5873,         26.1082,         86.3989,         67.1455,          8.3785,          1.0026,         50.1638,         7.22622,         7.79237,        0.999627,         63.7957,         28.9227
       3.47e-09,         282.114,         284.455,         70.7198,         26.2616,         86.5448,         67.3506,         8.40082,         1.00265,         46.4944,         7.25014,          7.5847,        0.999627,         64.3606,         29.0353
       3.48e-09,         281.627,         283.796,         67.9558,         26.4058,         87.9152,         67.5785,         8.54923,         1.00271,         51.7047,         7.29023,         7.66648,        0.999627,         63.9003,         29.1351
       3.49e-09,         281.477,         283.361,          70.319,         26.5407,         88.7711,         67.7795,         8.31568,         1.00276,           49.61,         7.32144,         7.42257,        0.999626,         59.7292,         29.2339
        3.5e-09,         280.915,         283.012,          67.151,         26.6509,         89.0767,         67.9841,         8.48063,         1.00281,         49.9259,          7.3468,         7.48238,        0.999625,         61.0749,         29.3395
       3.51e-09,          280.38,         282.391,          65.515,         26.7669,         89.1838,         68.1789,         8.53685,         1.00287,         46.4496,         7.37343,         7.78741,        0.999625,         65.2995,          29.464
       3.52e-09,         279.832,         281.972,         66.1811,         26.8858,         90.9065,         68.3943,         8.37446,         1.00292,         47.5808,         7.39277,         7.56908,        0.999624,          62.508,          29.565
       3.53e-09,         279.173,         281.223,         67.5343,         27.0132,         90.5518,         68.6131,         8.47578,         1.00297,         46.2678,         7.40458,         7.61972,        0.999623,         64.5186,         29.6885
       3.54e-09,         278.662,         280.412,         67.9224,         27.1539,         90.9208,         68.8274,         8.29562,         1.00303,         48.0271,         7.42223,         7.61376,        0.999622,         64.9268,         29.8029
       3.55e-09,         277.938,         279.557,         67.3744,          27.288,         90.9735,         69.0109,         8.55645,         1.00307,         47.7927,         7.44509,          7.5467,        0.999621,          62.169,         29.9136
       3.56e-09,         276.121,         277.687,         66.3091,         27.4217,         89.2199,          69.232,          8.4453,         1.00312,         46.5455,         7.45975,         7.79941,        0.999619,         62.8636,         30.0245
       3.57e-09,         275.284,         276.316,         70.2525,         27.5745,         90.5304,         69.4798,         8.42819,         1.00317,         42.0201,         7.47464,         7.73856,        0.999618,         64.6313,         30.1371
       3.58e-09,         274.123,         275.177,         67.9822,         27.7137,         90.4051,         69.6971,         8.43713,         1.00322,          51.437,         7.50038,         7.70721,        0.999617,         61.0731,          30.248
       3.59e-09,         273.037,         273.893,         68.1629,         27.8535,         90.5602,         69.9284,         8.60661,         1.00327,         48.2216,         7.53287,         7.79108,        0.999615,         64.4691,         30.3651
        3.6e-09,         272.189,          272.88,         68.0472,         27.9946,         91.7388,         70.1583,         8.34651,         1.00333,         44.8971,         7.56068,         7.71658,        0.999614,         64.4653,         30.4714
       3.61e-09,         271.221,         271.908,          69.251,         28.1288,         89.5228,         70.3929,         8.38727,         1.00337,         48.6065,         7.59083,         7.82434,        0.999612,         60.9565,         30.5671
       3.62e-09,         270.385,         270.796,         69.8324,          28.257,         90.5795,         70.6244,         8.51601,         1.00343,         50.6796,         7.61644,         7.69163,        0.999611,         61.8156,         30.6749
       3.63e-09,         269.747,         269.916,         69.7899,         28.3989,          88.578,         70.8305,         8.33368,         1.00348,         48.4871,         7.63154,         7.63993,        0.999609,         58.4685,         30.7699
       3.64e-09,         269.155,         269.259,         68.8967,          28.538,         89.3865,         71.0438,         8.41918,         1.00354,         47.0222,         7.63624,         7.86267,        0.999607,         59.4492,         30.8696
       3.65e-09,         268.824,         268.942,         70.5293,         28.6751,         89.6332,         71.2748,         8.33686,         1.00359,         50.4351,         7.64989,         7.67916,        0.999606,         59.4303,         30.9585
       3.66e-09,         268.011,         268.276,          67.403,         28.8002,          90.962,          71.537,          8.4156,         1.00364,         44.9784,          7.6586,          7.6873,        0.999604,         58.8624,         31.0527
       3.67e-09,         267.954,         268.091,         69.7646,         28.9323,         90.9587,         71.7782,         8.49535,          1.0037,          42.371,         7.67473,         7.80911,        0.999603,         57.6159,         31.1495
       3.68e-09,         268.043,         268.127,         68.5922,         29.0546,         90.8176,         72.0123,         8.50222,         1.00376,         51.2007,         7.69811,         7.49279,        0.999601,          63.001,         31.2523
       3.69e-09,         268.215,         268.305,         67.8701,          29.183,          91.139,         72.2056,         8.42858,         1.00381,         45.6244,         7.70755,           7.739,          0.9996,         61.9261,         31.3463
        3.7e-09,         268.457,         268.489,         66.1734,         29.3108,          90.489,         72.3796,         8.52003,         1.00387,         46.9759,         7.71471,         7.71725,        0.999598,         64.4612,         31.4457
       3.71e-09,         268.483,         268.591,         67.6405,         29.4428,         91.3667,         72.5541,         8.41105,         1.00393,         51.9194,         7.73919,         7.44885,        0.999597,         64.3341,         31.5479
       3.72e-09,         268.169,         268.505,         68.0121,         29.5876,         90.6701,         72.7409,         8.48948,         1.00398,         46.8402,         7.74878,         7.48003,        0.999595,         66.0653,         31.6635
       3.73e-09,         267.434,         267.829,         68.4431,         29.7259,         91.2591,         72.9303,         8.51167,         1.00405,         46.4455,         7.76157,         7.51927,        0.999592,         62.8559,         31.7591
       3.74e-09,         266.922,         267.301,         68.7368,          29.862,         91.9239,          73.119,         8.34541,         1.00411,         49.4709,         7.78764,         7.74564,        0.999589,         64.5475,         31.8635
       3.75e-09,         266.686,         266.981,         69.4928,         29.9965,         92.5542,         73.3264,          8.3713,         1.00419,          50.555,         7.81703,         7.85412,        0.999586,         64.3331,         31.9701
       3.76e-09,         265.982,          266.25,         68.3183,         30.1302,         92.2775,         73.5292,         8.37903,         1.00427,         44.9731,         7.83265,         7.62596,        0.999583,          60.415,          32.057
       3.77e-09,         265.482,         265.506,         67.9274,         30.2674,         93.3006,         73.7221,         8.35212,         1.00434,         49.4969,         7.84079,         7.62459,        0.999581,         60.6143,         32.1556
       3.78e-09,         264.802,         265.015,         69.8607,         30.3922,         91.6844,         73.9047,         8.37793,         1.00441,         48.6528,         7.84793,         7.58738,        0.999577,         64.1595,         32.2513
       3.79e-09,         264.786,         264.859,         67.5304,         30.5143,         93.7227,         74.0945,          8.5427,         1.00448,         49.0805,         7.86687,         7.67516,        0.999573,         60.4893,         32.3465
        3.8e-09,         264.495,         264.769,         67.9007,         30.6407,         92.0282,         74.2341,         8.40453,         1.00457,         48.4598,          7.8868,         7.96377,        0.999569,         64.8036,         32.4511
       3.81e-09,         264.678,          264.83,         69.1392,         30.7725,         92.5042,         74.3795,         8.39042,         1.00464,         48.1115,         7.90293,         7.88238,        0.999566,         59.8589,         32.5369
       3.82e-09,         264.806,         265.102,         62.8966,          30.881,         91.2409,         74.5171,         8.35534,         1.00471,         47.1801,          7.9152,         7.76106,        0.999561,         61.0602,         32.6072
       3.83e-09,         264.807,         265.171,         68.1204,           31.01,         93.1797,         74.6719,         8.58836,         1.00479,         47.2715,          7.9393,          7.9256,        0.999557,          60.716,         32.6793
       3.84e-09,         264.829,         265.103,         67.5862,         31.1395,         94.6122,         74.8514,          8.2065,         1.00487,         48.7939,         7.96198,         7.47987,        0.999553,         59.1294,         32.7466
       3.85e-09,         264.912,         265.112,         70.3481,         31.2825,         92.6537,         74.9846,         8.35399,         1.00493,         47.6209,         7.98321,         7.61452,        0.999549,         63.0475,         32.8338
       3.86e-09,         265.005,         265.248,         70.5979,         31.3997,         92.3326,         75.0974,         8.46422,         1.00501,         48.3864,         8.00064,          7.5057,        0.999545,         64.0154,         32.9335
       3.87e-09,         264.577,         265.062,         67.7072,         31.5203,         94.1816,         75.2152,         8.37677,         1.00509,         48.4236,         8.01546,         7.64828,        0.999541,         60.9664,         33.0368
       3.88e-09,         264.622,         264.717,         69.2825,         31.6397,         92.8779,          75.336,         8.26508,         1.00517,         48.0376,         8.03596,         7.92199,        0.999538,         60.6135,         33.1302
       3.89e-09,         264.058,         264.177,         69.9309,         31.7567,         92.9432,         75.4695,          8.3741,         1.00525,         51.0012,         8.05893,         7.71249,        0.999534,         58.8127,         33.2157
        3.9e-09,         263.098,         263.481,         69.6656,         31.8808,         92.6311,         75.5805,         8.63261,         1.00534,         48.0073,         8.08483,         7.62567,        0.999529,         61.5586,         33.3002
       3.91e-09,         262.049,         262.378,         71.4376,         32.0052,         92.9998,         75.6808,         8.42589,         1.00542,         47.8861,         8.11475,         7.70044,        0.999525,         67.6304,         33.3941
       3.92e-09,         261.315,          261.38,         67.2369,         32.1296,         92.9253,         75.7802,         8.34427,         1.00551,         48.2311,         8.13861,         7.74703,         0.99952,         59.9814,          33.473
       3.93e-09,         260.403,         260.137,         67.7253,         32.2557,          93.981,         75.9091,          8.4605,          1.0056,          48.534,         8.17505,         7.81206,        0.999516,         61.6359,         33.5519
       3.94e-09,          258.74,         258.598,         68.9098,         32.3952,         91.7847,         75.9933,         8.54233,         1.00568,         49.6853,         8.20663,         7.71803,        0.999511,         59.5862,         33.6333
       3.95e-09,         258.306,         257.568,         71.2752,         32.5492,         92.5713,         76.1023,         8.53774,         1.00577,         47.3053,         8.23035,         7.82878,        0.999506,         64.1052,         33.7312
       3.96e-09,         257.598,         256.855,          67.605,          32.683,         94.0165,         76.2311,         8.27673,         1.00584,         50.8695,         8.25801,         7.75738,        0.999501,         63.9597,         33.8217
       3.97e-09,         257.328,          256.51,         67.5244,         32.8256,         91.6065,         76.3077,         8.45924,         1.00592,         47.1261,         8.27961,         7.68271,        0.999497,          61.125,          33.886
       3.98e-09,         256.743,         256.089,         69.0015,         32.9699,         93.9242,         76.4116,         8.54883,         1.00599,         50.1543,         8.30742,         7.73979,        0.999492,         67.2738,         33.9797
       3.99e-09,         256.196,         255.346,         69.0251,          33.099,         93.3766,         76.5261,         8.49657,         1.00606,         48.3937,         8.32581,          7.7264,        0.999488,         63.4659,         34.0714
          4e-09,         255.699,         254.654,         67.8344,         33.2281,          94.743,         76.6563,         8.55961,         1.00613,         49.6423,           8.337,         7.69945,        0.999483,         61.7526,         34.1402
       4.01e-09,         255.518,         254.313,          67.629,         33.3497,         92.4576,         76.7423,         8.51307,          1.0062,         49.2957,         8.34713,         7.72817,        0.999479,         62.2413,         34.2185
       4.02e-09,         255.129,         253.864,         68.5846,         33.4756,         93.5735,         76.8581,         8.40076,         1.00628,          51.282,         8.36362,         7.80623,        0.999475,         61.9158,         34.2925
       4.03e-09,         254.534,         253.299,         69.4984,          33.615,         94.0173,         76.9617,         8.56302,         1.00635,         50.0775,         8.37215,         7.57918,        0.999471,         63.3507,         34.3723
       4.04e-09,          254.75,         253.206,         69.4247,         33.7565,         93.5167,         77.0473,           8.369,         1.00642,         49.1356,         8.37999,         7.65159,        0.999466,         60.6162,         34.4374
       4.05e-09,         253.956,          252.59,         69.2283,         33.8937,         92.5773,         77.1424,         8.37413,          1.0065,         51.5164,         8.38203,         7.91069,        0.999461,         61.5134,         34.5058
       4.06e-09,         253.493,         251.964,         69.2322,         34.0256,         96.0186,         77.2387,         8.42739,         1.00657,         46.4747,         8.38124,         7.74042,        0.999457,         58.7112,         34.5615
       4.07e-09,         252.744,         251.275,         68.3914,         34.1537,         93.1909,          77.303,          8.5707,         1.00664,         45.2699,         8.37253,         7.91501,        0.999452,         64.0269,         34.6436
       4.08e-09,         251.584,         250.343,         70.6595,         34.2949,         91.9619,         77.3632,          8.6397,          1.0067,         46.0185,         8.36482,         7.83607,        0.999447,         64.2424,         34.7184
       4.09e-09,         251.631,         249.781,         69.2589,         34.4339,         92.6092,         77.4655,         8.56205,         1.00677,         47.3422,         8.35725,         7.64549,        0.999442,         63.9084,         34.7861
        4.1e-09,         251.014,         249.203,         69.0378,         34.5792,         94.3538,         77.5726,         8.42229,         1.00684,         51.8417,         8.36017,         7.84671,        0.999437,          64.433,         34.8725
       4.11e-09,         250.348,         248.501,         69.9916,         34.6963,         93.2796,         77.6705,          8.5185,          1.0069,         51.0132,         8.36402,         7.64827,        0.999432,         62.9076,         34.9487
       4.12e-09,         249.531,         247.762,         67.4202,         34.8057,         94.6394,         77.7603,         8.49951,         1.00697,         46.1239,         8.35958,         7.71778,        0.999426,         67.1301,         35.0466
       4.13e-09,         248.739,         246.782,          68.764,         34.9198,         93.3453,         77.8307,         8.29675,         1.00704,         48.3044,         8.35356,         7.60226,         0.99942,          64.001,         35.1223
       4.14e-09,         247.689,         245.567,         68.5992,         35.0349,          93.819,         77.9494,         8.54597,         1.00711,         48.2926,          8.3549,         7.56837,        0.999415,         65.5174,         35.1915
       4.15e-09,          247.08,         244.754,         70.0189,         35.1521,         94.3203,         78.0516,         8.59561,         1.00719,         45.6208,         8.35931,         7.78419,        0.999411,         59.4024,         35.2588
       4.16e-09,         246.712,         244.375,         68.6713,         35.2566,         94.1612,         78.1605,         8.45152,         1.00726,         49.2516,         8.37173,         7.79621,        0.999406,         58.5603,         35.3228
       4.17e-09,         246.128,         243.903,         69.0763,         35.3539,         94.4369,         78.2651,         8.46771,         1.00735,         49.1311,         8.38123,         7.64088,        0.999402,         61.7377,         35.3886
       4.18e-09,         246.071,         243.564,         69.8974,         35.4696,         94.1836,         78.3617,         8.41096,         1.00743,         46.7717,         8.38256,         7.73377,        0.999397,         62.8555,         35.4659
       4.19e-09,         245.135,           242.9,         68.3503,          35.583,         95.1684,          78.467,         8.45773,         1.00752,         52.8894,         8.38516,         7.76079,        0.999393,         64.9815,         35.5526
        4.2e-09,          245.05,         242.467,         68.0421,         35.7112,         95.0139,         78.5713,         8.20555,          1.0076,         45.7615,          8.3781,         7.85295,        0.999388,         57.2597,         35.6145
       4.21e-09,          244.38,         241.946,         66.9009,         35.8252,         96.4015,         78.6899,         8.37756,         1.00768,          46.645,         8.38328,         7.78524,        0.999383,         66.7171,         35.6939
       4.22e-09,         243.956,         241.295,          71.506,         35.9443,         94.5694,         78.7774,          8.4385,         1.00776,          49.615,         8.39846,         7.75196,        0.999378,         63.1309,         35.7572
       4.23e-09,         243.451,         240.831,          68.213,          36.073,         93.6845,         78.8749,         8.40158,         1.00785,          47.044,         8.40268,         7.69805,        0.999374,         57.0653,         35.8148
       4.24e-09,         242.669,         239.963,         71.4201,         36.2276,          95.726,         78.9881,         8.44448,         1.00794,         44.0243,         8.40794,         7.60882,        0.999369,         64.9399,         35.8821
       4.25e-09,         241.916,         239.161,         72.2212,         36.3514,         95.7152,         79.0923,         8.33932,         1.00803,         52.1248,         8.43724,         7.95946,        0.999364,          58.604,         35.9443
       4.26e-09,         241.852,         238.551,         72.6353,          36.467,         95.6978,         79.1769,         8.40783,         1.00812,         51.1239,         8.46082,         7.74731,        0.999359,         65.5005,         36.0096
       4.27e-09,         240.797,         237.716,         66.6319,         36.5664,          95.118,         79.2292,         8.50808,         1.00821,         46.0337,          8.4733,         7.63333,        0.999353,         64.6078,         36.0798
       4.28e-09,         240.264,         236.995,         72.0707,         36.6746,         96.0873,         79.3074,         8.43509,         1.00831,         47.8065,         8.48067,         7.78705,        0.999347,         65.5174,         36.1695
       4.29e-09,         239.201,         235.949,         65.8929,         36.7685,         95.4533,         79.3908,         8.40043,         1.00842,         49.9244,         8.49454,         7.99993,        0.999341,         66.2291,         36.2523
        4.3e-09,         238.922,         235.299,         69.3471,         36.8564,         94.1445,         79.4709,         8.40124,         1.00852,          47.075,         8.50221,         7.72465,        0.999335,         63.2908,         36.3283
       4.31e-09,         238.796,         234.909,         68.1646,         36.9428,          94.677,         79.5773,          8.2896,         1.00863,         50.7595,         8.49711,          7.8238,        0.999329,         63.6531,          36.405
       4.32e-09,         237.973,         234.523,          70.989,         37.0338,         96.2361,         79.6709,         8.53194,         1.00874,         41.8542,         8.48661,         7.60722,        0.999323,         62.7133,          36.477
       4.33e-09,         238.287,         234.362,         69.2442,         37.1075,         94.9193,         79.7576,         8.33738,         1.00885,         50.2586,         8.48452,         7.87464,        0.999317,         64.5569,         36.5614
       4.34e-09,          237.71,         233.961,         69.5128,         37.1705,         95.6562,          79.848,         8.37568,         1.00895,          47.064,         8.47183,         7.67149,        0.999311,         64.0912,         36.6312
       4.35e-09,         237.536,          233.62,         71.1997,         37.2349,         95.5726,         79.8953,         8.41464,         1.00905,          45.785,         8.46011,         7.57481,        0.999306,         63.4024,         36.7268
       4.36e-09,         237.167,         233.321,         69.7497,          37.284,         95.7377,         79.9276,         8.29531,         1.00914,         48.7742,         8.46304,         7.75917,          0.9993,         63.4789,         36.8191
       4.37e-09,         236.769,         232.645,         70.1525,         37.3388,         93.5459,         79.9431,         8.43783,         1.00925,         49.4065,         8.46272,         7.72988,        0.999294,         61.2938,         36.8997
       4.38e-09,         236.246,         232.057,         70.4548,         37.3946,         95.4731,         79.9514,         8.35933,         1.00937,         49.3067,         8.46824,         7.77041,        0.999288,         61.3991,         36.9965
       4.39e-09,         235.359,         231.158,         69.1635,         37.4446,         94.6531,         79.9435,         8.35423,         1.00949,         48.7726,         8.47807,         7.82427,        0.999283,         63.5706,         37.0903
        4.4e-09,         234.659,         230.256,         71.2845,         37.5001,          94.304,         79.9362,         8.42914,         1.00961,         50.3429,         8.48765,         7.57088,        0.999277,         64.1853,         37.1817
       4.41e-09,         233.408,         229.043,         68.3294,         37.5523,         94.9417,          79.955,         8.67318,         1.00973,         49.7664,         8.49096,         7.75168,        0.999272,         64.6688,         37.2856
       4.42e-09,         232.465,         227.932,         70.5863,         37.6044,         94.6744,         79.9531,         8.46683,         1.00985,         50.5134,         8.49507,         7.84747,        0.999266,         66.6047,         37.3788
       4.43e-09,         231.264,         226.908,          69.159,         37.6584,         96.7003,         79.9925,         8.39608,         1.00996,         50.3705,         8.49397,         7.93023,        0.999261,         64.1489,         37.4631
       4.44e-09,         230.923,         226.186,         70.9549,         37.7196,          96.011,         80.0274,         8.34062,         1.01008,         50.3161,         8.48073,         7.72818,        0.999255,         64.8152,         37.5443
       4.45e-09,         230.613,         225.772,         69.1699,         37.7849,         95.6844,         80.0793,          8.4668,         1.01021,         49.8517,         8.46955,         7.69249,        0.999249,         61.7428,         37.6336
       4.46e-09,         230.575,         225.506,         70.4989,         37.8544,         95.6914,         80.1485,         8.46801,         1.01034,         47.7592,         8.45233,         7.60297,        0.999244,         66.0914,         37.7227
       4.47e-09,         229.992,         225.091,         69.3168,         37.8961,         96.0172,         80.2295,         8.59175,         1.01047,         49.4528,         8.43464,          7.7108,        0.999239,           60.98,         37.8105
       4.48e-09,         229.938,         224.764,         69.9994,         37.9519,         95.1272,         80.2816,         8.47643,          1.0106,         45.3343,         8.41293,         7.96555,        0.999235,         65.7037,         37.9002
       4.49e-09,         228.942,         223.889,         69.4443,         38.0047,         93.9384,         80.3329,         8.31172,         1.01074,         48.7536,         8.39919,         7.66788,        0.999232,         65.8815,         37.9953
        4.5e-09,         228.536,         223.037,         68.7485,         38.0452,         96.0075,         80.3811,         8.44819,         1.01088,         47.0354,         8.37844,         7.85472,        0.999228,         64.4079,         38.0802
       4.51e-09,         227.284,         222.158,         69.0931,         38.0873,         96.4106,         80.4293,          8.4764,         1.01101,         50.2629,           8.357,         7.67321,        0.999226,          64.106,         38.1577
       4.52e-09,         226.989,         221.563,         68.0098,         38.1439,         96.1178,         80.4883,         8.59861,         1.01115,         50.0307,         8.34727,         7.94923,        0.999224,         63.7898,         38.2533
       4.53e-09,         226.783,         221.194,         70.0021,          38.191,         96.3997,         80.5371,         8.71949,          1.0113,         47.5496,         8.32683,         7.61758,        0.999221,         63.9969,         38.3495
       4.54e-09,         226.365,         220.764,         70.0005,         38.2258,         97.6767,         80.6004,         8.45133,         1.01145,         49.4626,         8.31569,         7.69276,        0.999219,         59.6935,         38.4246
       4.55e-09,         226.637,         220.753,         69.9686,         38.2684,         96.3316,         80.6512,         8.34234,         1.01162,         48.2802,         8.30875,         7.61998,        0.999217,         66.3439,         38.5093
       4.56e-09,         226.362,         220.827,         69.2394,         38.3108,         95.2977,         80.6969,         8.55015,         1.01176,         50.7123,         8.30003,         7.77443,        0.999215,         61.5648,         38.5881
       4.57e-09,         226.483,         220.845,         70.0479,         38.3601,         94.9116,         80.7234,          8.5338,         1.01191,         48.9319,         8.27764,         7.44234,        0.999214,         66.5746,         38.6916
       4.58e-09,          226.75,         220.971,         72.7262,         38.4089,         95.5754,         80.7584,         8.76137,         1.01206,         50.2593,         8.25972,          7.6309,        0.999213,         59.8292,         38.7686
       4.59e-09,         226.475,          220.82,         68.1739,         38.4537,         95.6673,         80.7636,         8.35914,         1.01222,         45.5619,         8.24147,          7.7373,        0.999213,         63.5202,         38.8535
        4.6e-09,          226.42,         220.782,         69.1535,         38.4996,          95.645,         80.7376,         8.40372,         1.01237,         50.8792,         8.23726,         7.62782,        0.999212,         65.2308,         38.9396
       4.61e-09,         226.722,          221.07,         68.6093,         38.5564,         95.6795,         80.7474,         8.49151,         1.01254,         49.1968,         8.22977,         7.50594,        0.999212,         61.9896,           39.03
       4.62e-09,         226.605,          221.12,         68.5402,         38.6206,         95.4669,         80.7604,         8.79129,         1.01271,         46.9264,         8.21682,         7.79519,        0.999213,         61.0015,          39.115
       4.63e-09,         226.499,         221.035,          69.162,         38.6949,         95.3287,         80.7531,         8.57492,         1.01288,         49.0657,         8.21356,         7.58994,        0.999213,         62.9817,         39.2004
       4.64e-09,         226.681,         220.955,         70.8451,         38.7694,         95.6812,         80.7974,         8.34852,         1.01304,         47.0268,         8.21649,         7.73621,        0.999214,         62.1316,         39.2743
       4.65e-09,         226.288,         220.677,         70.5515,         38.8461,         96.2621,         80.8381,         8.47121,         1.01322,          52.868,         8.22759,         7.69493,        0.999215,         65.0817,         39.3513
       4.66e-09,         226.006,         220.518,         70.4196,         38.9527,         94.7305,         80.8467,          8.4901,         1.01341,         49.4103,         8.23558,         7.64411,        0.999216,         65.6964,         39.4369
       4.67e-09,         225.448,         219.934,         70.6537,         39.0488,          96.397,         80.8634,         8.31908,         1.01359,         45.7581,         8.23923,         7.71091,        0.999216,         62.1768,         39.5013
       4.68e-09,         225.076,         219.449,          69.793,         39.1445,         95.9562,         80.9055,         8.49273,         1.01378,         46.5371,         8.24047,         7.57026,        0.999216,         63.3227,         39.5781
       4.69e-09,          224.74,         219.128,          70.919,         39.2295,         95.3342,         80.9665,         8.59429,         1.01398,         48.9685,         8.24828,          7.8476,        0.999216,         61.2048,         39.6519
        4.7e-09,          224.86,         219.125,         70.2603,         39.3137,         96.8025,         81.0238,         8.52976,         1.01415,         49.9391,         8.26574,         8.06255,        0.999217,         63.3051,         39.7158
       4.71e-09,         224.588,         218.907,         72.0904,         39.4342,         95.2579,         81.0786,          8.4579,         1.01435,         46.0486,         8.26368,         7.94134,        0.999216,         61.3322,         39.7783
       4.72e-09,         224.397,         218.854,         69.0925,         39.5304,          96.164,         81.1447,         8.46509,         1.01455,         48.6154,         8.26428,         7.59131,        0.999214,         63.4686,         39.8593
       4.73e-09,         224.577,         218.799,         72.2698,         39.6374,         96.8529,         81.2286,         8.54308,         1.01475,         53.9107,         8.27115,         7.69513,        0.999212,         66.3318,         39.9397
       4.74e-09,         224.465,         218.764,         70.7923,         39.7354,          97.489,         81.3365,         8.51203,         1.01493,         50.2732,         8.26585,         7.62398,         0.99921,         68.5079,         40.0278
       4.75e-09,         224.875,         219.023,         69.5685,         39.8178,           96.28,         81.4113,         8.62062,         1.01514,         48.4796,         8.26077,         7.73324,        0.999207,         62.9111,         40.0932
       4.76e-09,         224.301,         218.941,         69.4635,         39.9168,          96.436,         81.4761,         8.49811,         1.01535,         46.3247,         8.25184,         7.75581,        0.999205,         64.5073,         40.1581
       4.77e-09,          224.79,         219.188,         70.6975,         40.0164,         97.1725,         81.5547,         8.55939,         1.01556,          48.635,         8.25181,         7.73157,        0.999202,         62.5283,         40.2256
       4.78e-09,         225.009,         219.461,         68.1356,         40.1098,         94.3284,         81.5693,         8.70694,         1.01577,          49.721,         8.24392,         7.57318,        0.999199,         66.5096,         40.3002
       4.79e-09,         224.807,          219.52,         70.1046,           40.21,           96.14,         81.6222,         8.63535,         1.01595,         45.9188,         8.25271,         7.83403,        0.999196,         64.4018,         40.3655
        4.8e-09,         225.235,          219.23,          72.228,         40.3246,         96.1955,         81.6622,         8.49911,         1.01612,         47.0419,         8.25967,         7.64561,        0.999193,          61.583,         40.4283
       4.81e-09,         224.619,         218.861,         69.0961,         40.4307,         97.7801,         81.7424,         8.45304,         1.01632,         50.8329,         8.27584,         7.67469,         0.99919,         65.6811,         40.5015
       4.82e-09,          223.97,         218.323,         72.7398,         40.5606,         96.7965,            81.8,         8.40651,         1.01653,         46.0648,         8.28157,         7.74266,        0.999186,         61.8425,         40.5736
       4.83e-09,         223.456,         217.722,         69.1932,         40.6502,         95.2138,         81.8581,         8.45916,          1.0167,         48.3137,         8.29738,         7.66822,        0.999183,         63.6905,         40.6311
       4.84e-09,         222.921,          217.21,          70.714,         40.7558,         98.1992,         81.9375,         8.63971,          1.0169,         50.1823,         8.29583,         7.81849,        0.999178,         61.2483,         40.7024
       4.85e-09,         222.743,          216.69,         71.4863,         40.8598,         96.3465,         81.9907,          8.5614,         1.01709,         54.1792,         8.30296,         7.83652,        0.999174,         65.2841,         40.7736
       4.86e-09,         222.036,         216.123,          69.254,         40.9576,         96.0644,         82.0378,         8.68164,         1.01727,         46.1676,         8.29602,         7.85308,        0.999171,         65.4966,         40.8637
       4.87e-09,         221.706,         215.546,         71.2152,         41.0791,         98.2195,         82.1247,         8.38447,         1.01746,         48.2339,         8.29996,         7.88105,        0.999167,         66.4869,         40.9387
       4.88e-09,         221.248,         214.944,         73.8907,          41.194,         96.6695,         82.1951,          8.4711,         1.01766,         48.5615,         8.30589,         7.90527,        0.999162,         70.4913,         41.0208
       4.89e-09,         221.368,         214.917,         67.7235,         41.2847,          96.595,         82.2817,         8.37079,         1.01787,          47.071,         8.32988,         7.64045,        0.999158,         60.0267,         41.0854
        4.9e-09,         221.415,         215.156,         70.7257,          41.399,         96.2541,         82.3571,         8.40591,         1.01808,         48.7415,         8.34388,         7.77421,        0.999153,         62.4981,         41.1427
       4.91e-09,         222.268,         215.794,         70.2966,         41.4982,         98.4708,         82.4482,         8.54129,         1.01829,         47.0432,         8.34873,         7.84831,        0.999148,         62.3508,         41.1961
       4.92e-09,         222.743,         216.611,         72.4107,         41.6108,         96.3897,          82.511,         8.40005,         1.01848,         50.0123,          8.3645,         7.84145,        0.999144,         63.7936,         41.2555
       4.93e-09,         223.593,         217.542,          71.424,         41.7341,         96.4032,           82.54,          8.5056,          1.0187,         48.9635,         8.36467,         7.65285,        0.999139,          64.883,         41.3162
       4.94e-09,         224.502,         218.482,         69.3752,          41.857,         98.0365,         82.5718,           8.667,         1.01893,         51.3616,         8.36985,         7.67891,        0.999133,         65.4528,         41.3773
       4.95e-09,         225.028,          219.35,         69.4848,         41.9837,          96.899,         82.6065,         8.45634,         1.01916,         49.7628,         8.36608,         7.88578,        0.999127,         61.1923,         41.4256
       4.96e-09,          225.73,         220.212,         74.3906,         42.1286,         98.9651,         82.7264,         8.33428,          1.0194,         48.6112,         8.35525,         7.71511,        0.999121,         63.9814,         41.4904
       4.97e-09,         226.288,         220.943,         72.6016,         42.2712,         96.0853,         82.8138,         8.73172,         1.01963,         47.7428,         8.35069,         7.65213,        0.999115,          64.663,         41.5627
       4.98e-09,         226.413,         221.447,         70.0525,         42.3996,         96.4987,         82.8792,         8.48483,          1.0199,         47.9815,          8.3528,         7.69968,         0.99911,         65.6757,         41.6325
       4.99e-09,         227.014,         222.014,         70.2256,         42.5348,         97.5514,         82.9523,         8.54551,         1.02015,         49.8057,         8.35517,          7.8759,        0.999104,         65.5342,         41.7036
          5e-09,         227.809,         222.832,         69.2466,          42.672,         98.1202,         83.0326,         8.50688,         1.02038,         46.9653,         8.35047,         7.77349,        0.999098,         64.7152,         41.7627
       5.01e-09,         228.046,         223.371,          72.179,         42.8065,         95.9688,         83.0944,         8.59857,         1.02061,          50.834,          8.3529,          7.6402,        0.999092,         65.9818,         41.8304
       5.02e-09,         229.001,         223.969,          70.742,         42.9436,          96.186,         83.1594,         8.61903,         1.02084,         46.6047,          8.3514,         7.84794,        0.999086,         62.8607,         41.8841
       5.03e-09,         229.314,         224.345,         71.1614,         43.0767,         97.0172,         83.2252,         8.42048,         1.02106,         51.8808,         8.36482,         7.68019,        0.999079,          66.111,         41.9424
       5.04e-09,         229.414,         224.852,         71.5494,         43.2219,         97.2969,         83.2893,         8.54064,         1.02131,         46.9058,         8.36851,         7.71228,        0.999073,          64.909,         41.9878
       5.05e-09,         229.931,         225.326,         69.1874,         43.3687,         98.3034,         83.3559,         8.28567,         1.02153,         50.5521,         8.37983,         7.67369,        0.999066,         60.7671,         42.0443
       5.06e-09,         230.357,         225.684,         70.4285,         43.5188,         98.3999,         83.3824,         8.59612,         1.02178,         51.6965,         8.39452,         7.81371,        0.999061,         64.0807,         42.0952
       5.07e-09,          231.04,         226.337,         71.3449,         43.6792,         98.4347,         83.4116,          8.6017,         1.02202,         47.8816,         8.41401,         7.73744,        0.999056,         64.3806,         42.1585
       5.08e-09,         231.128,         226.967,         70.2026,         43.8238,         97.0706,          83.436,         8.57358,         1.02224,         51.6277,         8.43673,         7.80499,         0.99905,         63.1267,         42.2156
       5.09e-09,         232.429,         227.948,         71.2823,         43.9721,         97.4868,         83.4619,         8.44976,         1.02247,          54.642,         8.47151,         7.90582,        0.999045,         62.2902,         42.2669
        5.1e-09,         232.916,         229.058,         73.4572,         44.1173,         99.1911,         83.5374,         8.53843,         1.02273,         44.8037,         8.47748,         7.72843,        0.999039,         64.7715,         42.3156
       5.11e-09,         234.037,         229.987,         70.1335,         44.2402,         97.2861,         83.5856,         8.47551,         1.02298,         48.0248,         8.49545,         7.66344,        0.999034,          62.473,         42.3555
       5.12e-09,         235.075,         231.067,         74.4402,         44.3981,         99.1437,         83.6495,         8.46904,         1.02324,         52.8086,         8.53249,         7.57624,        0.999028,         70.0768,         42.4289
       5.13e-09,         235.718,         232.043,         70.9696,         44.5424,         98.2155,         83.7135,         8.59224,         1.02349,         50.2116,         8.56966,         7.68645,        0.999022,         65.0963,         42.4918
       5.14e-09,         236.702,         232.987,         70.3337,         44.6791,         97.6281,         83.7354,         8.63715,         1.02373,         48.0499,         8.60365,         7.92826,        0.999016,         64.1815,          42.548
       5.15e-09,         237.686,         234.149,         72.8811,         44.8179,         98.9759,         83.7904,         8.27406,         1.02399,         49.6955,         8.64381,         7.76594,        0.999009,          64.946,         42.5948
       5.16e-09,         238.836,         235.443,         73.3262,         44.9576,         97.7989,         83.8052,          8.6169,         1.02426,         50.2856,         8.67455,         7.92438,        0.999002,         67.5895,         42.6501
       5.17e-09,         239.933,         236.584,         72.9454,         45.0936,         98.0866,         83.8175,         8.60406,         1.02455,         48.0011,         8.70068,         7.96261,        0.998994,            63.0,         42.6861
       5.18e-09,         240.578,         237.602,         72.0497,         45.2229,         97.5885,         83.8336,         8.72147,          1.0248,         52.1658,         8.74157,         7.87334,        0.998987,         65.3389,         42.7272
       5.19e-09,         241.299,         238.467,         73.5005,         45.3507,         97.8598,         83.8748,         8.54274,         1.02507,         50.1561,         8.76775,          7.8866,         0.99898,         68.9785,         42.7924
        5.2e-09,         241.892,           239.2,         71.0034,          45.471,         98.2144,         83.9364,         8.59125,         1.02533,         50.6468,         8.78905,         7.79388,        0.998972,          64.797,         42.8456
       5.21e-09,         242.407,         240.007,         72.5169,         45.6139,         98.9463,         84.0146,         8.47888,         1.02562,         51.6859,         8.80864,         7.76775,        0.998964,         64.9467,         42.8964
       5.22e-09,         243.321,         240.722,         71.9088,          45.739,         98.2536,         84.0958,         8.56458,         1.02594,         47.4094,         8.83198,          7.5208,        0.998957,         67.1575,           42.94
       5.23e-09,         243.943,         241.494,         71.1768,         45.8473,          98.211,         84.2126,         8.40214,         1.02624,         45.6531,         8.84859,         7.74296,        0.998949,         60.5079,         42.9722
       5.24e-09,         244.564,         242.167,         70.5401,         45.9723,         98.6874,          84.319,         8.47621,         1.02656,         47.2746,         8.86439,         7.79521,        0.998941,         66.5655,         43.0286
       5.25e-09,         244.894,         242.701,          72.076,         46.0856,         98.2654,         84.4237,         8.45388,         1.02684,         51.1433,         8.89157,         7.76238,        0.998934,         64.1594,         43.0729
       5.26e-09,         244.663,         242.912,         70.8358,         46.2031,         97.8144,         84.5325,         8.68043,         1.02715,         46.8232,         8.92656,         7.77802,        0.998929,         64.2451,         43.1171
       5.27e-09,          245.64,         243.464,         72.7517,         46.3463,          99.159,         84.6581,          8.3702,         1.02747,         46.0168,         8.96217,         7.80502,        0.998923,         61.2352,         43.1518
       5.28e-09,         245.953,         243.907,         72.3116,         46.4844,         98.7146,         84.8056,          8.3695,          1.0278,         50.4123,         9.00127,         7.66531,        0.998917,         66.5151,         43.1878
       5.29e-09,         246.454,         244.471,         70.4878,         46.6056,          98.816,         84.9494,         8.71556,         1.02814,         45.7005,         9.03185,         7.73375,        0.998911,         64.7825,         43.2289
        5.3e-09,         246.683,          245.01,         74.5758,         46.7374,         99.2218,         85.1072,         8.38347,         1.02847,         49.6672,         9.07549,          7.7449,        0.998905,         63.9972,         43.2684
       5.31e-09,         246.874,         245.299,         71.7973,         46.8704,         98.3649,         85.2747,         8.64821,         1.02877,         48.7977,         9.11521,         7.78932,        0.998899,         66.0314,         43.3115
       5.32e-09,         246.818,         245.117,         72.5162,         46.9902,         100.941,         85.5002,         8.52662,         1.02911,         53.2055,         9.15224,         7.69451,        0.998894,          64.383,         43.3442
       5.33e-09,         246.706,         244.773,         72.0843,         47.1007,         101.048,         85.7428,         8.54383,         1.02945,         55.1776,         9.18097,          7.7349,        0.998889,         63.4749,         43.3684
       5.34e-09,          245.97,         244.322,         71.5167,         47.2114,         100.546,         85.9725,         8.48851,         1.02976,         50.8631,           9.197,         7.62052,        0.998885,          63.739,         43.4078
       5.35e-09,         245.888,         244.041,         71.7651,         47.3142,         100.655,          86.192,         8.67004,         1.03009,          51.891,         9.21952,         7.68184,        0.998883,         68.9399,         43.4542
       5.36e-09,         245.601,         243.711,         73.2089,         47.4376,         99.7407,         86.4217,          8.4285,         1.03041,         47.5065,         9.23021,         7.66589,        0.998881,         64.6457,         43.4975
       5.37e-09,         245.736,         243.707,         71.1549,         47.5609,         100.177,         86.6381,         8.57057,         1.03075,         51.0959,          9.2551,         7.67765,        0.998878,         62.2033,         43.5251
       5.38e-09,         245.705,         243.839,         70.8464,         47.6793,         99.7885,          86.853,         8.69559,          1.0311,          47.195,         9.27234,         7.70848,        0.998875,         65.9086,         43.5665
       5.39e-09,         245.886,         243.989,         72.1964,         47.8035,         100.818,         87.0816,         8.59912,         1.03147,         49.2556,         9.30364,         7.60456,        0.998873,         67.4177,         43.6138
        5.4e-09,         245.861,         244.162,          73.905,         47.9385,         100.401,          87.275,         8.70861,         1.03185,         45.0348,          9.3293,         7.74909,         0.99887,         61.0356,          43.648
       5.41e-09,         245.933,         244.159,         72.7536,         48.0723,         100.136,         87.4569,         8.75092,         1.03224,         53.8235,         9.36275,         7.85368,        0.998867,         64.9356,         43.6928
       5.42e-09,         246.034,         244.147,         70.5618,         48.2039,         101.099,         87.6459,         8.61156,         1.03262,         46.5973,         9.38629,         7.84245,        0.998865,         68.1729,         43.7437
       5.43e-09,         246.086,         244.064,         70.8093,         48.3318,         100.467,         87.8049,         8.56597,         1.03303,         48.0164,         9.41264,         7.61595,        0.998863,         67.8381,         43.7944
       5.44e-09,         245.795,         243.753,         71.8344,         48.4496,         99.7921,         87.9498,         8.61983,          1.0334,          48.738,         9.43972,         7.82972,        0.998861,         63.1829,         43.8279
       5.45e-09,         245.657,         243.519,         72.0652,         48.5759,         101.005,         88.1482,         8.53175,         1.03383,         48.3389,         9.46604,         7.68287,        0.998858,         66.3599,         43.8695
       5.46e-09,         244.913,         243.083,         73.0379,         48.6935,         100.705,         88.3543,         8.52911,         1.03422,         48.7862,         9.49953,         7.68032,        0.998854,         60.5206,         43.8926
       5.47e-09,         244.872,         242.851,         73.0508,         48.8074,         101.875,         88.5735,         8.40588,         1.03464,          50.239,         9.52496,         7.83171,        0.998851,         65.5288,         43.9351
       5.48e-09,         245.124,         242.724,         73.6494,         48.9222,         102.061,         88.7876,         8.61406,         1.03502,          50.548,          9.5343,         7.76734,        0.998847,         61.0016,         43.9522
       5.49e-09,         244.779,         242.647,         71.8224,         49.0502,         101.405,         88.9783,         8.36716,         1.03547,         48.8064,         9.53842,         7.64073,        0.998843,         65.3704,         43.9936
        5.5e-09,         244.207,         242.343,          72.429,         49.1692,         102.335,         89.1844,         8.64265,         1.03586,         47.9904,         9.54874,         7.77585,        0.998838,         63.6419,         44.0206
       5.51e-09,         244.067,          241.67,         72.1045,         49.2747,         101.884,         89.4098,         8.62107,         1.03627,         47.8826,         9.54033,         7.66851,        0.998832,         65.1725,         44.0503
       5.52e-09,         243.825,         241.321,         72.6466,         49.4045,         102.184,         89.6416,          8.7541,         1.03671,         51.5637,         9.53005,         7.74266,        0.998827,         64.6741,         44.0757
       5.53e-09,         243.558,         241.001,         73.0247,         49.5311,         102.409,         89.8703,          8.7576,         1.03716,         45.3919,         9.51392,         7.70995,        0.998822,         63.1279,         44.1071
       5.54e-09,         243.093,         240.581,         73.6878,         49.6515,         103.939,         90.1016,         8.66379,         1.03762,         48.8591,         9.49366,         7.67977,        0.998816,         65.9337,         44.1537
       5.55e-09,         242.801,         240.173,         71.0748,         49.7777,          101.66,         90.3116,         8.79077,         1.03806,         47.5467,          9.4769,         7.69381,         0.99881,          61.496,         44.1726
       5.56e-09,          242.72,         239.984,         72.1315,         49.9036,         100.225,         90.4865,         8.57237,         1.03856,         47.6667,         9.47052,         7.73281,        0.998802,         66.3306,         44.2163
       5.57e-09,         242.609,         240.106,         71.8868,         50.0249,         102.199,         90.6992,         8.50784,         1.03904,         49.2748,         9.45662,         7.87608,        0.998796,         67.9875,         44.2522
       5.58e-09,          243.09,         240.318,          73.096,         50.1484,         102.913,         90.9564,         8.63888,          1.0395,         48.7397,         9.44084,          7.5759,         0.99879,         66.1879,         44.2774
       5.59e-09,         243.554,         240.809,         72.2587,         50.2749,         103.781,         91.2183,         8.62303,            1.04,         48.1325,         9.42854,         7.72377,        0.998783,         66.6213,         44.3093
        5.6e-09,         244.215,         241.436,         72.8018,         50.3797,         103.742,         91.4796,         8.55204,         1.04051,         43.8176,         9.41445,         7.86635,        0.998776,          67.273,         44.3524
       5.61e-09,         244.542,         241.841,         74.2888,         50.4878,         103.151,         91.7369,         8.54998,         1.04105,           46.47,         9.40185,         7.57789,        0.998767,         66.8196,          44.382
       5.62e-09,         244.657,           242.1,         73.4544,         50.5723,         104.294,         92.0354,         8.54597,         1.04156,          49.371,          9.4025,         7.78343,        0.998759,         60.1835,         44.3953
       5.63e-09,         244.542,           242.2,         72.6622,         50.6688,         102.527,         92.2933,         8.57019,         1.04207,         46.5148,         9.40905,         7.58228,         0.99875,         64.4202,         44.4303
       5.64e-09,         244.998,         242.596,          74.138,         50.7774,         103.052,         92.5574,          8.4208,         1.04259,         46.9645,         9.41252,         7.88606,        0.998742,         68.3776,         44.4623
       5.65e-09,         245.383,          242.84,         73.1339,         50.8654,         103.871,         92.8515,         8.47192,         1.04308,         50.1517,         9.42092,         7.94229,        0.998735,         63.1456,         44.4836
       5.66e-09,         244.836,         242.584,         74.1515,         50.9622,         104.226,         93.1197,         8.53283,         1.04361,         51.2823,         9.43481,         7.69258,        0.998728,         65.0033,         44.5084
       5.67e-09,         244.825,         242.482,         70.8342,         51.0661,         104.961,          93.419,         8.53194,         1.04409,         50.5288,         9.46129,         7.84391,        0.998721,         58.6486,         44.5142
       5.68e-09,         245.064,         242.506,         71.4749,         51.1576,         104.943,         93.6969,         8.52516,         1.04458,         44.7715,         9.48505,         7.68008,        0.998714,         65.6038,         44.5363
       5.69e-09,         244.525,         242.022,         74.3948,         51.2546,         105.358,         93.9664,         8.65856,         1.04505,         48.0501,         9.50833,          7.9352,        0.998707,         62.7622,         44.5557
        5.7e-09,         244.403,         241.866,         72.9185,         51.3693,         105.954,         94.2389,          8.5738,         1.04552,         51.1947,         9.54383,         7.60079,        0.998699,         67.2042,         44.5887
       5.71e-09,          244.46,         241.778,         73.4728,         51.4766,         105.069,         94.4946,         8.65377,         1.04602,         48.5385,         9.57568,         7.67564,        0.998692,         64.4948,         44.6173
       5.72e-09,         244.459,         241.791,         72.4045,         51.5783,         105.423,         94.7491,         8.54748,         1.04647,         45.9294,         9.59664,         7.86921,        0.998683,         64.9814,          44.639
       5.73e-09,          244.47,         241.992,         73.4525,          51.682,         106.519,         95.0205,         8.43892,         1.04698,         49.4775,         9.61413,         7.75756,        0.998673,         65.2811,         44.6752
       5.74e-09,         244.789,         242.356,         73.1748,         51.7993,         107.109,         95.2977,         8.68237,         1.04742,         51.9274,         9.63602,         7.59376,        0.998662,         64.3724,         44.7003
       5.75e-09,         244.958,         242.595,         74.7771,         51.9289,         106.298,         95.5833,         8.69155,          1.0479,         49.6036,          9.6432,         7.76372,        0.998651,          63.369,         44.7242
       5.76e-09,         245.515,         243.084,         73.2914,         52.0523,         106.811,         95.8857,         8.61354,         1.04839,         51.2215,         9.66442,         7.71597,        0.998639,         65.8573,         44.7619
       5.77e-09,         245.747,          243.45,         75.5672,         52.1812,         106.684,         96.2047,         8.79197,          1.0489,         47.5544,         9.66641,         7.77811,        0.998628,         65.3946,         44.7989
       5.78e-09,         246.593,         244.055,         72.6929,         52.2739,         108.773,         96.5305,         8.53112,         1.04934,         50.9293,         9.67519,         7.74056,        0.998615,         66.4218,         44.8301
       5.79e-09,         247.588,         244.852,         74.6148,         52.3764,         105.916,         96.8042,         8.57149,         1.04991,         47.4504,         9.68536,         7.88023,        0.998603,         63.7669,         44.8539
        5.8e-09,         247.518,         245.247,         71.4933,         52.4723,         107.412,         97.1327,         8.70611,         1.05041,         47.5792,         9.69843,         7.76725,         0.99859,         64.0238,         44.8841
       5.81e-09,         247.857,         245.649,          73.809,         52.5789,         107.088,         97.4513,         8.66751,         1.05097,         47.3006,         9.71154,         7.75796,        0.998577,          68.879,         44.9268
       5.82e-09,         248.228,         246.021,         73.6919,         52.6762,         108.045,         97.7437,         8.56291,         1.05149,         50.1269,         9.71862,         7.62647,        0.998565,          63.315,         44.9522
       5.83e-09,         248.073,         246.061,         72.0534,         52.7698,         107.358,          98.024,         8.63735,         1.05203,         48.6471,         9.73237,         7.70934,        0.998553,          63.934,         44.9802
       5.84e-09,         248.566,          246.29,         75.1941,         52.8653,         108.182,         98.3253,         8.53221,         1.05265,         52.4807,          9.7444,         7.86498,        0.998542,         65.7436,         45.0153
       5.85e-09,         248.934,         246.639,         73.6007,         52.9618,         108.396,         98.6516,         8.67276,         1.05325,         46.0939,         9.73693,         7.76108,        0.998529,         66.7556,         45.0407
       5.86e-09,          249.45,         247.018,         74.9711,         53.0784,         108.863,         99.0135,         8.65652,         1.05381,         51.1258,         9.73653,         7.57496,        0.998517,         67.3506,         45.0676
       5.87e-09,         249.499,         247.493,         74.4583,         53.1925,         108.114,         99.3384,         8.72327,         1.05432,          49.683,         9.74597,         7.82537,        0.998504,         65.2397,         45.0985
       5.88e-09,         250.283,         248.088,         74.8152,         53.2951,         109.742,         99.6674,         8.58544,         1.05489,         47.0227,         9.75638,         7.53216,        0.998491,         63.8979,         45.1287
       5.89e-09,         250.717,         248.702,         74.0519,         53.3993,         110.954,          100.05,          8.5042,         1.05541,         50.1017,         9.76389,         7.83474,         0.99848,         67.3807,         45.1551
        5.9e-09,         250.968,         249.144,         75.2205,         53.5131,         109.429,         100.376,          8.5486,         1.05596,         48.4767,         9.77483,         7.67684,        0.998468,         65.7375,         45.1915
       5.91e-09,         251.499,         249.612,         75.7943,          53.616,         109.648,         100.669,           8.835,         1.05653,         49.7912,         9.78929,         7.67038,        0.998457,         69.5471,         45.2403
       5.92e-09,         251.228,         249.872,         72.7429,         53.7126,         110.501,         100.992,         8.61696,         1.05704,         46.8457,         9.80237,         7.78008,        0.998446,         65.0009,         45.2778
       5.93e-09,         252.074,         250.377,         74.8664,         53.8161,         110.884,         101.312,         8.55496,         1.05755,         53.0632,         9.81645,         7.65134,        0.998433,         65.0323,         45.3113
       5.94e-09,         252.427,         250.799,         73.9302,         53.9079,         110.768,           101.6,         8.50831,         1.05803,         48.2227,         9.82199,         7.63771,         0.99842,         62.5544,         45.3319
       5.95e-09,         252.709,         251.166,         76.0661,         53.9986,         111.404,         101.863,         8.57938,         1.05853,         49.3246,         9.82247,         7.59678,        0.998406,         64.0479,         45.3622
       5.96e-09,         252.695,         251.501,         73.3537,         54.0757,         111.086,         102.137,         8.67369,         1.05903,         49.3807,         9.82608,         7.81437,         0.99839,         67.6456,         45.3957
       5.97e-09,         253.421,         251.995,         73.8992,         54.1405,         111.177,         102.415,          8.6907,         1.05954,         50.3791,         9.83144,         7.59093,        0.998374,         66.0945,         45.4277
       5.98e-09,         253.503,          252.34,         73.9962,         54.2243,          111.21,         102.684,         8.73853,         1.06007,         48.3388,         9.83196,         7.60556,        0.998359,         71.0132,         45.4851
       5.99e-09,         253.988,         252.643,         75.6475,          54.299,         112.163,         102.993,         8.59718,         1.06064,         50.0004,         9.83361,         7.65413,        0.998346,         66.8465,         45.5163
          6e-09,         253.486,         252.392,         73.2397,         54.3655,         111.707,         103.263,         8.66697,         1.06121,         49.3445,         9.84304,         7.53661,        0.998331,         68.6958,         45.5567
       6.01e-09,         252.899,         251.757,         73.5751,          54.436,         112.515,         103.576,         8.68169,         1.06179,         52.2288,         9.86057,         7.79184,        0.998319,         65.9574,         45.5646
       6.02e-09,         252.566,         251.177,         73.2905,         54.5166,         112.464,         103.869,         8.69469,         1.06231,         48.7872,         9.87142,         7.72715,        0.998308,         64.1985,         45.5769
       6.03e-09,         252.041,         250.501,         74.2052,         54.6011,         111.591,         104.173,         8.57524,         1.06284,         49.3499,         9.87726,         7.80438,        0.998296,         67.1867,         45.5982
       6.04e-09,         251.293,         249.784,         75.2672,         54.6777,         112.183,         104.457,          8.4888,         1.06334,         50.2427,         9.88893,          7.5805,        0.998285,         65.3634,         45.5996
       6.05e-09,         250.155,         248.748,         74.8634,         54.7652,         114.214,          104.74,         8.68495,         1.06388,           53.74,         9.92125,         7.65304,        0.998272,         64.3283,          45.596
       6.06e-09,         249.378,         247.555,         73.3785,         54.8439,         114.587,         105.048,         8.70642,         1.06443,         46.9447,         9.93439,         7.65099,         0.99826,         66.2579,         45.6078
       6.07e-09,         248.465,         246.532,         75.0657,         54.9368,         113.462,         105.298,         8.76632,         1.06497,         52.8623,          9.9452,         7.86131,        0.998247,         67.9372,         45.6106
       6.08e-09,         247.388,         245.441,         74.4211,         55.0144,         113.859,          105.52,         8.66855,         1.06548,         48.0399,         9.93096,         7.61939,        0.998235,         68.1721,         45.6295
       6.09e-09,           246.6,         244.346,         75.1852,         55.0955,          114.94,         105.769,         8.76714,         1.06598,           49.72,         9.91594,         7.52102,        0.998223,         67.2727,         45.6401
        6.1e-09,         245.172,         242.893,         76.4559,         55.1887,         115.155,          106.02,         8.59886,         1.06648,         49.3194,          9.8983,         7.77734,        0.998212,         67.6501,         45.6513
       6.11e-09,         243.642,         241.287,         75.9339,         55.2869,         114.187,         106.288,         8.69722,         1.06699,         51.1884,          9.8762,         7.85448,        0.998199,         62.0314,         45.6654
       6.12e-09,         242.473,         239.808,         76.1992,          55.376,         114.272,         106.586,         8.66088,         1.06761,         50.2834,         9.85422,          7.8167,        0.998188,         66.7165,         45.6932
       6.13e-09,         241.226,         238.207,         74.7612,         55.4672,          115.08,         106.855,         8.67822,         1.06822,         45.3213,         9.83076,         7.65473,        0.998175,         65.6384,         45.7081
       6.14e-09,         239.994,         236.502,         74.7444,         55.5646,         114.247,         107.053,          8.5285,         1.06883,         48.2791,          9.8031,         7.71074,        0.998159,         63.7662,         45.7377
       6.15e-09,         238.216,         234.607,         76.4328,         55.6803,         115.407,         107.316,          8.6759,         1.06948,         49.4579,         9.78521,         7.73328,        0.998143,         64.0539,         45.7696
       6.16e-09,         237.108,         233.244,         74.6792,         55.7745,         115.856,         107.576,         8.66035,          1.0701,          46.422,         9.76861,         7.44364,        0.998128,          68.816,         45.8041
       6.17e-09,         236.093,         231.871,         76.3671,         55.8961,         115.562,         107.785,         8.45148,         1.07069,         47.1859,         9.75247,         7.69398,        0.998113,         65.8764,         45.8279
       6.18e-09,         234.598,         230.488,         74.1954,         55.9854,         115.733,         107.963,         8.80259,         1.07139,         46.8175,         9.72913,         7.82616,        0.998098,         68.0481,         45.8494
       6.19e-09,         234.629,         229.614,         76.6783,         56.0768,         115.333,         108.126,          8.6488,         1.07207,         49.6831,           9.718,         7.75464,        0.998084,         64.3574,         45.8638
        6.2e-09,         233.188,         228.741,         75.2534,         56.1513,         117.447,         108.353,         8.70593,         1.07259,         47.5199,         9.70421,         7.64734,        0.998071,         64.3226,         45.8909
       6.21e-09,         232.263,         227.709,         76.6161,         56.2165,          116.46,         108.523,         8.69987,         1.07318,         48.3942,         9.70388,         7.71452,        0.998057,         68.5364,         45.9331
       6.22e-09,         231.604,         227.026,         75.8716,         56.2858,         117.578,         108.754,         8.70923,         1.07372,         51.9312,         9.71067,         7.73071,        0.998043,         60.8755,         45.9404
       6.23e-09,         231.117,         226.223,         75.4602,         56.3652,         117.046,          108.99,         8.76242,         1.07431,         45.7963,         9.69789,         7.93438,        0.998028,         65.3332,          45.969
       6.24e-09,         230.566,         225.629,         77.0634,         56.4414,          116.68,           109.2,          8.8048,         1.07489,         49.1205,         9.69623,         7.72193,        0.998015,          64.945,         45.9932
       6.25e-09,         230.113,         225.102,         76.7512,         56.5207,         117.408,         109.466,         8.56245,          1.0755,         50.3239,         9.69547,          7.7714,        0.998003,         66.3728,         46.0216
       6.26e-09,         229.969,         224.662,          75.019,         56.6106,         117.477,         109.735,          8.6073,         1.07604,         49.0088,         9.68547,         7.66001,         0.99799,         63.3169,         46.0454
       6.27e-09,         230.499,         224.737,         75.7015,         56.7029,         117.143,         109.967,         8.52384,         1.07659,         47.6666,          9.6807,         7.82227,        0.997978,         66.1559,         46.0786
       6.28e-09,         229.573,         224.501,         76.3207,         56.7956,         117.692,         110.173,          8.5901,          1.0772,         51.9762,         9.67714,         7.89006,        0.997965,         63.8524,         46.0918
       6.29e-09,         229.381,         224.019,         75.7126,         56.8926,         117.208,         110.331,         8.67927,         1.07783,         52.0712,         9.67748,          7.6443,        0.997953,         64.8733,         46.1233
        6.3e-09,         229.221,         223.676,         75.4604,         56.9725,         119.052,          110.53,         8.70161,         1.07847,         50.3103,         9.68645,         7.72263,        0.997939,         65.9293,         46.1416
       6.31e-09,         228.394,         223.071,         75.7394,         57.0568,         117.867,         110.719,         8.66563,         1.07906,         51.3298,         9.68725,          7.7166,        0.997926,         65.6948,         46.1772
       6.32e-09,         228.225,         222.394,         76.9922,         57.1336,         118.425,         110.934,         8.81319,         1.07958,         51.3317,         9.68953,         7.88856,        0.997914,         66.3713,         46.2071
       6.33e-09,         227.835,         221.788,          76.811,         57.2074,         118.454,         111.117,         8.74272,         1.08015,         52.0715,         9.69392,         7.60444,          0.9979,         68.0997,         46.2506
       6.34e-09,         227.301,         221.174,         74.0738,          57.271,         118.996,         111.309,         8.71572,         1.08077,         48.7676,         9.70301,          7.6407,        0.997886,         67.8639,          46.303
       6.35e-09,           226.9,         220.654,          75.323,         57.3312,         118.897,         111.518,         8.79741,          1.0813,         52.0547,         9.70944,          7.7344,        0.997871,         66.5725,         46.3515
       6.36e-09,         226.303,         220.183,         76.2908,         57.4179,         119.127,         111.708,         8.67367,         1.08189,         49.8296,          9.7174,         7.78505,        0.997856,         64.2758,         46.3929
       6.37e-09,         226.516,         220.288,         75.3886,         57.5218,         119.517,         111.823,         8.71239,         1.08244,         52.2111,          9.7319,         7.60174,        0.997842,         63.7421,         46.4198
       6.38e-09,          226.58,          220.13,         76.0524,         57.6198,         118.416,         111.912,         8.86654,         1.08298,         50.4614,         9.73846,         7.85902,        0.997826,         69.4321,         46.4641
       6.39e-09,          226.58,         220.248,         77.3635,         57.7204,         118.762,         112.027,         8.67097,         1.08347,         51.2538,         9.74496,         7.62471,        0.997811,          64.377,         46.4983
        6.4e-09,         226.392,         220.236,         75.2034,         57.8159,         120.149,         112.144,         8.65105,         1.08391,         47.0721,         9.74995,         7.53892,        0.997796,         64.4044,         46.5289
       6.41e-09,         226.865,         220.075,         76.4634,         57.9144,         119.692,          112.26,         8.74205,         1.08437,         50.4384,         9.77086,         7.68686,        0.997783,         62.8664,         46.5476
       6.42e-09,         226.291,         220.069,         76.8668,         58.0305,         120.222,         112.386,         8.65354,         1.08479,         46.4315,          9.7959,         7.80674,        0.997769,         68.3677,         46.5751
       6.43e-09,          227.38,         220.631,          77.487,          58.133,         119.687,         112.477,         8.69893,         1.08526,         48.3691,         9.82865,         7.66557,        0.997756,         66.0834,         46.6045
       6.44e-09,          227.03,         221.015,         77.5287,         58.2584,         120.359,         112.617,         8.63226,         1.08569,         47.7851,          9.8575,         7.65821,        0.997742,         65.0775,         46.6353
       6.45e-09,         227.957,          221.69,         75.2105,         58.3638,         120.004,         112.697,         8.67826,         1.08617,           50.29,         9.88085,         7.56007,         0.99773,         63.5451,          46.665
       6.46e-09,         228.806,          222.55,         75.8446,          58.476,         119.639,         112.805,         8.70672,         1.08665,         52.4913,          9.9022,         7.87504,         0.99772,         65.6408,         46.6903
       6.47e-09,         229.598,         223.568,         77.0772,         58.5942,         120.937,         112.982,          8.6902,          1.0872,         47.5912,         9.91239,         8.00167,        0.997711,         65.1058,         46.7217
       6.48e-09,         230.438,         224.549,         77.9306,         58.7021,         120.747,         113.164,         8.69695,          1.0878,         49.5606,         9.92792,         7.50733,        0.997704,          66.751,         46.7687
       6.49e-09,         231.229,         225.464,         75.1957,         58.7953,         120.526,         113.302,         8.66238,         1.08834,         48.4164,         9.94092,          7.8107,        0.997695,         66.0441,         46.8167
        6.5e-09,         232.298,         226.626,         77.8487,         58.9145,         120.718,         113.464,         8.94058,         1.08887,         50.2578,         9.96182,         7.86445,        0.997685,         68.1966,         46.8575
       6.51e-09,         233.002,         227.804,         75.8257,         59.0348,         120.996,         113.618,         9.01143,         1.08941,         49.3334,         9.98386,         7.83088,        0.997675,         68.6179,         46.8969
       6.52e-09,         233.529,         228.236,         76.0715,         59.1466,         121.009,         113.725,         8.79553,         1.08992,         50.5205,         10.0123,         7.78514,        0.997665,         67.7837,         46.9531
       6.53e-09,         233.937,         228.904,         79.7338,         59.2925,         121.012,         113.862,         8.72268,         1.09041,         48.5233,         10.0292,         7.61977,        0.997656,         64.2111,          47.004
       6.54e-09,         234.704,          229.61,         77.9944,         59.4302,         121.082,         114.022,         8.65418,         1.09095,         47.1603,          10.046,         7.77168,        0.997646,         65.0997,         47.0485
       6.55e-09,         235.581,          230.54,         78.5514,         59.5761,         121.086,         114.158,         8.68615,          1.0914,         53.1786,         10.0787,          7.5347,        0.997635,         64.6858,         47.0982
       6.56e-09,         235.992,         231.335,         76.7748,         59.7146,         120.999,         114.298,         8.77988,         1.09191,         48.1817,         10.0992,         7.83312,        0.997621,         63.7922,         47.1439
       6.57e-09,         237.076,          232.44,         79.6316,         59.8751,         121.027,          114.41,         8.74041,         1.09247,         50.2476,          10.118,         7.78336,        0.997606,         63.5439,         47.1816
       6.58e-09,          237.66,         233.167,         77.8503,         60.0268,          122.32,         114.518,         8.61996,         1.09304,         49.7136,         10.1456,         7.47272,        0.997596,         68.3754,         47.2337
       6.59e-09,         237.736,         233.595,         78.9522,         60.1794,         122.006,         114.671,         8.73069,         1.09371,         50.4887,          10.173,         7.72732,        0.997585,         66.6479,         47.2905
        6.6e-09,         238.413,         234.022,         78.7759,         60.3299,         121.027,         114.785,         8.98739,         1.09436,         52.6412,         10.2048,         7.87785,        0.997575,         63.2864,         47.3439
       6.61e-09,         238.699,          234.34,         78.4109,         60.4864,         122.304,         114.911,         8.70268,         1.09494,         49.7963,         10.2311,         7.73427,        0.997565,          66.255,         47.3922
       6.62e-09,         239.349,         235.165,         77.6717,         60.6196,         121.414,         114.977,         8.92826,         1.09564,         49.2193,         10.2583,         7.78183,        0.997554,         66.3077,         47.4495
       6.63e-09,         239.694,         235.956,         78.6548,         60.7546,         122.107,         115.034,         8.78856,         1.09626,         44.7013,         10.2684,         7.64546,        0.997541,         68.6976,         47.5223
       6.64e-09,         239.985,         236.497,         78.4508,         60.8943,         121.192,         115.074,         8.69569,         1.09682,         48.2914,         10.2889,         7.77539,        0.997527,         66.2431,         47.5931
       6.65e-09,         240.389,         236.748,         80.4116,         61.0353,         121.765,         115.116,         8.87721,         1.09753,         48.7591,          10.311,         7.74548,        0.997511,         64.8353,         47.6615
       6.66e-09,         240.571,         236.801,         80.8126,         61.1482,         121.646,         115.158,         8.69007,         1.09818,         49.9218,         10.3393,         7.78687,        0.997495,         68.0512,         47.7494
       6.67e-09,         240.964,           237.1,         78.4083,         61.2411,         121.531,         115.233,         8.71242,         1.09892,         49.5544,         10.3785,         7.79934,        0.997478,         66.8887,         47.8233
       6.68e-09,         241.658,         237.533,         78.2575,         61.3399,         122.039,         115.279,         8.78361,         1.09962,         51.1736,         10.4159,         7.56685,        0.997461,         65.6155,         47.8981
       6.69e-09,          241.44,         237.671,         79.8033,         61.4638,         121.981,         115.303,         8.68839,         1.10039,         53.4355,         10.4423,         7.84711,        0.997442,         63.6325,          47.958
        6.7e-09,         241.872,         238.105,         80.3398,         61.5903,         121.408,         115.323,         8.89994,         1.10125,         47.7668,         10.4527,         7.81918,        0.997424,         65.0578,         48.0217
       6.71e-09,         242.149,         238.712,         78.2998,         61.7108,         122.588,         115.423,         8.85846,         1.10206,          51.421,         10.4757,         7.83303,        0.997406,         65.3888,         48.0876
       6.72e-09,         243.377,         239.618,         80.4105,         61.8566,         122.268,         115.508,         8.82363,         1.10293,         50.9965,         10.5039,         7.54226,        0.997389,         65.1119,         48.1538
       6.73e-09,         243.976,         240.281,         77.5464,         61.9827,         122.856,         115.605,         8.87438,         1.10377,         52.6399,           10.54,         7.66837,        0.997374,         67.0539,         48.2235
       6.74e-09,         244.492,         241.219,         78.1595,         62.1137,         122.477,         115.673,         9.07331,         1.10476,         50.5657,         10.5757,         7.80611,         0.99736,          67.664,          48.296
       6.75e-09,         245.165,         242.047,          78.663,         62.2395,         122.109,         115.707,         8.87355,          1.1057,         45.4123,         10.5966,          7.6706,        0.997346,         64.8852,         48.3617
       6.76e-09,         245.489,         242.601,         79.0496,          62.367,         122.122,         115.702,         8.88636,         1.10665,         49.5074,         10.6343,         7.74421,        0.997332,         66.1411,         48.4258
       6.77e-09,         246.603,         243.316,         78.9447,         62.4886,         121.102,         115.711,         8.98077,         1.10762,         49.8941,         10.6729,         7.69778,        0.997317,         66.6168,         48.4868
       6.78e-09,         246.926,         244.105,         79.5202,         62.5986,         122.645,         115.784,         8.85802,         1.10864,         50.3782,         10.7168,          7.6857,        0.997301,         65.1134,         48.5402
       6.79e-09,         247.855,         245.022,         80.3217,         62.7101,         122.373,         115.837,         9.08231,         1.10975,         49.4539,         10.7662,         7.73193,        0.997285,          64.078,         48.5967
        6.8e-09,         248.647,         246.143,         79.5145,         62.8133,         121.748,         115.872,         8.79281,         1.11087,         50.0525,         10.8144,         7.77808,        0.997271,         69.0523,         48.6606
       6.81e-09,         249.488,         247.239,         78.1337,         62.9262,         122.876,         115.921,         9.06428,         1.11185,         49.6267,          10.868,         7.86222,        0.997259,          67.213,         48.7058
       6.82e-09,         250.556,         248.417,         80.5478,         63.0475,         122.458,         115.979,         8.93627,         1.11293,         47.8099,         10.9101,         7.67091,        0.997244,         63.3087,         48.7584
       6.83e-09,         251.409,         249.477,         78.0146,         63.1699,          122.58,         116.011,         8.79198,         1.11388,         50.3527,         10.9458,         7.61534,         0.99723,         68.2679,         48.8203
       6.84e-09,         252.178,         250.441,         79.5747,         63.3116,         122.513,         116.049,          8.9638,          1.1149,         46.5645,          10.989,         7.76047,        0.997214,         65.7294,         48.8715
       6.85e-09,          252.83,         251.388,         79.5427,         63.4678,         123.226,         116.081,         8.85493,         1.11599,         49.2291,         11.0284,         7.71024,        0.997201,         67.7733,         48.9286
       6.86e-09,         253.643,         252.104,         79.3319,         63.6126,         122.938,         116.094,         8.84833,         1.11706,         49.9668,         11.0727,         7.86667,        0.997185,         68.6496,         48.9993
       6.87e-09,          253.91,         252.631,         78.7382,         63.7761,         122.022,         116.058,         8.82614,         1.11813,         53.0174,         11.1208,         7.94123,        0.997167,         71.4215,         49.0743
       6.88e-09,         254.613,         253.373,         78.0159,         63.9289,         122.178,         116.008,         8.77012,          1.1192,         51.3503,          11.153,         7.85097,        0.997147,         69.3728,         49.1512
       6.89e-09,         255.988,         254.496,          79.839,         64.0873,         122.514,         115.965,          8.8513,         1.12032,         50.9745,         11.2022,          7.8329,        0.997128,         67.6478,          49.229
        6.9e-09,         256.268,         255.427,         80.6259,          64.234,         122.317,         115.876,         8.83252,         1.12133,         48.5118,          11.256,         7.65386,         0.99711,         68.9417,         49.2992
       6.91e-09,         257.141,         256.241,         80.2825,         64.3878,         122.517,          115.77,         8.89516,         1.12243,         50.9763,         11.3218,         7.71656,        0.997092,         66.6904,         49.3595
       6.92e-09,         257.584,          256.68,         79.3907,         64.5333,         122.624,         115.694,          8.8804,         1.12344,         47.4906,         11.3851,         7.74387,        0.997074,         63.9141,         49.4129
       6.93e-09,          257.79,         256.977,         82.0896,         64.7144,         122.275,         115.588,         9.00361,         1.12449,         48.3063,         11.4465,         7.55721,        0.997054,         65.6451,         49.4717
       6.94e-09,         258.463,         257.628,         81.4871,         64.8852,         121.978,         115.471,         8.71708,         1.12557,         50.3301,         11.5119,         7.60646,        0.997033,          66.852,         49.5314
       6.95e-09,         259.094,         258.434,         78.2158,         65.0376,         122.041,         115.396,         8.87161,          1.1265,         49.3108,         11.5794,          7.7131,        0.997009,         69.5002,         49.5808
       6.96e-09,         259.704,          259.06,         80.1341,         65.1993,         122.236,         115.339,         8.96745,          1.1275,         48.2938,         11.6478,         7.80704,        0.996987,         68.2983,         49.6422
       6.97e-09,         259.479,         259.306,         79.7686,         65.3474,         121.519,         115.234,         8.64214,         1.12847,         54.0628,         11.7301,         7.57822,        0.996967,         70.2375,         49.7084
       6.98e-09,         259.764,         259.389,         79.1188,         65.4967,         122.437,         115.172,         9.04199,         1.12948,         50.3739,         11.7985,         7.75319,        0.996947,         68.2134,         49.7676
       6.99e-09,          260.29,         259.736,         81.5841,         65.6406,           120.6,         115.038,         8.97262,         1.13044,         50.7393,         11.8683,         7.81977,        0.996927,          66.794,         49.8071
          7e-09,         260.541,          260.38,         79.0743,         65.7539,         121.793,         114.979,         9.03435,         1.13149,         47.8148,         11.9239,          7.7855,        0.996906,          65.622,         49.8487
       7.01e-09,         261.262,          261.01,          80.447,         65.8738,         121.018,          114.88,         8.97768,         1.13249,         49.4717,         11.9697,         7.66361,        0.996887,         66.8039,         49.8909
       7.02e-09,         262.192,         261.887,         82.7611,         65.9976,           121.7,         114.813,         8.87132,         1.13342,         48.6616,         12.0222,         7.61461,        0.996868,         68.6604,         49.9559
       7.03e-09,          262.68,         262.555,         80.1944,         66.1121,         121.004,         114.738,         8.87356,          1.1344,         49.4964,         12.0684,         7.60968,        0.996848,         67.5926,         50.0118
       7.04e-09,         263.058,         263.178,         81.7455,         66.2378,         122.119,         114.684,         8.98514,          1.1354,         48.9647,         12.1093,         7.72449,        0.996827,         65.7227,         50.0594
       7.05e-09,         263.372,         263.645,         79.4996,         66.3537,         121.602,         114.628,         8.89516,         1.13635,         51.8539,         12.1591,         7.80502,        0.996805,         70.4744,         50.1093
       7.06e-09,         263.655,         263.824,         80.6493,          66.466,         121.779,         114.541,         9.04011,         1.13739,         46.8339,         12.2082,         7.88714,        0.996784,         69.0559,         50.1655
       7.07e-09,         264.521,          264.61,         81.2208,         66.6049,         120.483,         114.426,         8.96253,         1.13851,         48.0877,         12.2575,         7.77339,        0.996764,         70.9763,         50.2267
       7.08e-09,         264.892,         265.316,         80.8524,         66.7366,         121.144,         114.283,          9.1766,          1.1396,         49.2599,         12.3106,         7.74129,        0.996742,         67.8465,         50.2762
       7.09e-09,         265.601,          265.96,         79.8911,         66.8789,         120.044,          114.11,         9.07518,         1.14077,         46.4993,         12.3605,         7.74465,        0.996719,         65.5995,         50.3203
        7.1e-09,         266.177,         266.271,         81.9291,         67.0309,         120.853,         113.977,         9.05518,         1.14191,          48.533,         12.4119,          7.7294,        0.996696,         64.7624,         50.3594
       7.11e-09,         266.295,         266.654,         81.6025,          67.165,         120.248,         113.805,         9.00261,         1.14306,         50.2405,         12.4687,         7.68097,        0.996673,         69.3568,         50.4071
       7.12e-09,         266.638,          267.17,         82.3695,         67.3112,          120.25,         113.654,         9.12501,         1.14431,         50.3434,         12.5403,         7.60243,        0.996648,          67.521,         50.4445
       7.13e-09,         266.847,          267.53,         83.1523,         67.4603,         119.945,          113.51,         9.13969,         1.14562,         50.9921,         12.6087,         7.55384,        0.996618,         67.9194,         50.4894
       7.14e-09,         267.139,          267.68,          82.509,         67.6163,         120.445,         113.314,         8.87512,         1.14685,         48.1357,         12.6697,         7.81163,        0.996586,         68.2104,         50.5388
       7.15e-09,         267.375,         267.825,         80.4751,         67.7412,         119.796,          113.13,         8.91956,         1.14809,         50.1961,         12.7249,         7.56226,        0.996555,         66.9692,         50.5704
       7.16e-09,         267.105,         267.649,         80.9071,         67.8678,         119.524,         112.913,         8.96311,         1.14917,         49.3866,         12.7797,         7.89994,        0.996525,          67.726,         50.6136
       7.17e-09,         267.046,         267.308,          80.768,         68.0144,         118.765,         112.709,         9.05712,         1.15034,         47.4575,         12.8386,         7.78839,        0.996497,          67.997,         50.6475
       7.18e-09,         267.157,         267.284,         81.7528,         68.1891,         119.148,         112.513,         8.85917,         1.15146,         46.6715,         12.8925,          7.5811,        0.996467,         69.0293,         50.7042
       7.19e-09,         266.654,         267.022,         82.6503,         68.3403,         119.408,         112.321,         9.07183,         1.15258,         49.1257,          12.948,         7.64656,        0.996433,         66.5048,         50.7359
        7.2e-09,         266.894,         266.971,         82.9688,         68.5115,         119.534,         112.155,         8.97565,         1.15372,         48.7673,         12.9985,         7.56676,        0.996394,         69.3023,         50.7813
       7.21e-09,          266.74,         267.025,         82.3934,         68.6764,         118.735,         111.981,         9.27424,         1.15484,         49.7423,         13.0465,         7.71173,        0.996356,         67.7955,         50.8293
       7.22e-09,         266.533,         266.899,         82.2434,         68.8351,         118.446,          111.82,         9.03548,         1.15591,         51.2268,         13.0966,         7.61281,        0.996316,         68.7394,         50.8778
       7.23e-09,         266.611,         266.895,         81.4796,         68.9785,         119.704,         111.685,         9.04091,         1.15685,         51.8062,         13.1467,         7.80228,        0.996277,         69.0615,          50.929
       7.24e-09,         267.129,         267.231,           82.79,         69.1176,          118.67,         111.538,         9.03941,         1.15781,         48.2738,         13.1986,         7.66209,        0.996238,         65.2829,         50.9713
       7.25e-09,         267.892,         268.066,         81.4395,         69.2495,         118.179,         111.382,         9.15392,         1.15888,         48.8453,         13.2568,         7.59272,        0.996198,         65.9245,         51.0113
       7.26e-09,         268.458,         268.775,         81.7632,         69.3846,         118.141,         111.228,         9.24532,            1.16,          46.624,         13.3079,         7.75525,        0.996161,         68.4695,         51.0689
       7.27e-09,         269.251,         269.688,         82.2015,         69.5165,         119.267,         111.137,         9.15086,         1.16088,          47.985,         13.3617,         7.78272,        0.996123,         70.2771,         51.1298
       7.28e-09,         270.011,          270.58,         81.6643,         69.6723,         118.669,         111.041,         8.82024,         1.16173,          48.085,          13.408,          7.3907,        0.996085,         68.3268,         51.2022
       7.29e-09,         270.687,         271.358,         82.3737,         69.8146,         118.483,         110.921,         9.16292,         1.16276,         46.7853,         13.4468,         7.71835,        0.996045,         68.5821,         51.2635
        7.3e-09,         271.606,         272.167,         84.8519,         69.9534,         118.316,           110.8,         9.06616,         1.16377,         47.4218,         13.4817,         7.99218,        0.996005,         66.6173,         51.3335
       7.31e-09,         272.561,         273.237,         81.4562,         70.0581,         118.107,          110.67,         9.04926,         1.16482,         50.1321,         13.5118,         7.69509,        0.995966,         66.2033,         51.3911
       7.32e-09,         273.423,         274.419,          82.197,         70.1774,          117.94,         110.533,         9.03136,         1.16578,         47.3902,          13.542,         7.63685,        0.995926,         69.8865,         51.4507
       7.33e-09,         274.494,         275.501,         82.6842,         70.3073,         118.019,         110.407,         9.13921,         1.16688,          47.113,         13.5767,          7.6513,        0.995885,         64.6414,         51.5091
       7.34e-09,         275.022,         276.368,         82.5465,          70.407,         118.413,         110.261,         9.05764,         1.16792,         48.5833,         13.6138,         7.70669,        0.995842,         65.8596,         51.5757
       7.35e-09,         275.684,          276.99,         83.0424,           70.55,          117.32,         110.096,          9.1716,         1.16915,         49.7533,         13.6663,         7.78056,        0.995798,         68.9895,         51.6609
       7.36e-09,         276.239,         277.653,         83.1677,         70.6742,         117.515,         109.954,         9.20311,          1.1703,          48.825,         13.7116,         7.47031,        0.995753,         68.2724,         51.7368
       7.37e-09,         276.751,         278.174,         83.7767,         70.7805,         117.133,         109.803,         9.01141,         1.17132,         48.8503,         13.7656,         7.75788,        0.995706,         68.4565,         51.8122
       7.38e-09,         277.249,         278.749,         84.3732,         70.8931,         117.333,         109.634,         9.19539,         1.17249,         50.0863,         13.8307,         7.71932,        0.995661,         66.3089,         51.8788
       7.39e-09,         277.078,         278.734,         84.6715,         71.0239,         116.733,         109.462,         9.24328,         1.17372,         50.0613,         13.8974,         7.73344,        0.995619,         66.7641,         51.9626
        7.4e-09,         277.522,         279.097,         82.8292,          71.133,         117.851,          109.27,         9.06465,         1.17489,         50.3537,         13.9652,         7.74123,        0.995579,         68.2897,         52.0532
       7.41e-09,         277.936,         279.694,         82.8451,         71.2475,         117.308,         109.119,         9.05862,         1.17613,         53.3435,         14.0317,         7.88706,         0.99554,         69.0337,         52.1442
       7.42e-09,         278.378,         280.019,         82.3703,         71.3696,         116.798,         108.895,         9.20947,         1.17725,         53.6752,         14.0836,         7.65849,        0.995504,         69.9293,         52.2337
       7.43e-09,         278.217,         279.924,         82.2855,          71.501,         115.669,         108.715,         9.09992,         1.17851,         49.9987,         14.1326,         7.56954,        0.995467,         66.1601,         52.3092
       7.44e-09,         278.136,         279.701,         83.7975,         71.6267,         116.947,         108.598,         9.18459,         1.17971,         49.1839,         14.1864,         7.54964,         0.99543,         69.1034,         52.3911
       7.45e-09,         277.346,         279.105,         83.4041,         71.7483,         115.142,         108.489,         9.11843,         1.18081,          46.365,         14.2365,         7.58151,        0.995391,         65.1468,         52.4759
       7.46e-09,         276.869,         278.336,         84.5372,          71.882,         116.443,         108.395,         9.14541,         1.18208,         49.4507,         14.3045,         7.56737,        0.995353,         71.1366,          52.583
       7.47e-09,          276.41,         277.903,         84.0397,         72.0368,         115.813,         108.256,         9.34505,         1.18325,         50.7477,          14.373,         7.72403,        0.995319,         68.7397,         52.6696
       7.48e-09,         276.195,         277.399,         85.0299,         72.1909,         115.326,         108.125,         9.04417,         1.18431,         51.0809,         14.4329,         7.70641,        0.995283,         68.4079,         52.7574
       7.49e-09,         275.602,         276.868,         84.7545,         72.3559,         115.473,         108.012,         9.08795,         1.18542,          50.913,         14.4899,         7.63563,        0.995248,          69.442,         52.8593
        7.5e-09,         276.319,         277.293,         83.5134,          72.475,          115.86,          107.89,         9.36049,         1.18636,         47.3522,         14.5401,         7.75793,        0.995212,         69.6044,         52.9453
       7.51e-09,         275.879,         277.147,         84.7093,         72.6145,         115.811,         107.752,          9.1729,         1.18726,         49.3869,         14.5921,         7.77723,        0.995177,         65.6047,         53.0284
       7.52e-09,         275.551,         276.948,           84.77,         72.7614,         115.744,         107.672,         9.27726,         1.18834,         46.3328,         14.6465,         7.84505,        0.995142,         69.6342,         53.1282
       7.53e-09,         274.949,         276.203,         84.0998,         72.8834,         116.974,         107.591,         9.15029,         1.18939,         47.5623,         14.6874,          7.6343,        0.995103,         67.6941,         53.2154
       7.54e-09,         274.079,         275.226,         84.2589,         73.0237,         115.369,         107.434,         9.26526,         1.19054,         46.5323,         14.7168,         7.59458,        0.995063,         69.5019,         53.3088
       7.55e-09,         273.437,          274.36,         84.7228,         73.1622,         115.892,         107.317,         9.20569,          1.1916,          50.809,         14.7447,         7.73639,        0.995021,         68.3187,         53.3999
       7.56e-09,         272.997,          273.84,         85.1635,         73.3205,         114.902,         107.194,         9.29686,         1.19271,         52.0308,         14.7813,         7.79705,        0.994979,         67.9786,         53.4849
       7.57e-09,          272.97,         273.664,         85.2211,         73.4756,         114.961,         107.053,         9.37499,         1.19385,         49.0615,         14.8175,         7.68747,        0.994933,         68.0183,         53.5645
       7.58e-09,         272.471,         273.359,          85.655,         73.6167,         115.556,         106.918,         9.18405,         1.19498,         46.1375,         14.8543,         7.80837,        0.994886,         71.8332,         53.6507
       7.59e-09,         271.994,         272.627,         85.5865,         73.7612,         115.227,         106.787,         9.19701,         1.19598,          49.796,         14.8929,         7.64274,         0.99484,         68.3131,         53.7308
        7.6e-09,         271.648,         272.394,         84.7611,         73.9067,          114.54,         106.642,         9.19617,         1.19706,         49.5714,         14.9229,         7.44608,        0.994793,         65.7895,         53.8083
       7.61e-09,         271.257,         272.175,         84.0345,         74.0512,         114.279,          106.48,         9.20757,         1.19819,         44.3975,          14.944,         7.73238,        0.994746,         66.2837,         53.8876
       7.62e-09,         271.668,         272.088,          86.172,         74.1959,         114.791,         106.347,         9.24487,         1.19949,         51.2862,          14.972,         7.61754,        0.994704,         68.9242,         53.9669
       7.63e-09,         271.421,         272.014,         86.0255,         74.3431,         114.278,         106.205,         9.09035,         1.20065,         51.6893,         14.9859,          7.4723,        0.994664,         66.4344,         54.0234
       7.64e-09,         270.606,         271.613,         85.3166,         74.4979,         115.163,         106.105,         9.27364,         1.20195,          52.871,         15.0119,         7.62667,        0.994624,          69.698,         54.0958
       7.65e-09,         270.386,         271.123,         85.8905,         74.6457,         114.882,         106.018,         9.06297,          1.2031,         48.8325,         15.0326,         7.64386,        0.994583,         69.3816,         54.1819
       7.66e-09,         270.212,         270.805,         86.1924,         74.8181,         115.695,         105.904,         9.20313,          1.2043,         46.8885,         15.0624,         7.67892,        0.994542,         71.2972,         54.2695
       7.67e-09,         269.706,         270.256,         87.3551,         74.9873,         114.144,         105.805,         9.39053,         1.20544,         44.9878,         15.1007,         7.64709,        0.994504,         71.0362,         54.3732
       7.68e-09,         268.966,         269.553,         86.1403,         75.1116,         114.052,         105.723,         9.43821,         1.20665,          50.961,          15.148,         7.85006,        0.994463,         67.3975,         54.4513
       7.69e-09,         267.793,         268.519,         86.9521,         75.2662,         113.992,         105.627,         9.10384,         1.20785,           43.05,         15.1925,         7.85938,         0.99442,         70.3573,         54.5256
        7.7e-09,         266.573,         266.973,         85.4745,         75.3885,         114.494,         105.564,         9.18158,         1.20887,         46.9046,         15.2352,         7.61217,        0.994377,         67.6459,         54.5881
       7.71e-09,         265.324,         265.525,         86.5048,         75.5245,         114.179,         105.481,          9.2703,         1.20995,         50.9991,         15.2761,         7.75102,        0.994335,         69.8585,         54.6613
       7.72e-09,          264.88,         264.709,         86.4684,         75.6447,         114.169,         105.441,         9.44687,         1.21111,         50.3686,         15.3148,         7.70294,        0.994293,         66.6254,         54.7195
       7.73e-09,         264.399,         264.149,         86.7437,         75.7619,          113.71,         105.314,         9.17617,         1.21226,         48.5111,         15.3503,          7.7563,        0.994251,         69.6241,         54.7957
       7.74e-09,         264.072,          263.69,         87.5317,         75.8747,         114.139,         105.178,         9.29918,         1.21333,         51.5609,         15.3884,           7.771,        0.994208,         69.2477,         54.8642
       7.75e-09,         263.702,          263.14,         87.1355,         75.9778,         113.764,         105.006,         9.15316,          1.2144,         51.3902,         15.4344,         7.55018,        0.994164,         70.4849,          54.922
       7.76e-09,         263.407,          262.76,         85.6558,         76.0772,         112.829,         104.796,         9.08838,         1.21554,         45.8327,         15.4665,         7.71682,         0.99412,          69.121,         54.9866
       7.77e-09,         262.505,         262.166,         86.5114,         76.1957,         112.941,         104.611,         9.35041,         1.21684,         48.6146,         15.4974,         7.70693,        0.994077,         71.0921,         55.0571
       7.78e-09,         261.992,           261.4,         86.7392,         76.3039,         113.022,         104.437,          9.2611,         1.21805,         51.2705,          15.532,         7.80379,        0.994035,          70.419,         55.1302
       7.79e-09,         262.335,         261.337,         87.7275,         76.4154,           113.1,         104.293,         9.50301,         1.21927,         49.6586,          15.567,         7.92903,        0.993994,         69.5669,         55.1838
        7.8e-09,         262.227,         261.157,         87.4539,         76.5179,         113.531,         104.162,         9.43607,         1.22041,         48.4474,          15.587,         7.85398,         0.99395,         72.2033,         55.2722
       7.81e-09,         261.873,         260.923,         85.8814,          76.581,          112.84,         104.026,         9.31744,         1.22136,         49.2895,         15.6205,         7.83487,        0.993905,         70.6615,         55.3461
       7.82e-09,         261.813,         260.739,         86.8592,         76.6507,         112.802,         103.836,         9.33532,         1.22225,         46.8288,         15.6543,         7.90473,        0.993861,         68.2638,         55.4064
       7.83e-09,         261.746,         260.795,         87.3953,         76.7231,         111.851,          103.65,         9.42191,         1.22333,         51.5055,         15.6861,         7.83084,        0.993815,         69.3893,         55.4591
       7.84e-09,         262.272,         260.961,          87.104,         76.7872,         113.436,         103.457,         9.21183,         1.22437,         47.6306,         15.7175,         7.65503,        0.993774,          69.743,         55.5065
       7.85e-09,         261.551,         260.797,         87.0269,         76.8296,         112.466,         103.248,         9.60215,         1.22563,         52.2406,          15.753,         7.75381,        0.993733,         70.8602,         55.5793
       7.86e-09,         261.536,         260.782,          87.571,         76.8723,         111.592,         103.065,          9.3037,         1.22645,         47.3656,           15.77,         7.93484,        0.993689,          70.396,         55.6435
       7.87e-09,         261.218,         260.438,         88.2518,         76.9302,         112.611,         102.897,         9.33476,         1.22752,         52.3447,         15.8001,         7.75166,        0.993644,         71.2804,         55.7061
       7.88e-09,         260.709,          259.72,         88.8203,         77.0009,         111.139,         102.689,          9.5106,         1.22869,         47.9541,         15.8282,         7.85728,        0.993597,         66.0813,         55.7518
       7.89e-09,         259.874,         258.865,         87.5658,         77.0714,         111.766,         102.527,         9.36792,         1.22964,         51.1074,         15.8682,          7.7515,        0.993552,         69.5901,         55.8136
        7.9e-09,         258.988,         257.815,         87.6653,         77.1417,          111.52,         102.387,         9.55754,         1.23075,         50.8596,          15.908,          7.6843,        0.993505,           70.58,          55.886
       7.91e-09,         258.948,         257.227,         87.8239,         77.2014,         110.214,         102.188,         9.45615,         1.23175,         49.5165,         15.9462,         7.62325,        0.993459,         70.4219,         55.9807
       7.92e-09,         258.333,         256.512,         87.7188,         77.2761,         111.776,         102.018,         9.32971,         1.23273,         48.2912,          15.974,         7.77686,        0.993414,         68.5472,         56.0554
       7.93e-09,         257.347,         255.778,         87.3969,          77.336,         110.579,         101.849,         9.33992,         1.23365,         51.3657,         15.9978,         7.66244,        0.993367,         70.6548,         56.1381
       7.94e-09,         256.739,         254.967,         88.0815,         77.4147,          110.62,         101.666,         9.28698,         1.23433,         48.7929,         16.0161,         7.98014,        0.993319,          68.215,         56.2126
       7.95e-09,          256.18,         254.097,         88.9262,         77.4982,         110.698,         101.479,         9.66069,         1.23518,         51.5023,         16.0342,         7.75191,        0.993264,         68.4676,         56.2812
       7.96e-09,         255.523,         253.496,         88.3896,         77.5923,         110.294,         101.319,         9.44512,           1.236,           46.19,         16.0355,         7.71252,        0.993212,         69.3204,         56.3501
       7.97e-09,         254.941,         252.878,         88.2955,         77.6661,          109.84,         101.196,         9.30887,         1.23675,          49.482,          16.055,         7.60454,        0.993158,         72.0907,         56.4279
       7.98e-09,         254.148,         252.153,         87.7114,         77.7778,          109.96,         101.072,         9.44625,          1.2376,         48.7749,         16.0653,         7.83637,        0.993104,         70.4911,         56.4901
       7.99e-09,         254.269,         251.712,         88.2501,         77.9135,         110.954,         101.008,         9.52384,         1.23843,         50.2299,         16.0825,          7.6118,        0.993051,         69.7135,         56.5481
          8e-09,         254.031,         251.289,         88.4185,         78.0575,         111.428,         100.951,         9.42057,         1.23908,         48.9094,         16.0872,         7.76329,        0.992997,         73.6476,         56.6207
       8.01e-09,         253.666,         250.942,         88.4679,         78.2023,         110.877,         100.938,         9.53722,         1.23983,         50.7075,         16.1069,         7.69397,        0.992943,         71.7636,         56.6946
       8.02e-09,         253.128,         250.628,         88.8655,         78.3478,         111.382,         100.926,         9.35622,         1.24056,         45.3111,         16.1277,         7.64534,         0.99289,         72.5155,         56.7639
       8.03e-09,         252.799,          250.22,         88.7573,          78.479,         111.135,          100.89,         9.39847,         1.24126,         48.5915,         16.1544,         7.61372,        0.992837,         69.9339,         56.8332
       8.04e-09,         252.612,         249.875,         88.9974,         78.5961,         111.538,         100.899,         9.57959,         1.24209,         52.1965,         16.1839,         7.77117,        0.992784,         68.0802,         56.8913
       8.05e-09,         252.037,         249.246,         88.7791,         78.7117,           110.0,         100.914,         9.39068,         1.24278,         54.9443,          16.213,          7.9756,        0.992732,         72.9258,         56.9587
       8.06e-09,         251.596,         248.665,         89.0677,         78.8291,         109.917,         100.896,          9.5136,         1.24356,         47.7657,         16.2131,         7.73783,         0.99268,         68.7301,          57.006
       8.07e-09,         250.479,         247.702,         88.4749,         78.9273,         110.802,          100.94,         9.36754,          1.2443,         52.7554,         16.2137,         7.92707,        0.992629,         74.2282,          57.085
       8.08e-09,         249.354,         246.349,         88.8548,         79.0377,         109.496,          100.94,         9.36647,         1.24517,         49.6537,          16.208,         7.67739,        0.992583,         70.4115,         57.1535
       8.09e-09,         247.982,         244.782,         89.2821,         79.1111,         111.079,         100.974,         9.46171,           1.246,         50.7961,         16.2154,         7.84374,        0.992537,         71.3962,         57.2161
        8.1e-09,         247.003,         243.585,          89.206,         79.1631,          112.36,         101.009,         9.59827,         1.24693,         52.7496,         16.2381,         7.84411,        0.992488,         70.0741,         57.2813
       8.11e-09,         246.324,         242.751,         88.0276,         79.2224,         111.551,         101.065,         9.45003,         1.24778,         53.1409,         16.2462,         7.82611,        0.992438,         70.1347,         57.3474
       8.12e-09,         245.426,         241.769,         89.6911,         79.2825,         111.235,         101.121,          9.5557,          1.2485,         49.8576,         16.2583,         7.84436,        0.992388,         69.5601,         57.4011
       8.13e-09,          244.76,         240.835,         89.0681,         79.3221,         111.747,         101.205,         9.43973,         1.24926,         50.7366,         16.2717,         7.71107,        0.992334,         72.7403,         57.4654
       8.14e-09,         244.273,         240.132,         89.4457,         79.3654,          111.43,         101.317,         9.77989,         1.25005,         51.6782,         16.2762,         7.69711,         0.99228,         71.9036,         57.5258
       8.15e-09,         243.825,         239.506,         91.7145,         79.4464,         111.817,         101.417,         9.52432,         1.25066,         50.7991,         16.2799,         7.73347,        0.992228,         73.6807,         57.5992
       8.16e-09,         243.436,         239.117,          90.862,         79.4985,         111.758,         101.473,         9.61348,         1.25131,         48.0115,          16.292,         7.48404,        0.992179,         70.9966,         57.6653
       8.17e-09,         242.952,         238.734,         89.7088,         79.5114,         111.158,         101.555,         9.53042,          1.2519,         51.4558,         16.2995,         7.74061,        0.992131,         72.8197,          57.733
       8.18e-09,         243.038,         238.226,         89.5523,         79.5275,         111.457,         101.642,         9.81311,         1.25263,         49.3544,          16.308,         7.74095,        0.992084,          70.347,         57.7829
       8.19e-09,         241.777,         237.227,          90.398,         79.5674,         110.943,          101.73,         9.47401,         1.25345,         48.9334,         16.3096,         7.90118,        0.992034,         72.7614,          57.841
        8.2e-09,         240.838,          236.26,          88.927,         79.5832,         112.666,         101.856,         9.56551,         1.25423,         49.0337,         16.3138,         7.86159,        0.991983,         70.8602,           57.89
       8.21e-09,         240.203,         235.347,          89.788,         79.5947,         111.696,         102.003,         9.71336,         1.25525,         50.9679,         16.3275,         7.81941,        0.991931,         69.8457,         57.9411
       8.22e-09,         239.484,         234.797,         90.7636,         79.6199,         111.821,         102.153,         9.57543,         1.25613,         49.2927,         16.3433,         7.78267,        0.991879,         71.8895,         58.0006
       8.23e-09,         239.765,         234.657,         89.5446,         79.6452,         111.823,          102.33,         9.62793,          1.2571,         50.1346,         16.3525,         7.84931,         0.99183,          70.566,         58.0405
       8.24e-09,         239.253,          233.99,         89.8456,         79.6653,         113.009,         102.475,         9.74053,         1.25796,         46.6949,         16.3734,          7.8005,        0.991782,         72.2572,         58.0994
       8.25e-09,         238.474,         233.418,         89.8881,         79.6906,         111.681,         102.632,          9.7503,         1.25865,         51.4943,         16.4136,          7.5514,        0.991731,          68.226,         58.1382
       8.26e-09,         237.686,         232.785,         90.6998,          79.718,         112.504,         102.792,         9.61134,         1.25944,         52.4998,         16.4436,         7.70809,        0.991682,         71.5414,          58.187
       8.27e-09,         237.467,         232.177,         90.3145,          79.723,         112.861,         102.986,         9.80244,          1.2601,         46.0905,         16.4651,         7.86312,        0.991628,         72.9912,         58.2485
       8.28e-09,         237.088,         231.683,         90.2543,         79.7268,          112.02,         103.127,         9.73802,         1.26083,         51.9842,         16.4845,         7.89806,        0.991574,         72.1691,         58.3198
       8.29e-09,         236.879,         231.377,         90.5044,          79.728,         113.242,         103.319,         9.72752,         1.26157,          48.978,         16.4917,         7.79272,        0.991526,         73.0626,           58.38
        8.3e-09,         236.237,         230.671,         90.2734,         79.7343,         113.298,         103.522,         9.67521,         1.26223,         50.2322,         16.5032,         7.67726,        0.991479,         70.5716,           58.43
       8.31e-09,         235.229,         229.772,         90.6823,         79.7795,         113.101,         103.699,         9.83258,         1.26277,         50.7718,         16.5225,         7.57982,        0.991431,         71.8691,         58.5063
       8.32e-09,         234.938,         229.013,         90.4393,         79.8346,         113.365,         103.896,         9.87086,         1.26344,         46.2065,          16.537,         7.67014,        0.991381,         71.3755,         58.5594
       8.33e-09,          234.05,          228.23,         89.7948,         79.8966,         112.837,         104.082,         9.85738,         1.26422,         51.3038,         16.5537,         7.59957,        0.991333,         72.8197,         58.6081
       8.34e-09,         233.775,         227.568,         90.4504,         79.9929,         113.385,         104.322,         9.69779,         1.26478,         47.9524,         16.5662,          7.7722,        0.991284,         70.0012,         58.6599
       8.35e-09,         233.295,         227.103,         89.6598,         80.0775,         114.347,         104.501,         9.78203,         1.26551,         53.0162,         16.5898,         7.72746,        0.991232,         73.6079,         58.7277
       8.36e-09,         232.846,         226.507,         89.7085,         80.1628,         113.026,         104.721,          9.8996,         1.26634,         49.6293,         16.6183,         7.61701,        0.991178,         71.5977,         58.7892
       8.37e-09,         231.866,         225.654,         89.8866,         80.2467,          113.99,         104.937,         9.85442,          1.2672,         51.1955,         16.6369,         7.52999,        0.991124,         72.3718,         58.8457
       8.38e-09,          232.35,         225.358,         90.6014,         80.3447,         114.076,         105.127,         9.99218,         1.26827,         52.7085,         16.6571,         7.75383,        0.991069,         69.0999,          58.899
       8.39e-09,         231.429,         225.189,         89.5215,         80.4208,         114.107,           105.3,         10.0797,         1.26942,         48.2119,         16.6696,         7.55974,        0.991015,          71.867,         58.9563
        8.4e-09,         231.151,         224.869,         90.9151,         80.5241,         114.997,          105.52,         9.83601,         1.27039,         50.1483,         16.6868,         7.66969,        0.990961,         72.2703,         59.0119
       8.41e-09,         231.362,         224.791,          90.015,         80.5984,         114.947,          105.72,         9.67284,         1.27126,         47.7133,         16.7022,         7.39304,        0.990911,          71.026,         59.0686
       8.42e-09,         230.774,         224.496,         90.2966,         80.6759,          115.29,         105.937,         10.0941,         1.27228,         48.7598,         16.7202,         7.82137,        0.990871,         73.6817,         59.1269
       8.43e-09,         230.406,         224.145,         91.5749,         80.7497,         116.295,         106.164,         9.98624,         1.27344,         50.3614,          16.734,         7.85295,        0.990831,         72.0124,         59.1838
       8.44e-09,         231.014,         224.469,         91.9586,         80.8682,         114.856,          106.28,         9.89351,         1.27451,         46.7891,         16.7374,         7.78905,         0.99079,         69.0055,          59.229
       8.45e-09,         230.976,         224.658,          90.992,         80.9929,         114.874,         106.399,         10.0438,         1.27578,          49.376,         16.7452,         7.70798,        0.990749,         71.7319,         59.3021
       8.46e-09,         231.703,         224.893,         91.2889,         81.1292,         116.003,         106.524,         9.89725,          1.2769,         51.4726,         16.7631,         7.90424,        0.990702,         70.8618,         59.3634
       8.47e-09,         231.216,         224.993,         90.7543,         81.2548,         115.901,         106.632,         9.90136,         1.27804,         47.7789,         16.7735,         7.80466,         0.99066,          74.225,         59.4257
       8.48e-09,         231.445,         225.108,         91.0381,         81.3813,         116.316,         106.743,         10.1462,         1.27928,         48.5095,         16.7864,         7.64368,        0.990615,         71.0231,         59.4846
       8.49e-09,         232.167,         225.392,         91.1004,         81.4971,         114.648,         106.814,         10.2136,         1.28056,         50.4775,         16.8102,         7.70438,        0.990571,          72.725,         59.5475
        8.5e-09,         232.693,         226.107,         90.7135,         81.5979,         114.522,         106.939,         10.0246,         1.28177,         51.9177,         16.8225,         7.76383,        0.990526,          72.462,         59.6094
       8.51e-09,         233.041,         226.868,         91.8048,         81.7255,         115.201,         107.096,         9.95506,         1.28312,         47.5661,         16.8351,         7.82386,        0.990482,         70.4933,         59.6546
       8.52e-09,         234.535,          228.17,         91.1952,         81.8526,         115.395,         107.237,         10.0884,         1.28444,         50.2353,         16.8499,         7.73042,         0.99044,         70.5677,         59.7152
       8.53e-09,         234.997,         229.078,         92.3133,         81.9654,         116.998,         107.466,         9.97346,         1.28596,         49.9639,         16.8564,          7.7511,        0.990397,         74.5426,         59.7784
       8.54e-09,         235.797,         229.939,         91.4202,         82.0995,         115.986,         107.713,         9.96444,         1.28744,         49.4761,         16.8735,         7.74268,        0.990355,         72.7375,         59.8484
       8.55e-09,         236.615,         231.179,         90.9861,          82.264,          115.94,         107.926,         9.92335,         1.28883,         52.0729,         16.8901,         7.75924,         0.99032,         71.0502,         59.9034
       8.56e-09,          238.18,          232.57,         92.0927,         82.4371,         115.898,         108.094,         10.1335,         1.29018,          48.302,         16.9076,         7.71197,        0.990285,         73.7413,         59.9672
       8.57e-09,         239.024,         233.977,         92.2105,         82.6148,         117.599,         108.302,         10.0327,         1.29137,         46.5233,         16.9262,         7.51025,        0.990253,         72.4994,         60.0285
       8.58e-09,          240.05,         235.346,         91.5495,         82.7775,         116.691,         108.504,          9.8664,         1.29273,         52.2485,           16.96,         7.71509,        0.990224,         73.1293,         60.0723
       8.59e-09,         241.207,          236.69,         92.0337,         82.9284,         116.931,         108.758,         10.2193,         1.29418,         48.5949,         16.9808,         7.67501,        0.990197,         73.3852,         60.1247
        8.6e-09,         242.725,         238.263,         93.5554,         83.1011,         117.375,         108.996,         10.2007,         1.29564,         50.0263,          16.994,         7.84567,        0.990174,         72.1273,          60.159
       8.61e-09,         243.741,          239.51,         91.8741,         83.2541,         117.567,         109.243,         9.96065,         1.29689,         48.3862,         17.0153,          7.6195,        0.990153,         73.7125,         60.2034
       8.62e-09,         244.958,         240.895,         92.7043,         83.4097,         117.417,         109.551,          10.251,         1.29839,         50.2398,         17.0313,         7.61002,         0.99013,         73.6036,         60.2454
       8.63e-09,         245.791,         242.358,          92.126,         83.5522,         117.438,         109.811,          9.9866,         1.29947,         48.3952,         17.0545,         7.69578,        0.990106,         71.1698,         60.2932
       8.64e-09,         246.901,         243.505,         92.1723,         83.6911,         117.923,         110.065,         9.90076,         1.30069,         52.8982,         17.0951,          7.7244,        0.990082,         72.8129,          60.346
       8.65e-09,         248.013,           244.6,         94.0393,         83.8489,         117.879,          110.34,         10.0175,         1.30187,         51.2222,         17.1293,         7.84986,         0.99006,         71.8063,           60.42
       8.66e-09,         249.078,         245.792,         93.4733,         83.9893,         119.568,         110.649,         10.2304,         1.30322,         51.3392,         17.1686,         7.71935,        0.990041,         72.6015,         60.4751
       8.67e-09,         250.047,         246.954,         93.5219,          84.132,         117.943,         110.891,         10.2019,         1.30447,         51.1621,         17.2127,         7.88601,         0.99003,         71.7937,         60.5257
       8.68e-09,         250.742,         247.975,         93.1299,         84.2583,         119.444,         111.134,         10.2745,         1.30586,         52.1128,         17.2521,         7.65377,        0.990019,         72.9695,         60.5903
       8.69e-09,         251.213,         248.569,         92.0175,         84.3483,         119.711,         111.398,          9.9363,         1.30708,         49.8671,         17.2883,         7.72634,            0.99,         74.5041,         60.6571
        8.7e-09,         251.661,         249.222,         93.7579,         84.4381,         119.394,          111.65,         10.4523,         1.30877,         51.0848,          17.329,         7.91003,         0.98998,          72.634,         60.7036
       8.71e-09,         252.694,         250.008,         93.4541,         84.5369,         119.296,         111.942,         10.5403,         1.31044,         51.2066,         17.3752,         7.60867,        0.989951,         77.3817,         60.8047
       8.72e-09,         253.249,         250.819,         93.6719,         84.6404,         119.977,         112.268,         10.1922,         1.31195,         50.9149,         17.4236,          7.6332,        0.989919,         71.9334,         60.8779
       8.73e-09,         253.633,         251.397,         92.6344,         84.7175,         120.844,          112.58,         10.4942,         1.31375,         48.2642,         17.4695,         7.81534,        0.989885,         73.6574,         60.9423
       8.74e-09,          253.67,         251.799,         94.3223,         84.7967,         120.208,         112.885,         9.94318,         1.31504,         52.5046,         17.5248,         7.65589,        0.989851,         73.7993,         61.0284
       8.75e-09,         254.362,         252.358,         93.4301,         84.8536,         121.037,         113.254,         9.98216,         1.31639,         51.2916,         17.5775,         7.61128,         0.98982,         73.1917,         61.1232
       8.76e-09,         254.629,         252.484,         94.1437,         84.9249,         120.352,         113.555,         10.3525,         1.31786,         49.1555,         17.6283,         7.79477,        0.989787,         72.4668,          61.202
       8.77e-09,         254.426,         252.333,         94.3892,         84.9966,         120.998,         113.867,         10.0338,         1.31921,         50.5965,         17.6781,         7.86589,         0.98975,         73.5122,         61.2748
       8.78e-09,         254.578,         252.313,         93.1979,          85.054,         120.907,         114.185,         10.3356,         1.32055,         50.0365,         17.7434,         7.96039,        0.989708,         74.7353,         61.3553
       8.79e-09,         254.808,         252.482,         92.5179,          85.116,         121.316,          114.52,          10.291,         1.32217,         48.1018,         17.7966,         7.67995,        0.989665,         73.0479,         61.4327
        8.8e-09,         255.049,         252.733,         92.8137,         85.1636,         122.002,         114.908,         10.1192,         1.32387,         47.7648,         17.8384,         7.73986,        0.989622,         74.2155,         61.5527
       8.81e-09,         255.063,         252.802,         93.6337,         85.2368,         122.528,         115.269,         10.2746,         1.32547,         52.1969,         17.8807,         7.64623,        0.989578,         74.4412,           61.65
       8.82e-09,         254.807,         252.728,         94.3039,         85.3208,          121.92,         115.627,         10.2965,          1.3271,          53.647,          17.928,         7.80803,        0.989531,         74.6077,         61.7559
       8.83e-09,         254.617,         252.695,         93.5869,          85.391,         122.764,         116.032,         10.2831,         1.32869,          48.727,         17.9711,          7.7488,        0.989484,         72.6238,         61.8647
       8.84e-09,         253.887,         252.152,          93.876,         85.4981,         123.077,         116.457,         10.1269,         1.33008,         51.9178,         18.0137,         7.75965,        0.989438,         73.2667,         61.9658
       8.85e-09,         253.587,         251.559,         94.5037,         85.5901,         124.433,         116.906,         10.3101,         1.33169,         49.2593,         18.0706,         7.67966,        0.989391,         75.9813,         62.0819
       8.86e-09,         253.055,         250.934,         94.3644,         85.6613,         124.138,         117.387,         10.3064,         1.33322,          49.059,         18.1323,         7.68836,        0.989347,         73.7055,         62.1883
       8.87e-09,         252.747,         250.471,         94.7739,         85.7084,          123.76,          117.79,         10.3877,         1.33474,         50.3244,         18.1961,         7.74102,          0.9893,         74.7997,         62.2923
       8.88e-09,         252.535,         249.892,         94.4893,          85.766,         125.116,         118.247,         10.1826,          1.3363,         49.3568,         18.2487,         7.84901,        0.989257,         74.7201,         62.3982
       8.89e-09,         251.756,         249.296,         94.3726,         85.8211,         125.306,         118.674,         10.4459,         1.33809,         51.3815,         18.2957,         7.82102,        0.989212,         73.0609,         62.5023
        8.9e-09,          251.77,         248.982,         94.9014,         85.8807,         125.633,         119.064,         10.7427,         1.34008,           46.57,         18.3366,         7.63122,        0.989168,         74.6743,         62.5993
       8.91e-09,         251.418,         248.749,          94.903,         85.9314,         126.283,         119.453,         10.3846,         1.34203,         52.2568,         18.3994,         7.72839,        0.989125,         73.6245,         62.7049
       8.92e-09,         251.413,         248.468,         94.0922,         85.9788,          125.85,         119.788,         10.2681,         1.34379,         50.9284,         18.4506,         7.53115,        0.989082,         73.0451,         62.8003
       8.93e-09,         250.656,         247.986,         94.5826,         86.0238,         127.289,         120.172,          10.906,          1.3459,         50.7328,         18.5019,         7.71409,        0.989037,         75.5514,         62.9147
       8.94e-09,         251.036,         247.935,         94.0221,          86.058,          126.86,         120.533,         10.3985,         1.34789,         52.6084,         18.5605,         7.93011,        0.988988,         75.4574,         63.0189
       8.95e-09,          251.25,         248.156,         93.7974,         86.1031,         127.069,         120.882,         10.5258,         1.34988,         51.7828,          18.608,         7.64241,        0.988941,         73.9995,         63.1238
       8.96e-09,          251.34,          248.26,         94.3891,         86.1516,         128.085,         121.261,         10.2811,         1.35176,            49.4,          18.645,         7.71831,        0.988894,         76.2628,         63.2284
       8.97e-09,         250.778,         248.147,         93.9927,         86.2179,         128.016,          121.59,         10.5783,         1.35379,         51.3511,         18.6873,         7.70269,         0.98885,         74.3567,          63.323
       8.98e-09,         251.071,         248.326,         94.0197,         86.2749,         127.413,          121.87,         10.3324,         1.35577,         52.8869,         18.7556,         7.80336,         0.98881,         75.5916,         63.4149
       8.99e-09,         251.247,         248.566,         94.2643,         86.3667,         128.511,         122.182,         10.8018,         1.35783,         49.0138,         18.8105,            7.85,        0.988767,         74.4141,         63.5045
          9e-09,         251.214,         248.632,         94.9344,         86.4608,         128.399,         122.497,         10.4055,         1.35958,         50.2253,         18.8602,         7.94035,        0.988727,         74.2861,         63.5822
       9.01e-09,         251.861,         249.105,         94.4586,          86.544,         127.974,         122.735,         10.6757,         1.36138,          49.682,         18.9021,         7.74846,        0.988683,         75.4448,         63.6767
       9.02e-09,         252.476,         249.848,         95.1718,         86.6502,         128.914,         122.983,         10.4989,          1.3632,         45.6163,         18.9264,         7.59508,        0.988641,         77.1827,         63.7632
       9.03e-09,         252.952,          250.49,         94.9232,         86.7385,         129.332,         123.221,         10.2258,         1.36443,         51.5995,         18.9509,         7.71673,        0.988601,         74.1247,         63.8466
       9.04e-09,           253.7,         251.319,         93.8658,         86.7951,         129.043,         123.455,          10.424,         1.36599,         49.9388,         18.9747,         7.49722,        0.988564,         76.6295,         63.9456
       9.05e-09,           254.6,         252.352,         94.7545,          86.864,         128.847,          123.69,         10.5516,         1.36771,         51.2482,         18.9961,         7.81762,        0.988528,         73.8478,         64.0184
       9.06e-09,         255.649,         253.389,         95.0993,         86.9299,         129.973,         123.922,         10.7751,         1.36945,         50.3796,         19.0204,         7.62837,        0.988495,         75.1451,         64.1096
       9.07e-09,         256.529,         254.541,         94.6865,         86.9991,         129.666,         124.179,         10.8227,         1.37155,         52.2814,         19.0393,         7.64446,        0.988464,         74.3461,         64.1968
       9.08e-09,         257.376,         255.402,         94.0127,         87.0976,         129.721,         124.425,         10.6495,         1.37344,         50.7668,         19.0586,         7.84659,        0.988431,         73.8749,         64.2854
       9.09e-09,         257.749,         256.033,         94.6914,          87.196,         129.893,         124.647,         10.9494,         1.37553,         49.0314,          19.077,         7.90669,        0.988392,         72.3732,         64.3761
        9.1e-09,         258.245,         256.671,         94.9568,         87.3091,         130.441,          124.91,          10.396,         1.37725,         50.3486,         19.1112,         7.63321,         0.98835,         76.2395,         64.4594
       9.11e-09,         259.287,         257.333,         94.9948,         87.4314,         130.479,         125.123,         10.6439,         1.37925,         47.5535,         19.1366,         7.61878,        0.988302,         73.3924,         64.5326
       9.12e-09,         259.794,         258.218,         96.3849,         87.5623,           130.7,         125.326,         10.6419,         1.38118,         44.2801,         19.1588,         7.72868,        0.988252,         77.1288,         64.6205
       9.13e-09,         260.108,         258.865,         94.7995,         87.6737,         131.035,         125.499,         10.7558,         1.38302,         48.8208,         19.1865,         7.67397,        0.988201,         73.4404,         64.6813
       9.14e-09,         260.589,          259.35,         95.4228,         87.7773,         130.866,         125.619,         10.5468,         1.38472,         53.7884,         19.2275,         7.76698,        0.988152,         74.1783,         64.7519
       9.15e-09,         260.897,           259.7,          95.273,         87.8814,         131.126,         125.735,         10.4028,         1.38639,         49.4881,         19.2655,         7.81841,        0.988108,         77.2939,         64.8323
       9.16e-09,         260.933,          260.08,         96.3208,         87.9869,         131.739,         125.913,         10.3168,         1.38788,         49.0362,         19.2862,         7.54933,        0.988063,         74.6429,         64.8936
       9.17e-09,         261.527,         260.517,         95.6235,         88.0818,          131.77,         126.175,         10.6978,         1.38957,         48.5247,         19.3026,         7.84093,        0.988018,         75.6656,         64.9681
       9.18e-09,         262.191,         261.083,         95.5942,         88.1643,         131.901,         126.408,         10.3608,         1.39108,         53.0872,         19.3167,         7.68454,         0.98797,         76.7488,         65.0418
       9.19e-09,         262.713,         261.844,         95.7682,         88.2391,         132.077,         126.655,         10.7872,         1.39273,         49.0733,         19.3396,         7.57903,        0.987922,         75.7169,         65.1107
        9.2e-09,         263.087,          262.39,         95.8376,         88.3169,         132.402,         126.873,         11.1477,         1.39472,         49.4767,         19.3551,          7.7938,        0.987878,         75.0129,         65.1758
       9.21e-09,         263.532,         262.955,         95.2716,         88.3587,         132.519,         127.077,         10.7734,         1.39639,         49.9728,         19.3787,         7.91315,        0.987835,         78.1056,         65.2583
       9.22e-09,         263.684,         263.084,         94.9092,          88.397,         132.713,         127.225,         10.7476,         1.39816,         51.0091,          19.402,         7.92102,        0.987796,         75.5835,         65.3226
       9.23e-09,         263.907,         263.185,         95.3469,         88.4328,         132.996,         127.438,         10.5156,         1.39987,         47.6532,         19.4145,         7.85468,        0.987755,         76.1194,         65.3925
       9.24e-09,         264.234,         263.444,         96.3829,         88.4708,         132.846,         127.611,         10.6958,         1.40157,         52.1332,         19.4392,         7.83495,        0.987718,          75.971,         65.4522
       9.25e-09,         263.683,         263.264,         95.2829,         88.5107,         133.179,         127.814,         10.8747,         1.40371,         49.6897,         19.4587,         7.53413,         0.98768,         77.6827,          65.504
       9.26e-09,         263.897,         263.278,         96.3036,         88.5309,         133.292,         127.993,         10.7664,         1.40573,         51.8609,         19.4785,         7.65286,        0.987646,         74.2192,         65.5518
       9.27e-09,         263.424,         262.834,         95.9675,         88.5296,         133.606,         128.201,         10.8246,         1.40762,         46.7997,         19.4959,         7.35991,        0.987608,         77.3058,          65.596
       9.28e-09,         263.271,         262.692,          95.788,         88.5156,         133.138,         128.404,         10.9083,         1.40948,         48.3137,         19.5292,         7.75671,        0.987564,         76.0535,         65.6309
       9.29e-09,         263.095,         262.637,         95.8449,            88.5,         134.394,         128.652,         11.1605,         1.41132,         50.3037,         19.5771,         7.74578,        0.987518,         73.7871,         65.6575
        9.3e-09,         263.177,         262.542,         96.6223,          88.498,         134.778,         128.856,         10.8026,         1.41318,         46.1877,         19.6224,         7.73582,        0.987474,         75.7491,         65.6898
       9.31e-09,         262.484,         262.139,         95.4668,         88.4894,         133.918,         129.024,          10.822,         1.41486,         48.8044,         19.6678,         7.73788,        0.987437,         74.9339,         65.7251
       9.32e-09,           262.3,         261.686,         95.3915,         88.4747,         134.117,         129.217,          11.414,         1.41701,         48.6769,         19.7136,         7.52525,        0.987404,         77.6448,         65.7672
       9.33e-09,         261.753,          261.11,          96.088,         88.4792,         134.824,         129.414,         10.8685,         1.41876,          49.089,          19.759,         7.82267,        0.987365,         76.8409,         65.8222
       9.34e-09,         261.579,         260.637,         96.4737,         88.4836,         134.668,         129.657,         10.8363,         1.42076,         51.0223,         19.8006,         7.82856,        0.987326,         75.8004,         65.8633
       9.35e-09,         260.888,         260.302,         95.9332,         88.5047,         134.606,         129.944,         10.7992,         1.42285,         51.7317,         19.8435,         7.69401,        0.987286,         76.9851,         65.9033
       9.36e-09,         260.662,          259.92,          96.762,         88.5008,         135.525,         130.254,         11.2379,         1.42521,         51.1349,         19.8788,          7.6373,        0.987247,         75.0508,         65.9443
       9.37e-09,         260.162,         259.404,         95.7612,         88.4746,         135.561,         130.558,         11.0106,          1.4272,          53.022,         19.9148,         7.46772,        0.987216,         74.6325,         65.9906
       9.38e-09,         259.839,          258.94,         96.1529,         88.4605,         136.033,         130.827,         11.2939,         1.42971,         48.2354,         19.9397,         7.70004,         0.98718,         77.9678,         66.0571
       9.39e-09,         259.427,         258.343,         96.2668,         88.4404,         135.929,         131.098,         10.8155,         1.43181,         48.8765,         19.9714,         7.73989,        0.987142,         75.0446,         66.1148
        9.4e-09,         258.497,         257.502,         96.1734,         88.4602,         135.905,         131.366,         11.0331,         1.43401,         52.6102,         20.0202,         7.73835,        0.987109,         76.6045,         66.1821
       9.41e-09,          257.75,         256.581,          95.681,         88.4728,         136.641,         131.645,         11.1273,         1.43617,         49.1284,         20.0585,         7.65568,        0.987076,         77.0061,         66.2432
       9.42e-09,         257.101,          255.64,         95.1728,         88.4654,          136.95,         131.895,         10.8503,         1.43812,         48.4307,          20.103,          7.6028,        0.987049,          77.959,         66.3019
       9.43e-09,         256.451,         254.923,         96.0563,         88.4968,         137.435,          132.18,         11.0696,          1.4402,         48.0541,         20.1424,         7.85345,        0.987029,         77.9112,         66.3667
       9.44e-09,         254.953,         253.599,         96.4434,         88.5599,         137.788,         132.469,         11.1729,         1.44235,         50.0543,         20.1802,         7.87159,        0.986998,         76.7172,          66.423
       9.45e-09,         253.741,         252.254,          96.465,         88.6126,         137.553,         132.708,         11.2012,         1.44482,         46.8679,         20.2176,         7.70172,        0.986959,          74.716,         66.4881
       9.46e-09,         253.215,           251.3,         96.3131,          88.684,         138.271,         133.016,         11.0467,         1.44713,         53.3583,         20.2628,         7.72285,        0.986924,         78.5277,         66.5521
       9.47e-09,         252.494,         250.322,         95.9603,         88.7469,         137.776,         133.322,         11.1127,         1.44958,         52.4357,          20.307,         7.90148,        0.986886,         77.3809,         66.6172
       9.48e-09,         251.183,         249.038,         96.1307,         88.7926,         138.052,         133.601,         10.9892,         1.45202,         49.5399,         20.3442,          7.6848,        0.986847,         74.0071,         66.6591
       9.49e-09,         249.868,         247.688,         96.3574,         88.8246,         138.646,         133.867,         11.4526,         1.45493,         50.2979,         20.3903,         7.81916,        0.986812,         77.3851,         66.7109
        9.5e-09,         248.819,          246.49,         96.0179,         88.8469,         138.587,         134.191,          11.508,         1.45794,         48.0737,         20.4412,         7.65187,        0.986777,         76.3979,           66.78
       9.51e-09,         248.233,         245.557,         95.5834,         88.8651,         138.864,         134.518,         11.2415,          1.4605,         50.4812,         20.4991,         7.85462,        0.986742,         75.7758,          66.838
       9.52e-09,         246.929,         244.382,         97.0454,         88.8738,         139.252,         134.857,         11.4998,         1.46343,          52.048,         20.5532,         7.72726,        0.986706,         77.4949,         66.8989
       9.53e-09,         246.177,         243.332,         95.8563,         88.8576,         140.247,         135.274,         11.4105,         1.46673,         51.4934,         20.5989,         7.64606,        0.986667,         77.0969,         66.9609
       9.54e-09,         245.024,         242.135,         97.5239,         88.8551,          140.11,         135.645,         11.1267,         1.46952,          51.662,         20.6631,         7.87864,        0.986625,         77.8641,         67.0206
       9.55e-09,         244.367,         241.088,         96.1962,         88.8408,           140.0,         136.054,         11.0485,         1.47231,         47.4603,         20.7285,         7.69253,        0.986578,         75.7736,          67.079
       9.56e-09,         243.309,         239.916,         95.8361,         88.8188,         141.501,         136.423,         11.1753,         1.47516,         50.5017,         20.7948,         7.72008,        0.986542,          75.951,         67.1243
       9.57e-09,         242.763,         238.911,         95.5257,         88.8054,         141.372,         136.747,         11.0735,         1.47768,         51.9601,         20.8746,         8.05458,        0.986504,         77.5442,         67.1724
       9.58e-09,         241.709,           238.0,         95.9952,         88.7871,         141.382,         137.028,         11.1248,         1.48037,          52.427,         20.9494,          7.8615,        0.986461,         76.9094,         67.2209
       9.59e-09,          241.68,         237.634,         96.5583,         88.7775,         141.618,         137.308,         11.3606,         1.48319,         48.0877,         21.0028,         7.90829,        0.986418,         75.6127,         67.2641
        9.6e-09,         242.111,         237.746,         96.0544,         88.7663,         141.424,         137.602,         11.1676,         1.48603,         47.0293,         21.0574,         7.69871,        0.986374,         77.0713,          67.323
       9.61e-09,         241.362,         237.672,         96.5016,         88.7477,         142.074,         137.878,         11.3383,         1.48904,         50.5171,         21.1113,          7.7357,        0.986335,         77.6531,         67.3783
       9.62e-09,         241.401,         237.449,         96.4962,          88.714,         142.362,         138.136,         11.7396,          1.4923,         50.0895,         21.1712,           7.761,          0.9863,         74.4911,         67.4096
       9.63e-09,         241.099,         237.039,         96.5105,         88.6916,          142.58,         138.386,         11.7131,         1.49551,         50.4396,         21.2332,         7.58368,        0.986273,         76.4595,         67.4572
       9.64e-09,          240.66,         236.679,         96.2533,         88.6898,         143.097,         138.665,         11.2374,         1.49835,         50.6117,         21.2981,         7.79248,        0.986244,         77.0947,         67.5151
       9.65e-09,         241.145,         236.674,         96.2838,         88.7284,         143.551,         139.004,         11.7694,         1.50161,         50.2533,         21.3632,         7.85176,        0.986222,         78.5617,         67.5692
       9.66e-09,          241.19,          236.82,         95.4749,          88.783,         143.419,         139.307,         11.4081,         1.50465,         49.7996,         21.4179,         7.63456,        0.986197,         76.7745,         67.6247
       9.67e-09,         241.836,         237.463,         96.7211,         88.8522,          143.82,         139.604,         11.1759,          1.5077,         50.8541,         21.4816,         7.41346,        0.986179,         76.4699,         67.6736
       9.68e-09,         241.955,         237.961,         96.4538,         88.9136,         143.742,         139.838,         11.2794,         1.51107,         50.8812,         21.5416,         7.98287,        0.986176,         77.8561,         67.7385
       9.69e-09,         242.322,         238.504,         97.3282,         89.0094,         144.009,         140.047,         11.4555,         1.51453,         45.3867,         21.5985,         7.66904,        0.986181,         76.9593,         67.8039
        9.7e-09,         242.956,         238.969,         97.0104,         89.0739,         144.091,         140.245,         11.8043,         1.51871,         52.8333,         21.6599,          7.6446,        0.986186,         76.3666,         67.8698
       9.71e-09,         243.101,         239.292,         96.8631,         89.1427,         144.173,         140.435,         11.8491,         1.52278,         49.8534,         21.7206,         7.86854,        0.986187,         78.2394,         67.9399
       9.72e-09,          243.04,         239.428,         96.2875,          89.191,          144.47,         140.595,         11.4895,         1.52659,         50.2721,         21.7831,         7.81398,        0.986186,         77.1807,         68.0084
       9.73e-09,         243.384,          239.57,         95.7391,         89.2499,         144.866,         140.702,         10.9513,          1.5299,         51.1246,         21.8404,         7.51509,        0.986182,         75.3301,         68.0709
       9.74e-09,         243.259,          239.73,         96.7674,         89.2729,          144.34,         140.756,         11.6405,         1.53362,         47.6162,         21.9026,         7.92372,         0.98618,         76.4398,         68.1459
       9.75e-09,         243.725,         240.269,         97.3033,         89.2929,          143.96,         140.826,         11.4475,         1.53721,         50.5252,         21.9731,         8.00546,        0.986181,         77.7859,         68.2433
       9.76e-09,         244.259,          240.82,         96.3948,         89.3111,         145.082,         140.956,         11.3984,         1.54066,         50.0401,         22.0343,         7.78451,        0.986173,         80.0269,         68.3419
       9.77e-09,         244.618,         241.257,         96.1867,         89.2984,         144.893,          141.11,         11.9715,         1.54416,         48.6614,         22.0962,         7.76385,        0.986162,         78.8071,         68.4468
       9.78e-09,         244.972,         241.627,         96.5898,         89.3042,         145.417,         141.297,         11.6491,         1.54752,         50.7562,         22.1639,         7.55129,        0.986154,         79.4282,         68.5677
       9.79e-09,          245.11,         242.058,         96.6668,         89.3246,         144.892,         141.476,         11.7141,         1.55099,          48.681,         22.2233,         7.73949,        0.986142,         76.9655,         68.6606
        9.8e-09,         245.133,         242.161,         95.9687,           89.36,         145.017,         141.659,         11.8211,         1.55424,         54.5051,         22.2737,         7.71136,        0.986125,         77.6703,         68.7562
       9.81e-09,          245.59,         242.462,         96.3892,         89.4036,         145.851,         141.819,         11.4251,         1.55731,         53.4865,         22.3228,         7.60322,        0.986102,         77.9492,         68.8506
       9.82e-09,         245.703,         242.733,         97.2762,         89.4394,         145.788,         141.964,         11.8262,         1.56079,         51.0096,         22.3565,         7.67091,        0.986074,         77.6527,         68.9499
       9.83e-09,         245.834,         242.895,         97.2333,         89.4798,         145.507,          142.12,         11.8191,         1.56413,         46.7608,         22.3833,         7.92807,        0.986049,         78.3881,          69.055
       9.84e-09,         246.431,         243.311,         97.2907,         89.5009,         145.667,          142.31,         11.7185,         1.56787,         52.3411,         22.4185,         7.52203,        0.986032,         77.8277,         69.1525
       9.85e-09,         246.328,         243.545,         97.5688,         89.5129,         146.686,         142.543,         11.8859,         1.57099,         48.1765,         22.4458,          7.6042,        0.986023,         78.0632,         69.2543
       9.86e-09,         246.625,         243.748,         96.2927,         89.5282,         146.624,         142.706,         11.5394,         1.57412,         49.4134,         22.4791,         7.55685,        0.986013,         78.6006,         69.3513
       9.87e-09,         246.983,         244.018,         97.1962,          89.542,         146.725,         142.907,         11.9121,         1.57739,         48.1891,         22.5266,         7.66757,        0.985996,         78.9404,         69.4495
       9.88e-09,          247.08,         244.135,         96.7568,         89.5606,         146.821,         143.093,         11.8803,         1.58077,          51.418,         22.5673,         7.85686,        0.985985,         78.0518,          69.552
       9.89e-09,          247.13,         244.263,         97.3074,         89.5699,         146.366,         143.254,         11.6596,         1.58397,         48.7949,         22.5992,         7.70128,        0.985992,         79.0042,         69.6649
        9.9e-09,         246.614,         243.925,           96.62,         89.5842,         146.853,         143.401,         11.4294,         1.58692,         48.4968,         22.6372,         7.96115,        0.985996,         79.6953,         69.7752
       9.91e-09,         246.514,         243.727,          97.218,         89.5841,         146.843,         143.534,         11.7388,         1.59069,         50.2562,          22.664,         7.66158,        0.986006,         78.4181,         69.8627
       9.92e-09,         246.813,         243.598,         97.6854,         89.6146,         146.938,         143.632,         11.7082,          1.5943,         49.0825,           22.67,         7.50411,        0.986019,         80.9195,         69.9785
       9.93e-09,          246.16,         243.268,         97.4052,         89.6227,         147.226,         143.723,         12.0486,         1.59807,         48.3391,         22.6739,         7.88461,        0.986028,         79.1724,         70.0806
       9.94e-09,         246.438,         243.118,         96.9537,         89.6483,         147.454,         143.763,         12.0984,         1.60191,         50.7803,         22.6941,         7.77699,        0.986038,         79.0186,         70.1914
       9.95e-09,         245.592,         242.729,         96.7717,         89.6688,          147.23,         143.791,         11.8012,         1.60556,         48.8777,         22.7055,          7.6596,        0.986059,         81.8501,         70.3113
       9.96e-09,         245.291,         242.127,         96.9891,         89.6866,         147.288,          143.83,         11.9479,          1.6092,         52.5472,         22.7107,          7.6816,        0.986086,         77.7701,         70.4048
       9.97e-09,         245.235,         241.758,         95.4423,          89.684,         147.499,         143.879,         11.8262,         1.61285,         48.9828,         22.7134,         7.49334,         0.98612,          78.656,         70.4952
       9.98e-09,         245.118,         241.368,         97.3294,          89.668,         147.391,         143.969,         12.2648,         1.61659,         52.6311,           22.72,         7.72887,        0.986153,         78.7859,         70.5853
       9.99e-09,         244.761,         240.977,         97.7628,         89.6596,         147.779,         144.018,         12.1386,         1.62045,         47.4558,         22.7244,         7.70909,        0.986186,         78.7585,         70.6567
          1e-08,         244.496,         240.646,          96.978,         89.6507,          147.55,          144.06,         12.1406,         1.62409,         52.2301,         22.7318,         7.66822,        0.986227,         78.8788,         70.7329


==> data/hohlraum/hohlraum_random_wave.csv <==
y,T_mat_1,T_rad_1,T_mat_2,T_rad_2,T_mat_5,T_rad_5,T_mat_10,T_rad_10
0.00833333,1.0000639631000001,252.343050959,1.00006434312,251.71281306400002,1.00006802537,254.050970215,1.00006868944,253.989713341
0.025,1.0000588315799999,252.413073915,1.00005919298,249.225916493,1.0000627049,251.77810616099998,1.00006327249,251.716294145
0.041666699999999994,1.00005427074,249.588639432,1.0000546077799999,244.49807627400003,1.00005790465,247.02335582700002,1.00005843379,246.960682683
0.05833330000000001,1.00005065685,246.476417908,1.0000509766399999,246.81121562799999,1.00005411044,247.924848568,1.00005458345,247.859772187
0.075,1.00004688052,237.170530908,1.0000471821799999,235.32431103099998,1.0000501206399999,240.76037496799998,1.00005056265,240.69469756200002
0.09166669999999999,1.0000439108799999,236.483432149,1.0000441937200002,233.75012717599998,1.00004696311,237.326947265,1.00004737082,237.25994635
0.108333,1.0000403213,235.02644527,1.00004057983,232.71716737900002,1.00004312644,234.994735346,1.0000434849200002,234.926987978
0.125,1.0000359667899998,231.97859131099997,1.0000361984700001,228.616486874,1.00003845082,232.2920744,1.00003874884,232.22396247
0.14166700000000002,1.0000304036299998,221.38231530599998,1.00003059537,221.716460834,1.0000324725799998,225.093780407,1.0000327228700001,225.02671699299998
0.158333,1.0000259273799998,215.483271721,1.00002608707,213.381049359,1.00002765496,216.23307789900002,1.00002786705,216.16746405799998
0.175,1.00002182244,199.64771407400002,1.00002195472,203.40630573099997,1.0000232439799999,205.955414642,1.00002342016,205.89171594299998
0.191667,1.00001806266,194.628556238,1.0000181692,197.089431332,1.00001920814,196.104717403,1.00001934258,196.042780534
0.208333,1.00001546233,196.680138143,1.0000155498899999,197.21211510700002,1.0000164080299998,190.693235762,1.00001651479,190.63223847900002
0.225,1.0000134658,197.281942983,1.00001353971,192.701729132,1.00001425989,185.38083169400002,1.00001434374,185.321124048
0.24166700000000002,1.00001205526,188.63875931099997,1.00001211908,182.36466662200002,1.00001273636,180.616938422,1.00001280274,180.558516535
0.258333,1.00001068811,175.214520942,1.00001074262,172.567355906,1.00001126312,175.530835427,1.0000113126,175.47533520099998
0.275,1.00000941963,168.886978468,1.00000946537,168.382618272,1.00000989807,172.917956055,1.000009937,172.86505320400002
0.291667,1.0000082862100002,162.310702475,1.00000832457,162.81300295399998,1.0000086856100001,167.967128036,1.0000087178200001,167.917906845
0.30833299999999997,1.00000734223,156.608180524,1.00000737437,159.284264058,1.0000076767100001,165.069773227,1.00000770429,165.02374994299998
0.325,1.00000670486,155.42255626899998,1.0000067322,159.903868057,1.00000699265,164.909415741,1.0000070173,164.866530609
0.341667,1.00000630742,154.13153236600002,1.0000063312799998,158.124219593,1.00000656325,162.794847544,1.00000658609,162.755202519
0.358333,1.0000057932,158.865978636,1.00000581321,159.676443732,1.00000601446,159.121044248,1.00000603535,159.085818952
0.375,1.0000051984,157.724881404,1.00000521501,158.55781322200002,1.00000538661,152.03402707799998,1.00000540565,152.00397538299998
0.391667,1.00000464797,153.171545716,1.00000466186,148.31798675,1.00000480719,145.296186649,1.00000482399,145.271186661
0.408333,1.0000042604700001,146.586736624,1.0000042721200002,140.808692066,1.00000439629,139.816831123,1.0000044110600002,139.79725672200001
0.425,1.00000401169,135.504759997,1.00000402148,136.039468838,1.00000412904,140.49719268299998,1.00000414192,140.482153483
0.44166700000000003,1.0000036706200002,138.40280580299998,1.0000036786,139.497899141,1.00000376807,141.026989676,1.00000377855,141.015939333
0.458333,1.0000033188200002,135.28939389,1.00000332504,132.714433205,1.00000339958,137.483197331,1.00000340832,137.47614750399998
0.475,1.00000309532,132.07738730100002,1.00000310015,131.366954479,1.00000316436,138.938956437,1.00000317186,138.934960988
0.491667,1.00000283151,128.312671765,1.00000283516,132.543779168,1.00000288973,137.606973428,1.00000289632,137.60548816899998
0.508333,1.0000026728799998,135.386717594,1.00000267602,138.708646846,1.000002723,138.342090248,1.0000027287100002,138.3425507
0.525,1.0000025508,141.638078412,1.00000255332,143.03431417,1.00000259451,139.718454087,1.00000259964,139.72041879100001
0.541667,1.00000235379,143.916630871,1.0000023560200002,140.772732162,1.00000239052,138.699993025,1.00000239492,138.70317677100002
0.558333,1.0000021510500001,134.899035147,1.0000021530299998,133.859981706,1.0000021807500001,136.045517005,1.00000218433,136.049701584
0.575,1.00000194729,130.238964606,1.00000194896,132.344458818,1.0000019707799999,132.060812079,1.0000019736,132.065659303
0.591667,1.00000178426,130.172850625,1.00000178566,134.20601601299998,1.0000018021500001,128.738079258,1.00000180417,128.743285246
0.608333,1.0000016636799998,134.533796585,1.00000166494,130.31336730200002,1.0000016783299999,126.407199241,1.00000168,126.412450361
0.625,1.00000154366,128.617954003,1.00000154516,128.59212976,1.00000155611,125.099963806,1.0000015575299999,125.10513281600001
0.641667,1.0000014417799998,123.790856693,1.0000014429700002,123.46361681299999,1.00000145204,122.124851312,1.0000014532700001,122.129640529
0.658333,1.00000134365,123.400269557,1.00000134486,120.883414766,1.00000135231,123.084261555,1.0000013533,123.08873067799999
0.675,1.00000122645,117.308038545,1.0000012272499998,120.440810166,1.00000123286,124.68276957200001,1.00000123361,124.687103046
0.691667,1.00000114551,123.33396812299999,1.00000114622,120.64980312600001,1.0000011503200001,126.30451845299999,1.00000115088,126.30862343700001
0.708333,1.00000105722,122.114099182,1.00000105756,123.422221423,1.00000106036,125.94603556700001,1.0000010608,125.94983415799999
0.725,1.00000097996,122.666347659,1.00000097999,126.04567581299999,1.00000098172,124.30457817700001,1.00000098206,124.30810660899999
0.741667,1.00000088137,129.361654723,1.00000088116,126.53257913200001,1.0000008820200001,120.055711066,1.0000008822700002,120.058847342
0.758333,1.00000076933,120.513468518,1.00000076896,122.08410745100001,1.00000076949,116.327796423,1.0000007697,116.330547796
0.775,1.0000006971200002,120.277637802,1.00000069676,119.742791112,1.00000069706,115.768781913,1.00000069724,115.771335319
0.791667,1.00000062016,121.15602961399999,1.0000006200700002,115.904852144,1.00000062013,111.58281652,1.00000062028,111.585134508
0.808333,1.0000005506,116.543214621,1.00000055076,106.58171518299999,1.0000005509,107.45235133700001,1.0000005510299999,107.454452406
0.825,1.00000044698,95.26245729989999,1.00000044708,101.142847749,1.00000044749,101.13535455200001,1.00000044759,101.137171355
0.841667,1.0000004117,92.1836334968,1.0000004121500001,104.356301247,1.0000004126200002,101.44515728200001,1.0000004127,101.446866483
0.858333,1.00000040367,109.593442688,1.00000040419,110.26292537200001,1.00000040464,103.201677823,1.0000004047,103.20336421799999
0.875,1.00000037631,112.993784706,1.0000003768999999,108.999910273,1.0000003773000001,101.210020357,1.00000037734,101.211676661
0.891667,1.00000032606,109.626867444,1.0000003266,104.628250434,1.0000003269700002,98.13479957370001,1.00000032701,98.1363377936
0.908333,1.00000028456,103.265352935,1.00000028492,98.87668101950001,1.00000028545,94.69733940649999,1.00000028547,94.6987328716
0.925,1.00000023931,95.820265235,1.0000002395299998,94.0712651017,1.00000024009,91.5926099614,1.00000024012,91.593894332
0.941667,1.00000020742,92.0710839176,1.00000020762,92.9840898242,1.00000020816,89.6974128414,1.00000020818,89.69859213219999
0.958333,1.00000018129,82.6429877607,1.0000001814700001,86.7007924456,1.00000018201,89.427371353,1.00000018203,89.42850940299999
0.975,1.0000001625700001,90.7486955176,1.0000001627,83.1982264256,1.00000016324,88.0672165495,1.00000016326,88.0682812425
0.991667,1.00000014684,82.1513552568,1.00000014693,82.2864927239,1.00000014746,87.4829430974,1.00000014747,87.4839509283
1.00833,1.00000012392,63.529017456300004,1.0000001239799998,83.6024204257,1.00000012447,85.1009665312,1.00000012448,85.1018889567
1.025,1.00000011881,84.9555115424,1.00000011882,87.16018796889999,1.00000011936,86.3866020249,1.00000011937,86.3875287334
1.04167,1.0000001118600002,94.6532788261,1.00000011188,91.4441916201,1.00000011246,85.593440628,1.00000011247,85.59435819149999
1.05833,1.00000008552,80.989955762,1.00000008554,82.8024342251,1.00000008609,80.4350351597,1.00000008609,80.43592460720001
1.075,1.0000000708299999,81.5010772679,1.0000000708399999,80.745633053,1.0000000713500001,76.7480933696,1.0000000713600001,76.7489718678
1.0916700000000001,1.00000006863,82.0704448667,1.00000006866,86.0516260691,1.00000006922,76.16813066479999,1.00000006922,76.1690806747
1.10833,1.00000005395,84.85707077890001,1.000000054,87.4091289825,1.00000005447,71.7370975436,1.00000005447,71.7380816849
1.125,1.0000000469399999,90.64999951540001,1.0000000469900001,85.089686786,1.0000000474700002,69.3119907487,1.0000000474700002,69.3130836072
1.14167,1.00000002689,88.5679907199,1.0000000269299998,75.6439802399,1.0000000272299998,60.3209179303,1.0000000272299998,60.322019624700005
1.1583299999999999,1.00000000877,67.9534267492,1.0000000088,57.19043309439999,1.00000000892,45.6355756029,1.00000000892,45.6366295861
1.175,1.0,0.99752346043,1.0,1.00766762919,1.0,1.01072606419,1.0,1.01178388544
1.19167,1.0,1.00331849471,1.0,0.99999864236,1.0,1.01033402186,1.0,1.0115436142899998
1.20833,1.0,0.996904669767,1.0,0.999686407366,1.0,1.0040955864899999,1.0,1.00546050861
1.225,1.0,1.0090081849099999,1.0,1.0063872421200002,1.0,1.0122043807799999,1.0,1.0132544801
1.24167,1.0,1.0024233715200002,1.0,1.0062766274200001,1.0,1.00718097799,1.0,1.0081087850100001
1.25833,1.0,0.9915962597310001,1.0,0.9988200737,1.0,1.0041869414799998,1.0,1.0049248686
1.275,1.0,1.0009397845999999,1.0,0.997185672728,1.0,1.0039949449799999,1.0,1.00437770664
1.29167,1.0,0.9858377749449999,1.0,0.992746330824,1.0,1.00251371205,1.0,1.0028453899
1.30833,1.0,0.980611842315,1.0,0.992212612968,1.0,1.00401174599,1.0,1.0044072049400001
1.325,1.0,1.00781227641,1.0,1.0066827762200001,1.0,0.99996992779,1.0,1.0006193589799999
1.3416700000000001,1.0,0.987197864382,1.0,0.9901166820370001,1.0,0.992594031631,1.0,0.993706688829
1.35833,0.9999999999429999,0.999999999771,0.999999999956,0.999999999808,0.9999999999299999,0.9999999998549999,0.999999999926,0.999999999854
1.375,1.00000000027,1.00000000047,1.0000000002299998,1.00000000043,1.00000000014,1.00000000027,1.00000000013,1.00000000025
1.39167,0.9999999992659999,0.999999998991,0.999999999249,0.999999998936,0.999999999226,0.9999999988439999,0.999999999202,0.9999999987999999


==> data/studies/cdt_dx.csv <==
             dt,        nx_100_x,        nx_100_y,       nx_1200_x,       nx_1200_y,       nx_1600_x,       nx_1600_y,        nx_200_x,        nx_200_y,         nx_25_x,         nx_25_y,        nx_400_x,        nx_400_y,         nx_50_x,         nx_50_y,        nx_800_x,        nx_800_y
          1e-12,         1.49896,          90.063,         17.9875,         663.386,         23.9834,         870.706,         2.99792,         166.401,        0.374741,          53.538,         5.99585,         263.167,        0.749481,          66.794,         11.9917,         455.853
          2e-12,         2.99792,          46.977,         35.9751,         382.854,         47.9668,         521.402,         5.99585,          82.666,        0.749481,          25.788,         11.9917,         139.187,         1.49896,          35.811,         23.9834,         253.957
          5e-12,         7.49481,          19.363,         89.9377,         208.877,         119.917,         304.895,         14.9896,          36.211,          1.8737,          11.043,         29.9792,          62.984,         3.74741,          14.718,         59.9585,         126.794
          1e-11,         14.9896,          11.024,         179.875,         155.916,         239.834,         259.484,         29.9792,          19.111,         3.74741,           5.703,         59.9585,          37.283,         7.49481,           6.861,         119.917,          85.148
          2e-11,         29.9792,           5.765,         359.751,          181.95,         479.668,          415.13,         59.9585,          11.495,         7.49481,           3.799,         119.917,           25.13,         14.9896,           3.824,         239.834,          72.878
          5e-11,         74.9481,           3.716,         899.377,         818.222,         1199.17,         3109.64,         149.896,           7.089,          18.737,           1.651,         299.792,          24.838,         37.4741,           1.843,         599.585,         166.734
          1e-10,         149.896,           2.056,         1798.75,         1591.96,         2398.34,          2378.4,         299.792,           7.789,         37.4741,             1.2,         599.585,          46.444,         74.9481,           1.213,         1199.17,         752.092
          2e-10,         299.792,           2.529,         3597.51,         1057.42,         4796.68,         1594.59,         599.585,          14.446,         74.9481,           0.498,         1199.17,         178.515,         149.896,           1.617,         2398.34,         590.067
          5e-10,         749.481,            5.44,         8993.77,         741.737,         11991.7,         1181.75,         1498.96,           52.34,          187.37,           1.439,         2997.92,         140.242,         374.741,           1.518,         5995.85,         394.623


==> data/studies/cdt_dx_results.csv <==
              x,     T_mat_1e-10,     T_mat_1e-11,     T_mat_1e-12,     T_mat_2e-10,     T_mat_2e-11,     T_mat_2e-12,     T_mat_5e-10,     T_mat_5e-11,     T_mat_5e-12,     T_rad_1e-10,     T_rad_1e-11,     T_rad_1e-12,     T_rad_2e-10,     T_rad_2e-11,     T_rad_2e-12,     T_rad_5e-10,     T_rad_5e-11,     T_rad_5e-12
       0.000625,         141.052,          135.55,         135.549,         145.227,         135.551,         135.549,         147.916,         135.566,         135.549,         140.629,         136.591,          136.59,         144.315,         136.592,          136.59,         144.484,          136.37,          136.59
       0.001875,          141.04,         135.526,         135.525,         145.221,         135.527,         135.525,         147.913,         135.543,         135.526,         140.612,         136.571,          136.57,         144.307,         136.571,          136.57,         144.474,          136.35,          136.57
       0.003125,         141.027,         135.502,         135.501,         145.214,         135.504,         135.502,          147.91,         135.519,         135.502,         140.596,          136.55,         136.549,         144.299,         136.551,         136.549,         144.463,         136.329,          136.55
       0.004375,         141.014,         135.479,         135.478,         145.208,          135.48,         135.478,         147.908,         135.496,         135.478,          140.58,          136.53,         136.529,         144.291,         136.531,         136.529,         144.453,         136.308,         136.529
       0.005625,         141.002,         135.455,         135.454,         145.202,         135.456,         135.454,         147.905,         135.473,         135.455,         140.563,          136.51,         136.508,         144.283,          136.51,         136.509,         144.442,         136.287,         136.509
       0.006875,         140.989,         135.431,          135.43,         145.196,         135.433,          135.43,         147.903,          135.45,         135.431,         140.547,         136.489,         136.488,         144.275,          136.49,         136.488,         144.432,         136.267,         136.488
       0.008125,         140.977,         135.408,         135.407,          145.19,         135.409,         135.407,           147.9,         135.426,         135.407,          140.53,         136.469,         136.468,         144.267,         136.469,         136.468,         144.421,         136.246,         136.468
       0.009375,         140.964,         135.384,         135.383,         145.184,         135.385,         135.383,         147.897,         135.403,         135.383,         140.514,         136.448,         136.447,         144.259,         136.449,         136.447,          144.41,         136.225,         136.447
       0.010625,         140.952,          135.36,         135.359,         145.178,         135.362,         135.359,         147.895,          135.38,          135.36,         140.497,         136.428,         136.427,         144.251,         136.428,         136.427,           144.4,         136.204,         136.427
       0.011875,         140.939,         135.336,         135.335,         145.171,         135.338,         135.336,         147.892,         135.357,         135.336,         140.481,         136.407,         136.406,         144.243,         136.408,         136.406,         144.389,         136.184,         136.407
       0.013125,         140.927,         135.313,         135.312,         145.165,         135.314,         135.312,          147.89,         135.333,         135.312,         140.464,         136.387,         136.386,         144.235,         136.388,         136.386,         144.378,         136.163,         136.386
       0.014375,         140.914,         135.289,         135.288,         145.159,          135.29,         135.288,         147.887,          135.31,         135.288,         140.448,         136.366,         136.365,         144.227,         136.367,         136.365,         144.368,         136.142,         136.366
       0.015625,         140.902,         135.265,         135.264,         145.153,         135.267,         135.264,         147.885,         135.287,         135.265,         140.431,         136.346,         136.345,         144.219,         136.347,         136.345,         144.357,         136.121,         136.345
       0.016875,         140.889,         135.241,          135.24,         145.147,         135.243,          135.24,         147.882,         135.264,         135.241,         140.415,         136.325,         136.324,         144.211,         136.326,         136.324,         144.346,           136.1,         136.325
       0.018125,         140.877,         135.218,         135.217,         145.141,         135.219,         135.217,          147.88,          135.24,         135.217,         140.398,         136.305,         136.304,         144.203,         136.306,         136.304,         144.336,         136.079,         136.304
       0.019375,         140.864,         135.194,         135.193,         145.135,         135.195,         135.193,         147.877,         135.217,         135.193,         140.382,         136.285,         136.283,         144.195,         136.285,         136.284,         144.325,         136.059,         136.284
       0.020625,         140.852,          135.17,         135.169,         145.129,         135.172,         135.169,         147.875,         135.194,         135.169,         140.365,         136.264,         136.263,         144.186,         136.265,         136.263,         144.314,         136.038,         136.263
       0.021875,          140.84,         135.146,         135.145,         145.123,         135.148,         135.145,         147.873,         135.171,         135.145,         140.348,         136.243,         136.242,         144.178,         136.244,         136.242,         144.303,         136.017,         136.243
       0.023125,         140.828,         135.122,         135.121,         145.118,         135.124,         135.121,         147.871,         135.148,         135.122,         140.332,         136.223,         136.222,          144.17,         136.224,         136.222,         144.292,         135.996,         136.222
       0.024375,         140.816,         135.098,         135.097,         145.113,           135.1,         135.097,         147.869,         135.126,         135.098,         140.315,         136.202,         136.201,         144.162,         136.203,         136.201,         144.281,         135.975,         136.202
       0.025625,         140.805,         135.074,         135.073,         145.108,         135.076,         135.074,         147.867,         135.104,         135.074,         140.299,         136.182,         136.181,         144.154,         136.183,         136.181,         144.271,         135.954,         136.181
       0.026875,         140.794,         135.051,         135.049,         145.103,         135.052,          135.05,         147.866,         135.083,          135.05,         140.282,         136.161,          136.16,         144.146,         136.162,          136.16,          144.26,         135.933,         136.161
       0.028125,         140.783,         135.027,         135.026,         145.099,         135.028,         135.026,         147.865,         135.061,         135.026,         140.265,         136.141,          136.14,         144.138,         136.142,          136.14,         144.249,         135.912,          136.14
       0.029375,         140.773,         135.003,         135.002,         145.095,         135.005,         135.002,         147.865,         135.041,         135.002,         140.249,          136.12,         136.119,          144.13,         136.121,         136.119,         144.238,         135.891,         136.119
       0.030625,         140.763,         134.979,         134.978,         145.091,         134.981,         134.978,         147.864,          135.02,         134.978,         140.232,           136.1,         136.099,         144.122,           136.1,         136.099,         144.227,         135.871,         136.099
       0.031875,         140.753,         134.955,         134.954,         145.087,         134.957,         134.954,         147.864,         134.997,         134.954,         140.215,         136.079,         136.078,         144.114,          136.08,         136.078,         144.216,          135.85,         136.078
       0.033125,         140.743,         134.931,          134.93,         145.083,         134.933,          134.93,         147.864,         134.975,          134.93,         140.198,         136.059,         136.057,         144.105,         136.059,         136.058,         144.205,         135.829,         136.058
       0.034375,         140.733,         134.907,         134.906,          145.08,         134.909,         134.906,         147.864,         134.952,         134.906,         140.182,         136.038,         136.037,         144.097,         136.039,         136.037,         144.194,         135.808,         136.037
       0.035625,         140.723,         134.883,         134.882,         145.076,         134.885,         134.882,         147.864,         134.928,         134.882,         140.165,         136.017,         136.016,         144.089,         136.018,         136.016,         144.183,         135.787,         136.017
       0.036875,         140.713,         134.859,         134.858,         145.073,         134.861,         134.858,         147.864,         134.905,         134.858,         140.148,         135.997,         135.996,         144.081,         135.997,         135.996,         144.172,         135.766,         135.996
       0.038125,         140.703,         134.835,         134.834,         145.069,         134.837,         134.834,         147.864,         134.882,         134.834,         140.132,         135.976,         135.975,         144.073,         135.977,         135.975,          144.16,         135.745,         135.975
       0.039375,         140.693,         134.811,          134.81,         145.065,         134.813,          134.81,         147.863,         134.859,          134.81,         140.115,         135.955,         135.954,         144.065,         135.956,         135.954,         144.149,         135.724,         135.955
       0.040625,         140.681,         134.787,         134.786,         145.061,         134.789,         134.786,         147.863,         134.835,         134.786,         140.098,         135.935,         135.934,         144.056,         135.936,         135.934,         144.138,         135.703,         135.934
       0.041875,         140.669,         134.763,         134.762,         145.056,         134.765,         134.762,         147.862,         134.812,         134.762,         140.081,         135.914,         135.913,         144.048,         135.915,         135.913,         144.127,         135.682,         135.913
       0.043125,         140.656,         134.739,         134.738,         145.052,          134.74,         134.738,         147.861,         134.788,         134.738,         140.064,         135.894,         135.892,          144.04,         135.894,         135.893,         144.116,         135.661,         135.893
       0.044375,         140.643,         134.715,         134.714,         145.047,         134.716,         134.714,         147.859,         134.765,         134.714,         140.048,         135.873,         135.872,         144.032,         135.874,         135.872,         144.105,          135.64,         135.872
       0.045625,         140.631,         134.691,         134.689,         145.042,         134.692,          134.69,         147.858,         134.741,          134.69,         140.031,         135.852,         135.851,         144.024,         135.853,         135.851,         144.093,         135.619,         135.851
       0.046875,         140.618,         134.666,         134.665,         145.036,         134.668,         134.665,         147.856,         134.718,         134.666,         140.014,         135.832,          135.83,         144.015,         135.832,         135.831,         144.082,         135.598,         135.831
       0.048125,         140.605,         134.642,         134.641,         145.031,         134.644,         134.641,         147.854,         134.694,         134.642,         139.997,         135.811,          135.81,         144.007,         135.812,          135.81,         144.071,         135.577,          135.81
       0.049375,         140.592,         134.618,         134.617,         145.025,          134.62,         134.617,         147.852,          134.67,         134.618,          139.98,          135.79,         135.789,         143.999,         135.791,         135.789,         144.059,         135.556,         135.789
       0.050625,         140.579,         134.594,         134.593,         145.017,         134.596,         134.593,         147.849,         134.647,         134.593,         139.963,         135.769,         135.768,         143.991,          135.77,         135.768,         144.048,         135.535,         135.769
       0.051875,         140.566,          134.57,         134.569,          145.01,         134.571,         134.569,         147.846,         134.623,         134.569,         139.946,         135.749,         135.748,         143.982,         135.749,         135.748,         144.037,         135.513,         135.748
       0.053125,         140.553,         134.546,         134.545,         145.003,         134.547,         134.545,         147.843,         134.599,         134.545,         139.929,         135.728,         135.727,         143.974,         135.729,         135.727,         144.025,         135.492,         135.727
       0.054375,          140.54,         134.521,          134.52,         144.995,         134.523,         134.521,         147.839,         134.576,         134.521,         139.913,         135.707,         135.706,         143.966,         135.708,         135.706,         144.014,         135.471,         135.707
       0.055625,         140.526,         134.497,         134.496,         144.988,         134.499,         134.496,         147.835,         134.552,         134.497,         139.896,         135.687,         135.685,         143.958,         135.687,         135.686,         144.002,          135.45,         135.686
       0.056875,         140.513,         134.473,         134.472,          144.98,         134.475,         134.472,          147.83,         134.528,         134.472,         139.879,         135.666,         135.665,         143.949,         135.667,         135.665,         143.991,         135.429,         135.665
       0.058125,           140.5,         134.449,         134.448,         144.972,          134.45,         134.448,         147.825,         134.504,         134.448,         139.862,         135.645,         135.644,         143.941,         135.646,         135.644,         143.979,         135.408,         135.644
       0.059375,         140.487,         134.425,         134.423,         144.965,         134.426,         134.424,         147.818,          134.48,         134.424,         139.845,         135.624,         135.623,         143.933,         135.625,         135.623,         143.968,         135.387,         135.624
       0.060625,         140.474,           134.4,         134.399,         144.957,         134.402,         134.399,         147.811,         134.456,           134.4,         139.828,         135.604,         135.602,         143.924,         135.604,         135.603,         143.956,         135.366,         135.603
       0.061875,          140.46,         134.376,         134.375,         144.949,         134.378,         134.375,         147.803,         134.433,         134.375,         139.811,         135.583,         135.582,         143.916,         135.583,         135.582,         143.945,         135.344,         135.582
       0.063125,         140.447,         134.352,         134.351,         144.941,         134.353,         134.351,         147.794,         134.409,         134.351,         139.794,         135.562,         135.561,         143.908,         135.563,         135.561,         143.933,         135.323,         135.561
       0.064375,         140.434,         134.327,         134.326,         144.933,         134.329,         134.326,         147.785,         134.385,         134.327,         139.777,         135.541,          135.54,           143.9,         135.542,          135.54,         143.922,         135.302,          135.54
       0.065625,          140.42,         134.303,         134.302,         144.925,         134.305,         134.302,         147.775,         134.361,         134.302,          139.76,          135.52,         135.519,         143.891,         135.521,         135.519,          143.91,         135.281,          135.52
       0.066875,         140.407,         134.279,         134.278,         144.917,          134.28,         134.278,         147.765,         134.337,         134.278,         139.743,           135.5,         135.498,         143.883,           135.5,         135.499,         143.898,          135.26,         135.499
       0.068125,         140.394,         134.254,         134.253,         144.909,         134.256,         134.253,         147.754,         134.313,         134.254,         139.725,         135.479,         135.478,         143.875,         135.479,         135.478,         143.887,         135.238,         135.478
       0.069375,          140.38,          134.23,         134.229,           144.9,         134.232,         134.229,         147.743,         134.289,         134.229,         139.708,         135.458,         135.457,         143.866,         135.459,         135.457,         143.875,         135.217,         135.457
       0.070625,         140.367,         134.206,         134.205,         144.892,         134.207,         134.205,         147.731,         134.265,         134.205,         139.691,         135.437,         135.436,         143.858,         135.438,         135.436,         143.863,         135.196,         135.436
       0.071875,         140.353,         134.181,          134.18,         144.883,         134.183,          134.18,         147.718,         134.241,         134.181,         139.674,         135.416,         135.415,         143.849,         135.417,         135.415,         143.851,         135.175,         135.415
       0.073125,          140.34,         134.157,         134.156,         144.875,         134.158,         134.156,         147.705,         134.217,         134.156,         139.657,         135.395,         135.394,         143.841,         135.396,         135.394,          143.84,         135.154,         135.395
       0.074375,         140.326,         134.132,         134.131,         144.866,         134.134,         134.131,         147.691,         134.192,         134.132,          139.64,         135.374,         135.373,         143.833,         135.375,         135.373,         143.828,         135.132,         135.374
       0.075625,         140.313,         134.108,         134.107,         144.858,          134.11,         134.107,         147.677,         134.168,         134.107,         139.623,         135.354,         135.352,         143.824,         135.354,         135.353,         143.816,         135.111,         135.353
       0.076875,         140.299,         134.083,         134.082,         144.849,         134.085,         134.083,         147.662,         134.144,         134.083,         139.605,         135.333,         135.331,         143.816,         135.333,         135.332,         143.804,          135.09,         135.332
       0.078125,         140.286,         134.059,         134.058,          144.84,         134.061,         134.058,         147.645,          134.12,         134.058,         139.588,         135.312,         135.311,         143.807,         135.313,         135.311,         143.792,         135.068,         135.311
       0.079375,         140.272,         134.035,         134.033,         144.831,         134.036,         134.034,         147.629,         134.096,         134.034,         139.571,         135.291,          135.29,         143.799,         135.292,          135.29,          143.78,         135.047,          135.29
       0.080625,         140.259,          134.01,         134.009,         144.823,         134.012,         134.009,         147.611,         134.072,         134.009,         139.554,          135.27,         135.269,         143.791,         135.271,         135.269,         143.768,         135.026,         135.269
       0.081875,         140.245,         133.986,         133.984,         144.814,         133.987,         133.985,         147.592,         134.047,         133.985,         139.537,         135.249,         135.248,         143.782,          135.25,         135.248,         143.756,         135.004,         135.248
       0.083125,         140.231,         133.961,          133.96,         144.804,         133.963,          133.96,         147.572,         134.023,          133.96,         139.519,         135.228,         135.227,         143.774,         135.229,         135.227,         143.744,         134.983,         135.227
       0.084375,         140.218,         133.936,         133.935,         144.795,         133.938,         133.935,         147.551,         133.999,         133.936,         139.502,         135.207,         135.206,         143.765,         135.208,         135.206,         143.732,         134.962,         135.206
       0.085625,         140.204,         133.912,         133.911,         144.786,         133.913,         133.911,          147.53,         133.975,         133.911,         139.485,         135.186,         135.185,         143.757,         135.187,         135.185,          143.72,          134.94,         135.185
       0.086875,          140.19,         133.887,         133.886,         144.777,         133.889,         133.886,         147.506,          133.95,         133.887,         139.467,         135.165,         135.164,         143.748,         135.166,         135.164,         143.708,         134.919,         135.164
       0.088125,         140.177,         133.863,         133.862,         144.767,         133.864,         133.862,         147.482,         133.926,         133.862,          139.45,         135.144,         135.143,          143.74,         135.145,         135.143,         143.696,         134.898,         135.143
       0.089375,         140.163,         133.838,         133.837,         144.758,          133.84,         133.837,         147.456,         133.902,         133.837,         139.433,         135.123,         135.122,         143.731,         135.124,         135.122,         143.684,         134.876,         135.122
       0.090625,         140.149,         133.813,         133.812,         144.748,         133.815,         133.812,         147.429,         133.877,         133.813,         139.415,         135.102,         135.101,         143.723,         135.103,         135.101,         143.672,         134.855,         135.101
       0.091875,         140.135,         133.789,         133.788,         144.738,          133.79,         133.788,         147.401,         133.853,         133.788,         139.398,         135.081,          135.08,         143.714,         135.082,          135.08,         143.659,         134.834,          135.08
       0.093125,         140.122,         133.764,         133.763,         144.729,         133.766,         133.763,          147.37,         133.828,         133.764,         139.381,          135.06,         135.059,         143.706,         135.061,         135.059,         143.647,         134.812,         135.059
       0.094375,         140.108,         133.739,         133.738,         144.719,         133.741,         133.738,         147.338,         133.804,         133.739,         139.363,         135.039,         135.038,         143.697,          135.04,         135.038,         143.635,         134.791,         135.038
       0.095625,         140.094,         133.715,         133.714,         144.709,         133.716,         133.714,         147.305,          133.78,         133.714,         139.346,         135.018,         135.017,         143.689,         135.019,         135.017,         143.623,         134.769,         135.017
       0.096875,          140.08,          133.69,         133.689,         144.699,         133.692,         133.689,         147.269,         133.755,         133.689,         139.328,         134.997,         134.996,          143.68,         134.998,         134.996,          143.61,         134.748,         134.996
       0.098125,         140.066,         133.665,         133.664,         144.689,         133.667,         133.664,         147.232,         133.731,         133.665,         139.311,         134.976,         134.975,         143.672,         134.977,         134.975,         143.598,         134.726,         134.975
       0.099375,         140.052,         133.641,         133.639,         144.678,         133.642,          133.64,         147.192,         133.706,          133.64,         139.294,         134.955,         134.954,         143.663,         134.956,         134.954,         143.585,         134.705,         134.954
       0.100625,         140.038,         133.616,         133.615,         144.668,         133.617,         133.615,          147.15,         133.682,         133.615,         139.279,         134.934,         134.933,         143.655,         134.935,         134.933,         143.573,         134.683,         134.933
       0.101875,         140.024,         133.591,          133.59,         144.657,         133.593,          133.59,         147.105,         133.657,          133.59,         139.262,         134.913,         134.912,         143.646,         134.914,         134.912,          143.56,         134.662,         134.912
       0.103125,          140.01,         133.566,         133.565,         144.647,         133.568,         133.565,         147.058,         133.632,         133.566,         139.244,         134.892,         134.891,         143.637,         134.893,         134.891,         143.548,          134.64,         134.891
       0.104375,         139.996,         133.541,          133.54,         144.636,         133.543,          133.54,         147.009,         133.608,         133.541,         139.227,         134.871,         134.869,         143.629,         134.871,          134.87,         143.535,         134.619,          134.87
       0.105625,         139.982,         133.517,         133.516,         144.625,         133.518,         133.516,         146.956,         133.583,         133.516,         139.209,          134.85,         134.848,          143.62,          134.85,         134.849,         143.523,         134.597,         134.849
       0.106875,         139.968,         133.492,         133.491,         144.614,         133.493,         133.491,         146.901,         133.559,         133.491,         139.192,         134.829,         134.827,         143.612,         134.829,         134.827,          143.51,         134.576,         134.828
       0.108125,         139.954,         133.467,         133.466,         144.603,         133.469,         133.466,         146.842,         133.534,         133.466,         139.174,         134.807,         134.806,         143.603,         134.808,         134.806,         143.498,         134.554,         134.807
       0.109375,          139.94,         133.442,         133.441,         144.592,         133.444,         133.441,          146.78,         133.509,         133.441,         139.156,         134.786,         134.785,         143.594,         134.787,         134.785,         143.485,         134.533,         134.785
       0.110625,         139.926,         133.417,         133.416,         144.581,         133.419,         133.416,         146.714,         133.485,         133.417,         139.139,         134.765,         134.764,         143.586,         134.766,         134.764,         143.472,         134.511,         134.764
       0.111875,         139.912,         133.392,         133.391,         144.569,         133.394,         133.391,         146.644,          133.46,         133.392,         139.121,         134.744,         134.743,         143.577,         134.745,         134.743,          143.46,          134.49,         134.743
       0.113125,         139.898,         133.367,         133.366,         144.558,         133.369,         133.366,          146.57,         133.435,         133.367,         139.104,         134.723,         134.721,         143.568,         134.724,         134.722,         143.447,         134.468,         134.722
       0.114375,         139.883,         133.342,         133.341,         144.546,         133.344,         133.341,         146.492,          133.41,         133.342,         139.086,         134.702,           134.7,          143.56,         134.702,           134.7,         143.434,         134.446,         134.701
       0.115625,         139.869,         133.318,         133.316,         144.534,         133.319,         133.317,         146.409,         133.386,         133.317,         139.068,          134.68,         134.679,         143.551,         134.681,         134.679,         143.421,         134.425,          134.68
       0.116875,         139.855,         133.293,         133.291,         144.522,         133.294,         133.292,         146.321,         133.361,         133.292,         139.051,         134.659,         134.658,         143.542,          134.66,         134.658,         143.408,         134.403,         134.658
       0.118125,         139.841,         133.268,         133.266,          144.51,         133.269,         133.267,         146.228,         133.336,         133.267,         139.033,         134.638,         134.637,         143.534,         134.639,         134.637,         143.395,         134.381,         134.637
       0.119375,         139.826,         133.243,         133.241,         144.497,         133.244,         133.242,          146.13,         133.311,         133.242,         139.015,         134.617,         134.615,         143.525,         134.618,         134.616,         143.382,          134.36,         134.616
       0.120625,         139.812,         133.218,         133.216,         144.485,         133.219,         133.217,         146.025,         133.286,         133.217,         138.998,         134.596,         134.594,         143.516,         134.596,         134.594,         143.369,         134.338,         134.595
       0.121875,         139.798,         133.193,         133.191,         144.472,         133.194,         133.192,         145.914,         133.262,         133.192,          138.98,         134.574,         134.573,         143.508,         134.575,         134.573,         143.356,         134.316,         134.573
       0.123125,         139.783,         133.167,         133.166,         144.459,         133.169,         133.166,         145.797,         133.237,         133.167,         138.962,         134.553,         134.552,         143.499,         134.554,         134.552,         143.343,         134.295,         134.552
       0.124375,         139.769,         133.142,         133.141,         144.446,         133.144,         133.141,         145.672,         133.212,         133.142,         138.945,         134.532,          134.53,          143.49,         134.533,         134.531,          143.33,         134.273,         134.531
       0.125625,         139.754,         133.117,         133.116,         144.433,         133.119,         133.116,         145.539,         133.187,         133.117,         138.927,         134.511,         134.509,         143.481,         134.511,         134.509,         143.317,         134.251,          134.51
       0.126875,          139.74,         133.092,         133.091,          144.42,         133.094,         133.091,         145.399,         133.162,         133.092,         138.909,         134.489,         134.488,         143.473,          134.49,         134.488,         143.303,          134.23,         134.488
       0.128125,         139.725,         133.067,         133.066,         144.407,         133.069,         133.066,          145.25,         133.137,         133.066,         138.891,         134.468,         134.467,         143.464,         134.469,         134.467,          143.29,         134.208,         134.467
       0.129375,         139.711,         133.042,         133.041,         144.393,         133.044,         133.041,         145.091,         133.112,         133.041,         138.873,         134.447,         134.445,         143.455,         134.447,         134.445,         143.277,         134.186,         134.446
       0.130625,         139.696,         133.017,         133.016,         144.379,         133.018,         133.016,         144.923,         133.087,         133.016,         138.856,         134.425,         134.424,         143.446,         134.426,         134.424,         143.263,         134.164,         134.424
       0.131875,         139.682,         132.992,          132.99,         144.365,         132.993,         132.991,         144.744,         133.062,         132.991,         138.838,         134.404,         134.403,         143.437,         134.405,         134.403,          143.25,         134.143,         134.403
       0.133125,         139.667,         132.966,         132.965,         144.351,         132.968,         132.965,         144.554,         133.037,         132.966,          138.82,         134.383,         134.381,         143.429,         134.383,         134.382,         143.236,         134.121,         134.382
       0.134375,         139.653,         132.941,          132.94,         144.336,         132.943,          132.94,         144.352,         133.012,         132.941,         138.802,         134.361,          134.36,          143.42,         134.362,          134.36,         143.223,         134.099,          134.36
       0.135625,         139.638,         132.916,         132.915,         144.322,         132.918,         132.915,         144.137,         132.987,         132.915,         138.784,          134.34,         134.339,         143.411,         134.341,         134.339,         143.209,         134.077,         134.339
       0.136875,         139.623,         132.891,          132.89,         144.307,         132.892,          132.89,         143.909,         132.961,          132.89,         138.766,         134.319,         134.317,         143.402,         134.319,         134.317,         143.195,         134.055,         134.318
       0.138125,         139.609,         132.866,         132.864,         144.292,         132.867,         132.864,         143.666,         132.936,         132.865,         138.748,         134.297,         134.296,         143.393,         134.298,         134.296,         143.182,         134.034,         134.296
       0.139375,         139.594,          132.84,         132.839,         144.276,         132.842,         132.839,         143.407,         132.911,          132.84,          138.73,         134.276,         134.274,         143.384,         134.277,         134.275,         143.168,         134.012,         134.275
       0.140625,         139.579,         132.815,         132.814,         144.261,         132.817,         132.814,         143.131,         132.886,         132.814,         138.712,         134.254,         134.253,         143.375,         134.255,         134.253,         143.154,          133.99,         134.254
       0.141875,         139.564,          132.79,         132.788,         144.245,         132.791,         132.789,         142.837,         132.861,         132.789,         138.694,         134.233,         134.232,         143.367,         134.234,         134.232,          143.14,         133.968,         134.232
       0.143125,         139.549,         132.764,         132.763,         144.229,         132.766,         132.763,         142.524,         132.835,         132.764,         138.676,         134.212,          134.21,         143.358,         134.212,          134.21,         143.126,         133.946,         134.211
       0.144375,         139.535,         132.739,         132.738,         144.213,         132.741,         132.738,          142.19,          132.81,         132.738,         138.658,          134.19,         134.189,         143.349,         134.191,         134.189,         143.112,         133.924,         134.189
       0.145625,          139.52,         132.714,         132.712,         144.197,         132.715,         132.713,         141.834,         132.785,         132.713,          138.64,         134.169,         134.167,          143.34,          134.17,         134.168,         143.097,         133.902,         134.168
       0.146875,         139.505,         132.688,         132.687,          144.18,          132.69,         132.687,         141.454,          132.76,         132.688,         138.622,         134.147,         134.146,         143.331,         134.148,         134.146,         143.083,          133.88,         134.146
       0.148125,          139.49,         132.663,         132.662,         144.163,         132.664,         132.662,         141.047,         132.734,         132.662,         138.604,         134.126,         134.124,         143.322,         134.127,         134.125,         143.069,         133.858,         134.125
       0.149375,         139.475,         132.637,         132.636,         144.146,         132.639,         132.636,         140.613,         132.709,         132.637,         138.586,         134.104,         134.103,         143.313,         134.105,         134.103,         143.054,         133.837,         134.103
       0.150625,          139.46,         132.612,         132.611,         144.128,         132.614,         132.611,         140.149,         132.683,         132.611,         138.568,         134.083,         134.081,         143.304,         134.084,         134.082,          143.04,         133.815,         134.082
       0.151875,         139.445,         132.586,         132.585,          144.11,         132.588,         132.585,         139.651,         132.658,         132.586,          138.55,         134.061,          134.06,         143.295,         134.062,          134.06,         143.025,         133.793,          134.06
       0.153125,          139.43,         132.561,          132.56,         144.092,         132.563,          132.56,         139.118,         132.633,          132.56,         138.532,          134.04,         134.038,         143.286,         134.041,         134.039,          143.01,         133.771,         134.039
       0.154375,         139.414,         132.536,         132.534,         144.074,         132.537,         132.534,         138.547,         132.607,         132.535,         138.514,         134.018,         134.017,         143.277,         134.019,         134.017,         142.995,         133.749,         134.017
       0.155625,         139.399,          132.51,         132.509,         144.055,         132.512,         132.509,         137.933,         132.582,         132.509,         138.496,         133.997,         133.995,         143.268,         133.998,         133.996,          142.98,         133.727,         133.996
       0.156875,         139.384,         132.484,         132.483,         144.036,         132.486,         132.483,         137.274,         132.556,         132.484,         138.477,         133.975,         133.974,         143.259,         133.976,         133.974,         142.964,         133.705,         133.974
       0.158125,         139.369,         132.459,         132.458,         144.017,         132.461,         132.458,         136.564,         132.531,         132.458,         138.459,         133.954,         133.952,          143.25,         133.955,         133.953,         142.949,         133.683,         133.953
       0.159375,         139.354,         132.433,         132.432,         143.997,         132.435,         132.432,           135.8,         132.505,         132.433,         138.441,         133.932,         133.931,         143.241,         133.933,         133.931,         142.933,         133.661,         133.931
       0.160625,         139.338,         132.408,         132.407,         143.977,         132.409,         132.407,         134.976,          132.48,         132.407,         138.423,         133.911,         133.909,         143.232,         133.911,         133.909,         142.918,         133.638,          133.91
       0.161875,         139.323,         132.382,         132.381,         143.957,         132.384,         132.381,         134.085,         132.454,         132.382,         138.405,         133.889,         133.888,         143.223,          133.89,         133.888,         142.902,         133.616,         133.888
       0.163125,         139.308,         132.357,         132.355,         143.937,         132.358,         132.355,         133.119,         132.428,         132.356,         138.386,         133.867,         133.866,         143.214,         133.868,         133.866,         142.885,         133.594,         133.866
       0.164375,         139.292,         132.331,          132.33,         143.916,         132.333,          132.33,         132.072,         132.403,          132.33,         138.368,         133.846,         133.844,         143.205,         133.847,         133.845,         142.869,         133.572,         133.845
       0.165625,         139.277,         132.305,         132.304,         143.894,         132.307,         132.304,         130.933,         132.377,         132.305,          138.35,         133.824,         133.823,         143.196,         133.825,         133.823,         142.852,          133.55,         133.823
       0.166875,         139.261,          132.28,         132.278,         143.873,         132.281,         132.279,         129.689,         132.352,         132.279,         138.331,         133.803,         133.801,         143.187,         133.803,         133.801,         142.835,         133.528,         133.802
       0.168125,         139.246,         132.254,         132.253,         143.851,         132.255,         132.253,          128.33,         132.326,         132.253,         138.313,         133.781,          133.78,         143.177,         133.782,          133.78,         142.817,         133.506,          133.78
       0.169375,          139.23,         132.228,         132.227,         143.828,          132.23,         132.227,         126.837,           132.3,         132.227,         138.295,         133.759,         133.758,         143.168,          133.76,         133.758,         142.799,         133.484,         133.758
       0.170625,         139.215,         132.202,         132.201,         143.805,         132.204,         132.201,          125.19,         132.274,         132.202,         138.276,         133.738,         133.736,         143.159,         133.738,         133.736,         142.781,         133.462,         133.737
       0.171875,         139.199,         132.177,         132.175,         143.782,         132.178,         132.176,         123.369,         132.249,         132.176,         138.258,         133.716,         133.715,          143.15,         133.717,         133.715,         142.761,         133.439,         133.715
       0.173125,         139.184,         132.151,          132.15,         143.758,         132.153,          132.15,         113.768,         132.223,          132.15,          138.24,         133.694,         133.693,         143.141,         133.695,         133.693,         113.768,         133.417,         133.693
       0.174375,         139.168,         132.125,         132.124,         143.734,         132.127,         132.124,       0.0314575,         132.197,         132.124,         138.221,         133.673,         133.671,         143.132,         133.673,         133.671,        0.074216,         133.395,         133.672
       0.175625,         139.152,         132.099,         132.098,          143.71,         132.101,         132.098,           0.025,         132.171,         132.099,         138.203,         133.651,         133.649,         143.123,         133.652,          133.65,           0.025,         133.373,          133.65
       0.176875,         139.136,         132.073,         132.072,         143.685,         132.075,         132.072,           0.025,         132.145,         132.073,         138.184,         133.629,         133.628,         143.113,          133.63,         133.628,           0.025,         133.351,         133.628
       0.178125,         139.121,         132.048,         132.046,         143.659,         132.049,         132.047,           0.025,         132.119,         132.047,         138.166,         133.607,         133.606,         143.104,         133.608,         133.606,           0.025,         133.328,         133.606
       0.179375,         139.105,         132.022,         132.021,         143.633,         132.023,         132.021,           0.025,         132.093,         132.021,         138.147,         133.586,         133.584,         143.095,         133.586,         133.584,           0.025,         133.306,         133.585
       0.180625,         139.089,         131.996,         131.995,         143.607,         131.997,         131.995,           0.025,         132.068,         131.995,         138.129,         133.564,         133.562,         143.086,         133.565,         133.563,           0.025,         133.284,         133.563
       0.181875,         139.073,          131.97,         131.969,          143.58,         131.972,         131.969,           0.025,         132.042,         131.969,          138.11,         133.542,         133.541,         143.076,         133.543,         133.541,           0.025,         133.261,         133.541
       0.183125,         139.057,         131.944,         131.943,         143.553,         131.946,         131.943,           0.025,         132.016,         131.943,         138.092,          133.52,         133.519,         143.067,         133.521,         133.519,           0.025,         133.239,         133.519
       0.184375,         139.041,         131.918,         131.917,         143.525,          131.92,         131.917,           0.025,          131.99,         131.917,         138.073,         133.499,         133.497,         143.058,         133.499,         133.497,           0.025,         133.217,         133.498
       0.185625,         139.025,         131.892,         131.891,         143.497,         131.894,         131.891,           0.025,         131.964,         131.891,         138.054,         133.477,         133.475,         143.049,         133.477,         133.475,           0.025,         133.195,         133.476
       0.186875,         139.009,         131.866,         131.865,         143.468,         131.868,         131.865,           0.025,         131.937,         131.865,         138.036,         133.455,         133.453,         143.039,         133.456,         133.454,           0.025,         133.172,         133.454
       0.188125,         138.992,          131.84,         131.839,         143.438,         131.842,         131.839,           0.025,         131.911,         131.839,         138.017,         133.433,         133.432,          143.03,         133.434,         133.432,           0.025,          133.15,         133.432
       0.189375,         138.976,         131.814,         131.813,         143.408,         131.816,         131.813,           0.025,         131.885,         131.813,         137.999,         133.411,          133.41,         143.021,         133.412,          133.41,           0.025,         133.127,          133.41
       0.190625,          138.96,         131.788,         131.787,         143.377,          131.79,         131.787,           0.025,         131.859,         131.787,          137.98,         133.389,         133.388,         143.011,          133.39,         133.388,           0.025,         133.105,         133.388
       0.191875,         138.944,         131.762,         131.761,         143.346,         131.764,         131.761,           0.025,         131.833,         131.761,         137.961,         133.368,         133.366,         143.002,         133.368,         133.366,           0.025,         133.083,         133.367
       0.193125,         138.927,         131.736,         131.735,         143.314,         131.737,         131.735,           0.025,         131.807,         131.735,         137.943,         133.346,         133.344,         142.993,         133.346,         133.344,           0.025,          133.06,         133.345
       0.194375,         138.911,          131.71,         131.709,         143.282,         131.711,         131.709,           0.025,         131.781,         131.709,         137.924,         133.324,         133.322,         142.983,         133.325,         133.322,           0.025,         133.038,         133.323
       0.195625,         138.895,         131.684,         131.682,         143.248,         131.685,         131.683,           0.025,         131.754,         131.683,         137.905,         133.302,           133.3,         142.974,         133.303,         133.301,           0.025,         133.015,         133.301
       0.196875,         138.878,         131.657,         131.656,         143.215,         131.659,         131.656,           0.025,         131.728,         131.657,         137.886,          133.28,         133.278,         142.964,         133.281,         133.279,           0.025,         132.993,         133.279
       0.198125,         138.862,         131.631,          131.63,          143.18,         131.633,          131.63,           0.025,         131.702,         131.631,         137.868,         133.258,         133.257,         142.955,         133.259,         133.257,           0.025,         132.971,         133.257
       0.199375,         138.845,         131.605,         131.604,         143.145,         131.607,         131.604,           0.025,         131.675,         131.604,         137.849,         133.236,         133.235,         142.946,         133.237,         133.235,           0.025,         132.948,         133.235
       0.200625,         138.828,         131.579,         131.578,         143.109,         131.581,         131.578,           0.025,         131.649,         131.578,          137.83,         133.214,         133.213,         142.936,         133.215,         133.213,           0.025,         132.926,         133.213
       0.201875,         138.812,         131.553,         131.551,         143.072,         131.554,         131.552,           0.025,         131.623,         131.552,         137.811,         133.192,         133.191,         142.927,         133.193,         133.191,           0.025,         132.903,         133.191
       0.203125,         138.795,         131.526,         131.525,         143.035,         131.528,         131.525,           0.025,         131.596,         131.526,         137.792,          133.17,         133.169,         142.917,         133.171,         133.169,           0.025,         132.881,         133.169
       0.204375,         138.778,           131.5,         131.499,         142.997,         131.502,         131.499,           0.025,          131.57,         131.499,         137.773,         133.148,         133.147,         142.908,         133.149,         133.147,           0.025,         132.858,         133.147
       0.205625,         138.762,         131.474,         131.473,         142.958,         131.475,         131.473,           0.025,         131.543,         131.473,         137.754,         133.126,         133.125,         142.898,         133.127,         133.125,           0.025,         132.835,         133.125
       0.206875,         138.745,         131.448,         131.446,         142.918,         131.449,         131.446,           0.025,         131.517,         131.447,         137.736,         133.104,         133.103,         142.889,         133.105,         133.103,           0.025,         132.813,         133.103
       0.208125,         138.728,         131.421,          131.42,         142.878,         131.423,          131.42,           0.025,         131.491,          131.42,         137.717,         133.082,         133.081,         142.879,         133.083,         133.081,           0.025,          132.79,         133.081
       0.209375,         138.711,         131.395,         131.394,         142.836,         131.396,         131.394,           0.025,         131.464,         131.394,         137.698,          133.06,         133.059,          142.87,         133.061,         133.059,           0.025,         132.768,         133.059
       0.210625,         138.694,         131.368,         131.367,         142.794,          131.37,         131.367,           0.025,         131.437,         131.368,         137.679,         133.038,         133.037,          142.86,         133.039,         133.037,           0.025,         132.745,         133.037
       0.211875,         138.677,         131.342,         131.341,         142.751,         131.344,         131.341,           0.025,         131.411,         131.341,          137.66,         133.016,         133.014,          142.85,         133.017,         133.015,           0.025,         132.723,         133.015
       0.213125,          138.66,         131.316,         131.314,         142.707,         131.317,         131.315,           0.025,         131.384,         131.315,         137.641,         132.994,         132.992,         142.841,         132.995,         132.993,           0.025,           132.7,         132.993
       0.214375,         138.642,         131.289,         131.288,         142.662,         131.291,         131.288,           0.025,         131.358,         131.289,         137.622,         132.972,          132.97,         142.831,         132.973,         132.971,           0.025,         132.677,         132.971
       0.215625,         138.625,         131.263,         131.262,         142.616,         131.264,         131.262,           0.025,         131.331,         131.262,         137.603,          132.95,         132.948,         142.822,          132.95,         132.948,           0.025,         132.655,         132.949
       0.216875,         138.608,         131.236,         131.235,         142.569,         131.238,         131.235,           0.025,         131.304,         131.236,         137.584,         132.928,         132.926,         142.812,         132.928,         132.926,           0.025,         132.632,         132.927
       0.218125,         138.591,          131.21,         131.209,         142.521,         131.211,         131.209,           0.025,         131.278,         131.209,         137.564,         132.905,         132.904,         142.802,         132.906,         132.904,           0.025,         132.609,         132.904
       0.219375,         138.573,         131.183,         131.182,         142.472,         131.185,         131.182,           0.025,         131.251,         131.183,         137.545,         132.883,         132.882,         142.793,         132.884,         132.882,           0.025,         132.586,         132.882
       0.220625,         138.556,         131.157,         131.155,         142.422,         131.158,         131.156,           0.025,         131.224,         131.156,         137.526,         132.861,          132.86,         142.783,         132.862,          132.86,           0.025,         132.564,          132.86
       0.221875,         138.538,          131.13,         131.129,         142.371,         131.132,         131.129,           0.025,         131.197,         131.129,         137.507,         132.839,         132.837,         142.773,          132.84,         132.838,           0.025,         132.541,         132.838
       0.223125,         138.521,         131.104,         131.102,         142.319,         131.105,         131.102,           0.025,          131.17,         131.103,         137.488,         132.817,         132.815,         142.764,         132.818,         132.816,           0.025,         132.518,         132.816
       0.224375,         138.503,         131.077,         131.076,         142.266,         131.079,         131.076,           0.025,         131.144,         131.076,         137.469,         132.795,         132.793,         142.754,         132.795,         132.793,           0.025,         132.495,         132.794
       0.225625,         138.485,          131.05,         131.049,         142.211,         131.052,         131.049,           0.025,         131.117,          131.05,          137.45,         132.772,         132.771,         142.744,         132.773,         132.771,           0.025,         132.473,         132.771
       0.226875,         138.468,         131.024,         131.022,         142.156,         131.025,         131.023,           0.025,          131.09,         131.023,          137.43,          132.75,         132.749,         142.734,         132.751,         132.749,           0.025,          132.45,         132.749
       0.228125,          138.45,         130.997,         130.996,         142.099,         130.999,         130.996,           0.025,         131.063,         130.996,         137.411,         132.728,         132.726,         142.725,         132.729,         132.727,           0.025,         132.427,         132.727
       0.229375,         138.432,          130.97,         130.969,         142.041,         130.972,         130.969,           0.025,         131.036,          130.97,         137.392,         132.706,         132.704,         142.715,         132.707,         132.704,           0.025,         132.404,         132.705
       0.230625,         138.414,         130.944,         130.942,         141.981,         130.945,         130.942,           0.025,         131.009,         130.943,         137.372,         132.684,         132.682,         142.705,         132.684,         132.682,           0.025,         132.381,         132.682
       0.231875,         138.396,         130.917,         130.916,          141.92,         130.918,         130.916,           0.025,         130.982,         130.916,         137.353,         132.661,          132.66,         142.695,         132.662,          132.66,           0.025,         132.359,          132.66
       0.233125,         138.378,          130.89,         130.889,         141.858,         130.892,         130.889,           0.025,         130.955,         130.889,         137.334,         132.639,         132.637,         142.685,          132.64,         132.638,           0.025,         132.336,         132.638
       0.234375,          138.36,         130.863,         130.862,         141.794,         130.865,         130.862,           0.025,         130.928,         130.863,         137.314,         132.617,         132.615,         142.675,         132.617,         132.615,           0.025,         132.313,         132.616
       0.235625,         138.342,         130.836,         130.835,         141.729,         130.838,         130.835,           0.025,         130.901,         130.836,         137.295,         132.594,         132.593,         142.666,         132.595,         132.593,           0.025,          132.29,         132.593
       0.236875,         138.323,          130.81,         130.808,         141.663,         130.811,         130.808,           0.025,         130.874,         130.809,         137.276,         132.572,          132.57,         142.656,         132.573,         132.571,           0.025,         132.267,         132.571
       0.238125,         138.305,         130.783,         130.781,         141.595,         130.784,         130.782,           0.025,         130.846,         130.782,         137.256,          132.55,         132.548,         142.646,          132.55,         132.548,           0.025,         132.244,         132.549
       0.239375,         138.287,         130.756,         130.755,         141.525,         130.758,         130.755,           0.025,         130.819,         130.755,         137.237,         132.527,         132.526,         142.636,         132.528,         132.526,           0.025,         132.221,         132.526
       0.240625,         138.268,         130.729,         130.728,         141.454,         130.731,         130.728,           0.025,         130.792,         130.728,         137.217,         132.505,         132.503,         142.626,         132.506,         132.504,           0.025,         132.198,         132.504
       0.241875,         138.249,         130.702,         130.701,         141.382,         130.704,         130.701,           0.025,         130.765,         130.701,         137.198,         132.483,         132.481,         142.616,         132.483,         132.481,           0.025,         132.175,         132.481
       0.243125,         138.231,         130.675,         130.674,         141.307,         130.677,         130.674,           0.025,         130.737,         130.674,         137.178,          132.46,         132.459,         142.606,         132.461,         132.459,           0.025,         132.152,         132.459
       0.244375,         138.212,         130.648,         130.647,         141.231,          130.65,         130.647,           0.025,          130.71,         130.647,         137.159,         132.438,         132.436,         142.596,         132.439,         132.436,           0.025,         132.129,         132.437
       0.245625,         138.193,         130.621,          130.62,         141.153,         130.623,          130.62,           0.025,         130.683,          130.62,         137.139,         132.415,         132.414,         142.586,         132.416,         132.414,           0.025,         132.106,         132.414
       0.246875,         138.175,         130.594,         130.593,         141.073,         130.596,         130.593,           0.025,         130.655,         130.593,          137.12,         132.393,         132.391,         142.576,         132.394,         132.392,           0.025,         132.083,         132.392
       0.248125,         138.156,         130.567,         130.566,         140.992,         130.569,         130.566,           0.025,         130.628,         130.566,           137.1,          132.37,         132.369,         142.566,         132.371,         132.369,           0.025,          132.06,         132.369
       0.249375,         138.137,          130.54,         130.539,         140.908,         130.542,         130.539,           0.025,         130.601,         130.539,         137.081,         132.348,         132.346,         142.555,         132.349,         132.347,           0.025,         132.037,         132.347
       0.250625,         138.118,         130.513,         130.512,         140.823,         130.515,         130.512,           0.025,         130.573,         130.512,         137.061,         132.326,         132.324,         142.545,         132.326,         132.324,           0.025,         132.014,         132.324
       0.251875,         138.099,         130.486,         130.485,         140.735,         130.488,         130.485,           0.025,         130.546,         130.485,         137.041,         132.303,         132.301,         142.535,         132.304,         132.302,           0.025,         131.991,         132.302
       0.253125,         138.079,         130.459,         130.457,         140.645,          130.46,         130.458,           0.025,         130.518,         130.458,         137.022,         132.281,         132.279,         142.525,         132.281,         132.279,           0.025,         131.967,         132.279
       0.254375,          138.06,         130.432,          130.43,         140.554,         130.433,          130.43,           0.025,         130.491,         130.431,         137.002,         132.258,         132.256,         142.515,         132.259,         132.257,           0.025,         131.944,         132.257
       0.255625,         138.041,         130.404,         130.403,          140.46,         130.406,         130.403,           0.025,         130.463,         130.404,         136.982,         132.236,         132.234,         142.505,         132.236,         132.234,           0.025,         131.921,         132.234
       0.256875,         138.022,         130.377,         130.376,         140.363,         130.379,         130.376,           0.025,         130.435,         130.376,         136.962,         132.213,         132.211,         142.494,         132.214,         132.212,           0.025,         131.898,         132.212
       0.258125,         138.002,          130.35,         130.349,         140.265,         130.352,         130.349,           0.025,         130.408,         130.349,         136.943,          132.19,         132.189,         142.484,         132.191,         132.189,           0.025,         131.875,         132.189
       0.259375,         137.982,         130.323,         130.321,         140.164,         130.324,         130.322,           0.025,          130.38,         130.322,         136.923,         132.168,         132.166,         142.474,         132.169,         132.166,           0.025,         131.852,         132.167
       0.260625,         137.963,         130.295,         130.294,         140.061,         130.297,         130.294,           0.025,         130.352,         130.295,         136.903,         132.145,         132.144,         142.464,         132.146,         132.144,           0.025,         131.828,         132.144
       0.261875,         137.943,         130.268,         130.267,         139.955,          130.27,         130.267,           0.025,         130.325,         130.267,         136.883,         132.123,         132.121,         142.453,         132.123,         132.121,           0.025,         131.805,         132.122
       0.263125,         137.923,         130.241,          130.24,         139.847,         130.243,          130.24,           0.025,         130.297,          130.24,         136.863,           132.1,         132.098,         142.443,         132.101,         132.099,           0.025,         131.782,         132.099
       0.264375,         137.903,         130.213,         130.212,         139.735,         130.215,         130.212,           0.025,         130.269,         130.213,         136.843,         132.077,         132.076,         142.433,         132.078,         132.076,           0.025,         131.759,         132.076
       0.265625,         137.883,         130.186,         130.185,         139.621,         130.188,         130.185,           0.025,         130.241,         130.185,         136.824,         132.055,         132.053,         142.422,         132.056,         132.053,           0.025,         131.735,         132.054
       0.266875,         137.863,         130.159,         130.157,         139.505,          130.16,         130.158,           0.025,         130.213,         130.158,         136.804,         132.032,          132.03,         142.412,         132.033,         132.031,           0.025,         131.712,         132.031
       0.268125,         137.843,         130.131,          130.13,         139.386,         130.133,          130.13,           0.025,         130.186,         130.131,         136.784,         132.009,         132.008,         142.401,          132.01,         132.008,           0.025,         131.689,         132.008
       0.269375,         137.823,         130.104,         130.103,         139.263,         130.106,         130.103,           0.025,         130.158,         130.103,         136.764,         131.987,         131.985,         142.391,         131.987,         131.985,           0.025,         131.665,         131.986
       0.270625,         137.802,         130.076,         130.075,         139.137,         130.078,         130.075,           0.025,          130.13,         130.076,         136.744,         131.964,         131.962,          142.38,         131.965,         131.963,           0.025,         131.642,         131.963
       0.271875,         137.782,         130.049,         130.048,         139.008,         130.051,         130.048,           0.025,         130.102,         130.048,         136.724,         131.941,          131.94,          142.37,         131.942,          131.94,           0.025,         131.619,          131.94
       0.273125,         137.761,         130.021,          130.02,         138.877,         130.023,          130.02,           0.025,         130.074,         130.021,         136.704,         131.919,         131.917,         142.359,         131.919,         131.917,           0.025,         131.595,         131.917
       0.274375,         137.741,         129.994,         129.993,         138.741,         129.996,         129.993,           0.025,         130.046,         129.993,         136.684,         131.896,         131.894,         142.349,         131.897,         131.894,           0.025,         131.572,         131.895
       0.275625,          137.72,         129.966,         129.965,         138.602,         129.968,         129.965,           0.025,         130.018,         129.966,         136.664,         131.873,         131.871,         142.338,         131.874,         131.872,           0.025,         131.548,         131.872
       0.276875,         137.699,         129.939,         129.937,          138.46,          129.94,         129.938,           0.025,         129.989,         129.938,         136.643,          131.85,         131.849,         142.328,         131.851,         131.849,           0.025,         131.525,         131.849
       0.278125,         137.679,         129.911,          129.91,         138.314,         129.913,          129.91,           0.025,         129.961,          129.91,         136.623,         131.828,         131.826,         142.317,         131.828,         131.826,           0.025,         131.501,         131.826
       0.279375,         137.658,         129.884,         129.882,         138.164,         129.885,         129.882,           0.025,         129.933,         129.883,         136.603,         131.805,         131.803,         142.306,         131.805,         131.803,           0.025,         131.478,         131.804
       0.280625,         137.637,         129.856,         129.855,         138.011,         129.858,         129.855,           0.025,         129.905,         129.855,         136.583,         131.782,          131.78,         142.295,         131.783,          131.78,           0.025,         131.454,         131.781
       0.281875,         137.615,         129.828,         129.827,         137.853,          129.83,         129.827,           0.025,         129.877,         129.827,         136.563,         131.759,         131.757,         142.285,          131.76,         131.758,           0.025,         131.431,         131.758
       0.283125,         137.594,           129.8,         129.799,         137.691,         129.802,         129.799,           0.025,         129.848,           129.8,         136.543,         131.736,         131.735,         142.274,         131.737,         131.735,           0.025,         131.407,         131.735
       0.284375,         137.573,         129.773,         129.771,         137.525,         129.774,         129.772,           0.025,          129.82,         129.772,         136.522,         131.713,         131.712,         142.263,         131.714,         131.712,           0.025,         131.384,         131.712
       0.285625,         137.551,         129.745,         129.744,         137.354,         129.747,         129.744,           0.025,         129.792,         129.744,         136.502,          131.69,         131.689,         142.252,         131.691,         131.689,           0.025,          131.36,         131.689
       0.286875,          137.53,         129.717,         129.716,          137.18,         129.719,         129.716,           0.025,         129.763,         129.716,         136.482,         131.668,         131.666,         142.241,         131.668,         131.666,           0.025,         131.337,         131.666
       0.288125,         137.508,         129.689,         129.688,           137.0,         129.691,         129.688,           0.025,         129.735,         129.689,         136.461,         131.645,         131.643,          142.23,         131.645,         131.643,           0.025,         131.313,         131.643
       0.289375,         137.486,         129.662,          129.66,         136.816,         129.663,          129.66,           0.025,         129.707,         129.661,         136.441,         131.622,          131.62,          142.22,         131.623,          131.62,           0.025,         131.289,         131.621
       0.290625,         137.464,         129.634,         129.632,         136.626,         129.635,         129.633,           0.025,         129.678,         129.633,         136.421,         131.599,         131.597,         142.209,           131.6,         131.597,           0.025,         131.266,         131.598
       0.291875,         137.442,         129.606,         129.604,         136.432,         129.608,         129.605,           0.025,          129.65,         129.605,           136.4,         131.576,         131.574,         142.198,         131.577,         131.574,           0.025,         131.242,         131.575
       0.293125,          137.42,         129.578,         129.577,         136.232,          129.58,         129.577,           0.025,         129.621,         129.577,          136.38,         131.553,         131.551,         142.186,         131.554,         131.551,           0.025,         131.218,         131.552
       0.294375,         137.398,          129.55,         129.549,         136.028,         129.552,         129.549,           0.025,         129.592,         129.549,         136.359,          131.53,         131.528,         142.175,         131.531,         131.528,           0.025,         131.195,         131.529
       0.295625,         137.376,         129.522,         129.521,         135.817,         129.524,         129.521,           0.025,         129.564,         129.521,         136.339,         131.507,         131.505,         142.164,         131.508,         131.505,           0.025,         131.171,         131.506
       0.296875,         137.353,         129.494,         129.493,           135.6,         129.496,         129.493,           0.025,         129.535,         129.493,         136.318,         131.484,         131.482,         142.153,         131.485,         131.482,           0.025,         131.147,         131.483
       0.298125,         137.331,         129.466,         129.465,         135.377,         129.468,         129.465,           0.025,         129.507,         129.465,         136.298,         131.461,         131.459,         142.142,         131.462,         131.459,           0.025,         131.123,          131.46
       0.299375,         137.308,         129.438,         129.437,         135.149,          129.44,         129.437,           0.025,         129.478,         129.437,         136.277,         131.438,         131.436,         142.131,         131.439,         131.436,           0.025,           131.1,         131.437
       0.300625,         137.285,          129.41,         129.409,         134.913,         129.412,         129.409,           0.025,         129.449,         129.409,         136.257,         131.415,         131.413,         142.119,         131.416,         131.413,           0.025,         131.076,         131.414
       0.301875,         137.262,         129.382,          129.38,         134.671,         129.383,         129.381,           0.025,          129.42,         129.381,         136.236,         131.392,          131.39,         142.108,         131.392,          131.39,           0.025,         131.052,          131.39
       0.303125,         137.239,         129.354,         129.352,         134.422,         129.355,         129.352,           0.025,         129.391,         129.353,         136.216,         131.369,         131.367,         142.097,         131.369,         131.367,           0.025,         131.028,         131.367
       0.304375,         137.216,         129.326,         129.324,         134.166,         129.327,         129.324,           0.025,         129.363,         129.325,         136.195,         131.345,         131.344,         142.085,         131.346,         131.344,           0.025,         131.004,         131.344
       0.305625,         137.193,         129.297,         129.296,         133.902,         129.299,         129.296,           0.025,         129.334,         129.297,         136.174,         131.322,         131.321,         142.074,         131.323,         131.321,           0.025,         130.981,         131.321
       0.306875,         137.169,         129.269,         129.268,         133.631,         129.271,         129.268,           0.025,         129.305,         129.268,         136.154,         131.299,         131.297,         142.062,           131.3,         131.298,           0.025,         130.957,         131.298
       0.308125,         137.146,         129.241,          129.24,         133.352,         129.243,          129.24,           0.025,         129.276,          129.24,         136.133,         131.276,         131.274,         142.051,         131.277,         131.275,           0.025,         130.933,         131.275
       0.309375,         137.122,         129.213,         129.211,         133.065,         129.214,         129.211,           0.025,         129.247,         129.212,         136.112,         131.253,         131.251,         142.039,         131.254,         131.251,           0.025,         130.909,         131.252
       0.310625,         137.099,         129.184,         129.183,         132.768,         129.186,         129.183,           0.025,         129.218,         129.184,         136.091,          131.23,         131.228,         142.027,          131.23,         131.228,           0.025,         130.885,         131.228
       0.311875,         137.075,         129.156,         129.155,         132.463,         129.158,         129.155,           0.025,         129.189,         129.155,         136.071,         131.206,         131.205,         142.016,         131.207,         131.205,           0.025,         130.861,         131.205
       0.313125,         137.051,         129.128,         129.126,         132.149,         129.129,         129.127,           0.025,          129.16,         129.127,          136.05,         131.183,         131.182,         142.004,         131.184,         131.182,           0.025,         130.837,         131.182
       0.314375,         137.026,         129.099,         129.098,         131.826,         129.101,         129.098,           0.025,         129.131,         129.099,         136.029,          131.16,         131.158,         141.992,         131.161,         131.159,           0.025,         130.813,         131.159
       0.315625,         137.002,         129.071,          129.07,         131.491,         129.073,          129.07,           0.025,         129.101,          129.07,         136.008,         131.137,         131.135,          141.98,         131.138,         131.135,           0.025,         130.789,         131.136
       0.316875,         136.978,         129.043,         129.041,         131.147,         129.044,         129.041,           0.025,         129.072,         129.042,         135.987,         131.113,         131.112,         141.968,         131.114,         131.112,           0.025,         130.765,         131.112
       0.318125,         136.953,         129.014,         129.013,         130.793,         129.016,         129.013,           0.025,         129.043,         129.013,         135.966,          131.09,         131.088,         141.956,         131.091,         131.089,           0.025,         130.741,         131.089
       0.319375,         136.928,         128.986,         128.984,         130.427,         128.987,         128.984,           0.025,         129.014,         128.985,         135.945,         131.067,         131.065,         141.944,         131.068,         131.065,           0.025,         130.717,         131.066
       0.320625,         136.904,         128.957,         128.956,         130.047,         128.959,         128.956,           0.025,         128.984,         128.956,         135.924,         131.044,         131.042,         141.932,         131.044,         131.042,           0.025,         130.693,         131.042
       0.321875,         136.879,         128.929,         128.927,         129.659,          128.93,         128.927,           0.025,         128.955,         128.928,         135.903,          131.02,         131.019,          141.92,         131.021,         131.019,           0.025,         130.669,         131.019
       0.323125,         136.853,           128.9,         128.899,         129.256,         128.902,         128.899,           0.025,         128.926,         128.899,         135.882,         130.997,         130.995,         141.908,         130.998,         130.995,           0.025,         130.644,         130.996
       0.324375,         136.828,         128.872,          128.87,         128.839,         128.873,          128.87,           0.025,         128.896,         128.871,         135.861,         130.974,         130.972,         141.895,         130.974,         130.972,           0.025,          130.62,         130.972
       0.325625,         136.803,         128.843,         128.842,          128.41,         128.845,         128.842,           0.025,         128.867,         128.842,          135.84,          130.95,         130.948,         141.883,         130.951,         130.949,           0.025,         130.596,         130.949
       0.326875,         136.777,         128.814,         128.813,         127.965,         128.816,         128.813,           0.025,         128.837,         128.814,         135.819,         130.927,         130.925,          141.87,         130.928,         130.925,           0.025,         130.572,         130.926
       0.328125,         136.752,         128.786,         128.784,         127.504,         128.787,         128.784,           0.025,         128.808,         128.785,         135.798,         130.903,         130.902,         141.858,         130.904,         130.902,           0.025,         130.548,         130.902
       0.329375,         136.726,         128.757,         128.756,         127.029,         128.759,         128.756,           0.025,         128.778,         128.756,         135.777,          130.88,         130.878,         141.845,         130.881,         130.878,           0.025,         130.524,         130.879
       0.330625,           136.7,         128.728,         128.727,         126.536,          128.73,         128.727,           0.025,         128.748,         128.727,         135.756,         130.856,         130.855,         141.832,         130.857,         130.855,           0.025,         130.499,         130.855
       0.331875,         136.674,         128.699,         128.698,         126.025,         128.701,         128.698,           0.025,         128.719,         128.699,         135.734,         130.833,         130.831,          141.82,         130.834,         130.831,           0.025,         130.475,         130.832
       0.333125,         136.647,         128.671,         128.669,         125.496,         128.672,         128.669,           0.025,         128.689,          128.67,         135.713,          130.81,         130.808,         141.807,          130.81,         130.808,           0.025,         130.451,         130.808
       0.334375,         136.621,         128.642,         128.641,         124.949,         128.644,         128.641,           0.025,         128.659,         128.641,         135.692,         130.786,         130.784,         141.794,         130.787,         130.785,           0.025,         130.426,         130.785
       0.335625,         136.594,         128.613,         128.612,         124.379,         128.615,         128.612,           0.025,          128.63,         128.612,         135.671,         130.763,         130.761,         141.781,         130.763,         130.761,           0.025,         130.402,         130.761
       0.336875,         136.567,         128.584,         128.583,         123.788,         128.586,         128.583,           0.025,           128.6,         128.583,         135.649,         130.739,         130.737,         141.767,          130.74,         130.737,           0.025,         130.378,         130.738
       0.338125,          136.54,         128.555,         128.554,         123.176,         128.557,         128.554,           0.025,          128.57,         128.555,         135.628,         130.715,         130.714,         141.754,         130.716,         130.714,           0.025,         130.353,         130.714
       0.339375,         136.513,         128.526,         128.525,         122.537,         128.528,         128.525,           0.025,          128.54,         128.526,         135.607,         130.692,          130.69,         141.741,         130.693,          130.69,           0.025,         130.329,         130.691
       0.340625,         136.486,         128.497,         128.496,         121.874,         128.499,         128.496,           0.025,          128.51,         128.497,         135.585,         130.668,         130.667,         141.727,         130.669,         130.667,           0.025,         130.305,         130.667
       0.341875,         136.459,         128.468,         128.467,         121.183,          128.47,         128.467,           0.025,          128.48,         128.468,         135.564,         130.645,         130.643,         141.713,         130.645,         130.643,           0.025,          130.28,         130.643
       0.343125,         136.431,         128.439,         128.438,         120.465,         128.441,         128.438,           0.025,          128.45,         128.439,         135.542,         130.621,         130.619,           141.7,         130.622,          130.62,           0.025,         130.256,          130.62
       0.344375,         136.403,          128.41,         128.409,         119.717,         128.412,         128.409,           0.025,          128.42,          128.41,         135.521,         130.597,         130.596,         141.686,         130.598,         130.596,           0.025,         130.231,         130.596
       0.345625,         136.375,         128.381,          128.38,          118.93,         128.383,          128.38,           0.025,          128.39,         128.381,         135.499,         130.574,         130.572,         141.672,         130.575,         130.572,           0.025,         130.207,         130.573
       0.346875,         136.347,         128.352,         128.351,         118.114,         128.354,         128.351,           0.025,          128.36,         128.351,         135.478,          130.55,         130.548,         141.656,         130.551,         130.549,           0.025,         130.182,         130.549
       0.348125,         136.319,         128.323,         128.322,         113.768,         128.325,         128.322,           0.025,          128.33,         128.322,         135.456,         130.526,         130.525,         113.768,         130.527,         130.525,           0.025,         130.158,         130.525
       0.349375,          136.29,         128.294,         128.293,       0.0352452,         128.296,         128.293,           0.025,           128.3,         128.293,         135.435,         130.503,         130.501,       0.0809627,         130.504,         130.501,           0.025,         130.133,         130.501
       0.350625,         136.262,         128.265,         128.263,           0.025,         128.267,         128.264,           0.025,         128.269,         128.264,         135.413,         130.479,         130.477,           0.025,          130.48,         130.477,           0.025,         130.109,         130.478
       0.351875,         136.233,         128.236,         128.234,           0.025,         128.237,         128.234,           0.025,         128.239,         128.235,         135.391,         130.455,         130.453,           0.025,         130.456,         130.454,           0.025,         130.084,         130.454
       0.353125,         136.203,         128.206,         128.205,           0.025,         128.208,         128.205,           0.025,         128.209,         128.206,          135.37,         130.432,          130.43,           0.025,         130.432,          130.43,           0.025,         130.059,          130.43
       0.354375,         136.174,         128.177,         128.176,           0.025,         128.179,         128.176,           0.025,         128.178,         128.176,         135.348,         130.408,         130.406,           0.025,         130.409,         130.406,           0.025,         130.035,         130.406
       0.355625,         136.145,         128.148,         128.146,           0.025,         128.149,         128.147,           0.025,         128.148,         128.147,         135.326,         130.384,         130.382,           0.025,         130.385,         130.382,           0.025,          130.01,         130.383
       0.356875,         136.115,         128.118,         128.117,           0.025,          128.12,         128.117,           0.025,         128.118,         128.118,         135.304,          130.36,         130.358,           0.025,         130.361,         130.359,           0.025,         129.985,         130.359
       0.358125,         136.085,         128.089,         128.088,           0.025,         128.091,         128.088,           0.025,         128.087,         128.088,         135.282,         130.336,         130.335,           0.025,         130.337,         130.335,           0.025,         129.961,         130.335
       0.359375,         136.055,          128.06,         128.058,           0.025,         128.061,         128.058,           0.025,         128.057,         128.059,         135.261,         130.312,         130.311,           0.025,         130.313,         130.311,           0.025,         129.936,         130.311
       0.360625,         136.025,          128.03,         128.029,           0.025,         128.032,         128.029,           0.025,         128.026,         128.029,         135.239,         130.289,         130.287,           0.025,         130.289,         130.287,           0.025,         129.911,         130.287
       0.361875,         135.995,         128.001,         127.999,           0.025,         128.003,           128.0,           0.025,         127.995,           128.0,         135.217,         130.265,         130.263,           0.025,         130.266,         130.263,           0.025,         129.886,         130.263
       0.363125,         135.964,         127.971,          127.97,           0.025,         127.973,          127.97,           0.025,         127.965,         127.971,         135.195,         130.241,         130.239,           0.025,         130.242,         130.239,           0.025,         129.862,          130.24
       0.364375,         135.933,         127.942,          127.94,           0.025,         127.944,         127.941,           0.025,         127.934,         127.941,         135.173,         130.217,         130.215,           0.025,         130.218,         130.215,           0.025,         129.837,         130.216
       0.365625,         135.902,         127.912,         127.911,           0.025,         127.914,         127.911,           0.025,         127.903,         127.911,         135.151,         130.193,         130.191,           0.025,         130.194,         130.191,           0.025,         129.812,         130.192
       0.366875,          135.87,         127.883,         127.881,           0.025,         127.884,         127.881,           0.025,         127.873,         127.882,         135.129,         130.169,         130.167,           0.025,          130.17,         130.167,           0.025,         129.787,         130.168
       0.368125,         135.839,         127.853,         127.852,           0.025,         127.855,         127.852,           0.025,         127.842,         127.852,         135.107,         130.145,         130.143,           0.025,         130.146,         130.144,           0.025,         129.762,         130.144
       0.369375,         135.807,         127.823,         127.822,           0.025,         127.825,         127.822,           0.025,         127.811,         127.823,         135.085,         130.121,         130.119,           0.025,         130.122,          130.12,           0.025,         129.737,          130.12
       0.370625,         135.775,         127.794,         127.792,           0.025,         127.796,         127.793,           0.025,          127.78,         127.793,         135.063,         130.097,         130.095,           0.025,         130.098,         130.096,           0.025,         129.712,         130.096
       0.371875,         135.743,         127.764,         127.763,           0.025,         127.766,         127.763,           0.025,         127.749,         127.763,         135.041,         130.073,         130.071,           0.025,         130.074,         130.071,           0.025,         129.687,         130.072
       0.373125,         135.711,         127.734,         127.733,           0.025,         127.736,         127.733,           0.025,         127.718,         127.734,         135.019,         130.049,         130.047,           0.025,          130.05,         130.047,           0.025,         129.662,         130.048
       0.374375,         135.678,         127.705,         127.703,           0.025,         127.706,         127.703,           0.025,         127.687,         127.704,         134.996,         130.025,         130.023,           0.025,         130.026,         130.023,           0.025,         129.638,         130.024
       0.375625,         135.645,         127.675,         127.673,           0.025,         127.677,         127.674,           0.025,         127.656,         127.674,         134.974,         130.001,         129.999,           0.025,         130.002,         129.999,           0.025,         129.612,           130.0
       0.376875,         135.612,         127.645,         127.644,           0.025,         127.647,         127.644,           0.025,         127.625,         127.644,         134.952,         129.977,         129.975,           0.025,         129.978,         129.975,           0.025,         129.587,         129.975
       0.378125,         135.579,         127.615,         127.614,           0.025,         127.617,         127.614,           0.025,         127.594,         127.614,          134.93,         129.953,         129.951,           0.025,         129.953,         129.951,           0.025,         129.562,         129.951
       0.379375,         135.545,         127.585,         127.584,           0.025,         127.587,         127.584,           0.025,         127.562,         127.584,         134.907,         129.929,         129.927,           0.025,         129.929,         129.927,           0.025,         129.537,         129.927
       0.380625,         135.511,         127.555,         127.554,           0.025,         127.557,         127.554,           0.025,         127.531,         127.554,         134.885,         129.904,         129.903,           0.025,         129.905,         129.903,           0.025,         129.512,         129.903
       0.381875,         135.477,         127.525,         127.524,           0.025,         127.527,         127.524,           0.025,           127.5,         127.525,         134.863,          129.88,         129.878,           0.025,         129.881,         129.879,           0.025,         129.487,         129.879
       0.383125,         135.443,         127.495,         127.494,           0.025,         127.497,         127.494,           0.025,         127.469,         127.495,          134.84,         129.856,         129.854,           0.025,         129.857,         129.854,           0.025,         129.462,         129.855
       0.384375,         135.408,         127.465,         127.464,           0.025,         127.467,         127.464,           0.025,         127.437,         127.465,         134.818,         129.832,          129.83,           0.025,         129.833,          129.83,           0.025,         129.437,         129.831
       0.385625,         135.373,         127.435,         127.434,           0.025,         127.437,         127.434,           0.025,         127.406,         127.434,         134.795,         129.808,         129.806,           0.025,         129.808,         129.806,           0.025,         129.412,         129.806
       0.386875,         135.338,         127.405,         127.404,           0.025,         127.407,         127.404,           0.025,         127.374,         127.404,         134.773,         129.783,         129.781,           0.025,         129.784,         129.782,           0.025,         129.386,         129.782
       0.388125,         135.303,         127.375,         127.374,           0.025,         127.377,         127.374,           0.025,         127.343,         127.374,          134.75,         129.759,         129.757,           0.025,          129.76,         129.757,           0.025,         129.361,         129.758
       0.389375,         135.267,         127.345,         127.344,           0.025,         127.347,         127.344,           0.025,         127.311,         127.344,         134.728,         129.735,         129.733,           0.025,         129.736,         129.733,           0.025,         129.336,         129.733
       0.390625,         135.231,         127.315,         127.313,           0.025,         127.316,         127.313,           0.025,          127.28,         127.314,         134.705,          129.71,         129.709,           0.025,         129.711,         129.709,           0.025,         129.311,         129.709
       0.391875,         135.195,         127.285,         127.283,           0.025,         127.286,         127.283,           0.025,         127.248,         127.284,         134.682,         129.686,         129.684,           0.025,         129.687,         129.685,           0.025,         129.285,         129.685
       0.393125,         135.158,         127.254,         127.253,           0.025,         127.256,         127.253,           0.025,         127.216,         127.253,          134.66,         129.662,          129.66,           0.025,         129.663,          129.66,           0.025,          129.26,          129.66
       0.394375,         135.122,         127.224,         127.223,           0.025,         127.226,         127.223,           0.025,         127.184,         127.223,         134.637,         129.637,         129.636,           0.025,         129.638,         129.636,           0.025,         129.235,         129.636
       0.395625,         135.085,         127.194,         127.192,           0.025,         127.195,         127.192,           0.025,         127.153,         127.193,         134.614,         129.613,         129.611,           0.025,         129.614,         129.611,           0.025,         129.209,         129.612
       0.396875,         135.047,         127.163,         127.162,           0.025,         127.165,         127.162,           0.025,         127.121,         127.163,         134.591,         129.589,         129.587,           0.025,         129.589,         129.587,           0.025,         129.184,         129.587
       0.398125,          135.01,         127.133,         127.132,           0.025,         127.135,         127.132,           0.025,         127.089,         127.132,         134.569,         129.564,         129.562,           0.025,         129.565,         129.563,           0.025,         129.158,         129.563
       0.399375,         134.972,         127.103,         127.101,           0.025,         127.104,         127.101,           0.025,         127.057,         127.102,         134.546,          129.54,         129.538,           0.025,         129.541,         129.538,           0.025,         129.133,         129.538
       0.400625,         134.933,         127.072,         127.071,           0.025,         127.074,         127.071,           0.025,         127.025,         127.071,         134.523,         129.515,         129.513,           0.025,         129.516,         129.514,           0.025,         129.108,         129.514
       0.401875,         134.895,         127.042,          127.04,           0.025,         127.043,          127.04,           0.025,         126.993,         127.041,           134.5,         129.491,         129.489,           0.025,         129.492,         129.489,           0.025,         129.082,          129.49
       0.403125,         134.856,         127.011,          127.01,           0.025,         127.013,          127.01,           0.025,         126.961,          127.01,         134.477,         129.466,         129.464,           0.025,         129.467,         129.465,           0.025,         129.057,         129.465
       0.404375,         134.817,         126.981,         126.979,           0.025,         126.982,         126.979,           0.025,         126.929,          126.98,         134.454,         129.442,          129.44,           0.025,         129.443,          129.44,           0.025,         129.031,         129.441
       0.405625,         134.778,          126.95,         126.949,           0.025,         126.952,         126.949,           0.025,         126.897,         126.949,         134.431,         129.417,         129.415,           0.025,         129.418,         129.416,           0.025,         129.005,         129.416
       0.406875,         134.738,         126.919,         126.918,           0.025,         126.921,         126.918,           0.025,         126.864,         126.919,         134.408,         129.393,         129.391,           0.025,         129.394,         129.391,           0.025,          128.98,         129.391
       0.408125,         134.698,         126.889,         126.887,           0.025,          126.89,         126.887,           0.025,         126.832,         126.888,         134.385,         129.368,         129.366,           0.025,         129.369,         129.367,           0.025,         128.954,         129.367
       0.409375,         134.658,         126.858,         126.857,           0.025,          126.86,         126.857,           0.025,           126.8,         126.857,         134.362,         129.344,         129.342,           0.025,         129.344,         129.342,           0.025,         128.929,         129.342
       0.410625,         134.617,         126.827,         126.826,           0.025,         126.829,         126.826,           0.025,         126.767,         126.826,         134.339,         129.319,         129.317,           0.025,          129.32,         129.317,           0.025,         128.903,         129.318
       0.411875,         134.576,         126.796,         126.795,           0.025,         126.798,         126.795,           0.025,         126.735,         126.796,         134.316,         129.294,         129.292,           0.025,         129.295,         129.293,           0.025,         128.877,         129.293
       0.413125,         134.534,         126.766,         126.764,           0.025,         126.767,         126.764,           0.025,         126.703,         126.765,         134.292,          129.27,         129.268,           0.025,          129.27,         129.268,           0.025,         128.851,         129.268
       0.414375,         134.492,         126.735,         126.733,           0.025,         126.737,         126.734,           0.025,          126.67,         126.734,         134.269,         129.245,         129.243,           0.025,         129.246,         129.243,           0.025,         128.826,         129.244
       0.415625,          134.45,         126.704,         126.703,           0.025,         126.706,         126.703,           0.025,         126.638,         126.703,         134.241,          129.22,         129.218,           0.025,         129.221,         129.219,           0.025,           128.8,         129.219
       0.416875,         134.408,         126.673,         126.672,           0.025,         126.675,         126.672,           0.025,         126.605,         126.672,         134.209,         129.196,         129.194,           0.025,         129.196,         129.194,           0.025,         128.774,         129.194
       0.418125,         134.365,         126.642,         126.641,           0.025,         126.644,         126.641,           0.025,         126.572,         126.641,         134.178,         129.171,         129.169,           0.025,         129.172,         129.169,           0.025,         128.748,         129.169
       0.419375,         134.322,         126.611,          126.61,           0.025,         126.613,          126.61,           0.025,          126.54,          126.61,         134.147,         129.146,         129.144,           0.025,         129.147,         129.144,           0.025,         128.723,         129.145
       0.420625,         134.278,          126.58,         126.579,           0.025,         126.582,         126.579,           0.025,         126.507,         126.579,         134.116,         129.121,         129.119,           0.025,         129.122,          129.12,           0.025,         128.697,          129.12
       0.421875,         134.234,         126.549,         126.548,           0.025,         126.551,         126.548,           0.025,         126.474,         126.548,         134.084,         129.097,         129.095,           0.025,         129.097,         129.095,           0.025,         128.671,         129.095
       0.423125,          134.19,         126.518,         126.517,           0.025,          126.52,         126.517,           0.025,         126.441,         126.517,         134.053,         129.072,          129.07,           0.025,         129.072,          129.07,           0.025,         128.645,          129.07
       0.424375,         134.145,         126.487,         126.486,           0.025,         126.489,         126.486,           0.025,         126.408,         126.486,         134.021,         129.047,         129.045,           0.025,         129.048,         129.045,           0.025,         128.619,         129.045
       0.425625,           134.1,         126.456,         126.454,           0.025,         126.458,         126.455,           0.025,         126.375,         126.455,         133.989,         129.022,          129.02,           0.025,         129.023,          129.02,           0.025,         128.593,         129.021
       0.426875,         134.054,         126.425,         126.423,           0.025,         126.426,         126.423,           0.025,         126.342,         126.424,         133.957,         128.997,         128.995,           0.025,         128.998,         128.995,           0.025,         128.567,         128.996
       0.428125,         134.009,         126.393,         126.392,           0.025,         126.395,         126.392,           0.025,         126.309,         126.393,         133.925,         128.972,          128.97,           0.025,         128.973,         128.971,           0.025,         128.541,         128.971
       0.429375,         133.962,         126.362,         126.361,           0.025,         126.364,         126.361,           0.025,         126.276,         126.361,         133.893,         128.947,         128.945,           0.025,         128.948,         128.946,           0.025,         128.515,         128.946
       0.430625,         133.916,         126.331,         126.329,           0.025,         126.333,          126.33,           0.025,         126.243,          126.33,         133.861,         128.922,          128.92,           0.025,         128.923,         128.921,           0.025,         128.489,         128.921
       0.431875,         133.869,           126.3,         126.298,           0.025,         126.301,         126.298,           0.025,          126.21,         126.299,         133.829,         128.897,         128.895,           0.025,         128.898,         128.896,           0.025,         128.463,         128.896
       0.433125,         133.821,         126.268,         126.267,           0.025,          126.27,         126.267,           0.025,         126.176,         126.267,         133.797,         128.872,          128.87,           0.025,         128.873,         128.871,           0.025,         128.437,         128.871
       0.434375,         133.773,         126.237,         126.235,           0.025,         126.239,         126.236,           0.025,         126.143,         126.236,         133.764,         128.847,         128.845,           0.025,         128.848,         128.846,           0.025,         128.411,         128.846
       0.435625,         133.725,         126.205,         126.204,           0.025,         126.207,         126.204,           0.025,          126.11,         126.205,         133.732,         128.822,          128.82,           0.025,         128.823,         128.821,           0.025,         128.384,         128.821
       0.436875,         133.676,         126.174,         126.172,           0.025,         126.176,         126.173,           0.025,         126.076,         126.173,         133.699,         128.797,         128.795,           0.025,         128.798,         128.796,           0.025,         128.358,         128.796
       0.438125,         133.627,         126.142,         126.141,           0.025,         126.144,         126.141,           0.025,         126.043,         126.142,         133.667,         128.772,          128.77,           0.025,         128.773,         128.771,           0.025,         128.332,         128.771
       0.439375,         133.577,         126.111,         126.109,           0.025,         126.113,          126.11,           0.025,         126.009,          126.11,         133.634,         128.747,         128.745,           0.025,         128.748,         128.745,           0.025,         128.306,         128.746
       0.440625,         133.527,         126.079,         126.078,           0.025,         126.081,         126.078,           0.025,         125.976,         126.078,         133.601,         128.722,          128.72,           0.025,         128.723,          128.72,           0.025,         128.279,         128.721
       0.441875,         133.477,         126.048,         126.046,           0.025,         126.049,         126.046,           0.025,         125.942,         126.047,         133.568,         128.697,         128.695,           0.025,         128.698,         128.695,           0.025,         128.253,         128.696
       0.443125,         133.426,         126.016,         126.015,           0.025,         126.018,         126.015,           0.025,         125.909,         126.015,         133.535,         128.672,          128.67,           0.025,         128.672,          128.67,           0.025,         128.227,          128.67
       0.444375,         133.374,         125.984,         125.983,           0.025,         125.986,         125.983,           0.025,         125.875,         125.983,         133.502,         128.647,         128.645,           0.025,         128.647,         128.645,           0.025,           128.2,         128.645
       0.445625,         133.322,         125.952,         125.951,           0.025,         125.954,         125.951,           0.025,         125.841,         125.952,         133.468,         128.621,         128.619,           0.025,         128.622,          128.62,           0.025,         128.174,          128.62
       0.446875,         133.269,         125.921,         125.919,           0.025,         125.922,         125.919,           0.025,         125.807,          125.92,         133.435,         128.596,         128.594,           0.025,         128.597,         128.594,           0.025,         128.148,         128.595
       0.448125,         133.217,         125.889,         125.887,           0.025,         125.891,         125.888,           0.025,         125.773,         125.888,         133.401,         128.571,         128.569,           0.025,         128.572,         128.569,           0.025,         128.121,         128.569
       0.449375,         133.163,         125.857,         125.856,           0.025,         125.859,         125.856,           0.025,         125.739,         125.856,         133.368,         128.546,         128.544,           0.025,         128.546,         128.544,           0.025,         128.095,         128.544
       0.450625,         133.109,         125.825,         125.824,           0.025,         125.827,         125.824,           0.025,         125.705,         125.824,         133.334,          128.52,         128.518,           0.025,         128.521,         128.519,           0.025,         128.068,         128.519
       0.451875,         133.055,         125.793,         125.792,           0.025,         125.795,         125.792,           0.025,         125.671,         125.792,           133.3,         128.495,         128.493,           0.025,         128.496,         128.493,           0.025,         128.042,         128.494
       0.453125,           133.0,         125.761,          125.76,           0.025,         125.763,          125.76,           0.025,         125.637,          125.76,         133.266,          128.47,         128.468,           0.025,          128.47,         128.468,           0.025,         128.015,         128.468
       0.454375,         132.944,         125.729,         125.728,           0.025,         125.731,         125.728,           0.025,         125.603,         125.728,         133.232,         128.444,         128.442,           0.025,         128.445,         128.443,           0.025,         127.989,         128.443
       0.455625,         132.888,         125.697,         125.696,           0.025,         125.699,         125.696,           0.025,         125.569,         125.696,         133.198,         128.419,         128.417,           0.025,          128.42,         128.417,           0.025,         127.962,         128.418
       0.456875,         132.831,         125.665,         125.664,           0.025,         125.667,         125.664,           0.025,         125.534,         125.664,         133.164,         128.394,         128.392,           0.025,         128.394,         128.392,           0.025,         127.935,         128.392
       0.458125,         132.774,         125.633,         125.632,           0.025,         125.635,         125.632,           0.025,           125.5,         125.632,         133.129,         128.368,         128.366,           0.025,         128.369,         128.366,           0.025,         127.909,         128.367
       0.459375,         132.717,         125.601,         125.599,           0.025,         125.603,           125.6,           0.025,         125.466,           125.6,         133.095,         128.343,         128.341,           0.025,         128.343,         128.341,           0.025,         127.882,         128.341
       0.460625,         132.659,         125.569,         125.567,           0.025,          125.57,         125.567,           0.025,         125.431,         125.568,          133.06,         128.317,         128.315,           0.025,         128.318,         128.316,           0.025,         127.855,         128.316
       0.461875,           132.6,         125.536,         125.535,           0.025,         125.538,         125.535,           0.025,         125.397,         125.536,         133.026,         128.292,          128.29,           0.025,         128.292,          128.29,           0.025,         127.829,          128.29
       0.463125,         132.541,         125.504,         125.503,           0.025,         125.506,         125.503,           0.025,         125.362,         125.503,         132.991,         128.266,         128.264,           0.025,         128.267,         128.265,           0.025,         127.802,         128.265
       0.464375,         132.481,         125.472,          125.47,           0.025,         125.473,          125.47,           0.025,         125.327,         125.471,         132.956,         128.241,         128.239,           0.025,         128.241,         128.239,           0.025,         127.775,         128.239
       0.465625,          132.42,         125.439,         125.438,           0.025,         125.441,         125.438,           0.025,         125.293,         125.439,         132.921,         128.215,         128.213,           0.025,         128.216,         128.213,           0.025,         127.748,         128.214
       0.466875,         132.359,         125.407,         125.406,           0.025,         125.409,         125.406,           0.025,         125.258,         125.406,         132.886,          128.19,         128.188,           0.025,          128.19,         128.188,           0.025,         127.721,         128.188
       0.468125,         132.298,         125.375,         125.373,           0.025,         125.376,         125.373,           0.025,         125.223,         125.374,         132.851,         128.164,         128.162,           0.025,         128.165,         128.162,           0.025,         127.695,         128.163
       0.469375,         132.235,         125.342,         125.341,           0.025,         125.344,         125.341,           0.025,         125.188,         125.341,         132.815,         128.138,         128.136,           0.025,         128.139,         128.137,           0.025,         127.668,         128.137
       0.470625,         132.173,         125.309,         125.308,           0.025,         125.311,         125.308,           0.025,         125.153,         125.309,          132.78,         128.113,         128.111,           0.025,         128.113,         128.111,           0.025,         127.641,         128.111
       0.471875,         132.109,         125.277,         125.275,           0.025,         125.279,         125.276,           0.025,         125.118,         125.276,         132.744,         128.087,         128.085,           0.025,         128.088,         128.085,           0.025,         127.614,         128.086
       0.473125,         132.045,         125.244,         125.243,           0.025,         125.246,         125.243,           0.025,         125.083,         125.244,         132.708,         128.061,         128.059,           0.025,         128.062,          128.06,           0.025,         127.587,          128.06
       0.474375,          131.98,         125.212,          125.21,           0.025,         125.213,          125.21,           0.025,         125.048,         125.211,         132.672,         128.036,         128.034,           0.025,         128.036,         128.034,           0.025,          127.56,         128.034
       0.475625,         131.914,         125.179,         125.178,           0.025,         125.181,         125.178,           0.025,         125.013,         125.178,         132.636,          128.01,         128.008,           0.025,         128.011,         128.008,           0.025,         127.533,         128.008
       0.476875,         131.848,         125.146,         125.145,           0.025,         125.148,         125.145,           0.025,         124.978,         125.145,           132.6,         127.984,         127.982,           0.025,         127.985,         127.982,           0.025,         127.506,         127.983
       0.478125,         131.781,         125.113,         125.112,           0.025,         125.115,         125.112,           0.025,         124.943,         125.113,         132.564,         127.958,         127.956,           0.025,         127.959,         127.957,           0.025,         127.478,         127.957
       0.479375,         131.714,         125.081,         125.079,           0.025,         125.082,         125.079,           0.025,         124.907,          125.08,         132.528,         127.933,          127.93,           0.025,         127.933,         127.931,           0.025,         127.451,         127.931
       0.480625,         131.646,         125.048,         125.046,           0.025,          125.05,         125.047,           0.025,         124.872,         125.047,         132.491,         127.907,         127.905,           0.025,         127.907,         127.905,           0.025,         127.424,         127.905
       0.481875,         131.577,         125.015,         125.013,           0.025,         125.017,         125.014,           0.025,         124.836,         125.014,         132.455,         127.881,         127.879,           0.025,         127.882,         127.879,           0.025,         127.397,         127.879
       0.483125,         131.507,         124.982,         124.981,           0.025,         124.984,         124.981,           0.025,         124.801,         124.981,         132.418,         127.855,         127.853,           0.025,         127.856,         127.853,           0.025,          127.37,         127.853
       0.484375,         131.437,         124.949,         124.948,           0.025,         124.951,         124.948,           0.025,         124.765,         124.948,         132.381,         127.829,         127.827,           0.025,          127.83,         127.827,           0.025,         127.342,         127.828
       0.485625,         131.366,         124.916,         124.914,           0.025,         124.918,         124.915,           0.025,          124.73,         124.915,         132.344,         127.803,         127.801,           0.025,         127.804,         127.801,           0.025,         127.315,         127.802
       0.486875,         131.294,         124.883,         124.881,           0.025,         124.885,         124.882,           0.025,         124.694,         124.882,         132.307,         127.777,         127.775,           0.025,         127.778,         127.775,           0.025,         127.288,         127.776
       0.488125,         131.221,          124.85,         124.848,           0.025,         124.851,         124.848,           0.025,         124.658,         124.849,          132.27,         127.751,         127.749,           0.025,         127.752,         127.749,           0.025,         127.261,          127.75
       0.489375,         131.148,         124.817,         124.815,           0.025,         124.818,         124.815,           0.025,         124.622,         124.816,         132.232,         127.725,         127.723,           0.025,         127.726,         127.723,           0.025,         127.233,         127.724
       0.490625,         131.074,         124.783,         124.782,           0.025,         124.785,         124.782,           0.025,         124.586,         124.783,         132.195,         127.699,         127.697,           0.025,           127.7,         127.697,           0.025,         127.206,         127.698
       0.491875,           131.0,          124.75,         124.749,           0.025,         124.752,         124.749,           0.025,          124.55,         124.749,         132.157,         127.673,         127.671,           0.025,         127.674,         127.671,           0.025,         127.178,         127.672
       0.493125,         130.924,         124.717,         124.715,           0.025,         124.719,         124.716,           0.025,         124.514,         124.716,          132.12,         127.647,         127.645,           0.025,         127.648,         127.645,           0.025,         127.151,         127.646
       0.494375,         130.847,         124.684,         124.682,           0.025,         124.685,         124.682,           0.025,         124.478,         124.683,         132.082,         127.621,         127.619,           0.025,         127.622,         127.619,           0.025,         127.123,         127.619
       0.495625,         130.769,          124.65,         124.649,           0.025,         124.652,         124.649,           0.025,         124.442,         124.649,         132.044,         127.595,         127.593,           0.025,         127.596,         127.593,           0.025,         127.096,         127.593
       0.496875,         130.691,         124.617,         124.615,           0.025,         124.618,         124.615,           0.025,         124.406,         124.616,         132.005,         127.569,         127.567,           0.025,         127.569,         127.567,           0.025,         127.068,         127.567
       0.498125,         130.612,         124.583,         124.582,           0.025,         124.585,         124.582,           0.025,          124.37,         124.582,         131.967,         127.543,          127.54,           0.025,         127.543,         127.541,           0.025,         127.041,         127.541
       0.499375,         130.532,          124.55,         124.548,           0.025,         124.552,         124.548,           0.025,         124.333,         124.549,         131.929,         127.516,         127.514,           0.025,         127.517,         127.514,           0.025,         127.013,         127.515
       0.500625,         130.451,         124.516,         124.515,           0.025,         124.518,         124.515,           0.025,         124.297,         124.515,          131.89,          127.49,         127.488,           0.025,         127.491,         127.488,           0.025,         126.985,         127.489
       0.501875,          130.37,         124.483,         124.481,           0.025,         124.484,         124.481,           0.025,         124.261,         124.482,         131.851,         127.464,         127.462,           0.025,         127.465,         127.462,           0.025,         126.958,         127.462
       0.503125,         130.288,         124.449,         124.448,           0.025,         124.451,         124.448,           0.025,         124.224,         124.448,         131.812,         127.438,         127.435,           0.025,         127.438,         127.436,           0.025,          126.93,         127.436
       0.504375,         130.204,         124.415,         124.414,           0.025,         124.417,         124.414,           0.025,         124.187,         124.415,         131.773,         127.411,         127.409,           0.025,         127.412,         127.409,           0.025,         126.902,          127.41
       0.505625,         130.119,         124.382,          124.38,           0.025,         124.383,          124.38,           0.025,         124.151,         124.381,         131.734,         127.385,         127.383,           0.025,         127.386,         127.383,           0.025,         126.874,         127.383
       0.506875,         130.035,         124.348,         124.346,           0.025,          124.35,         124.347,           0.025,         124.114,         124.347,         131.695,         127.359,         127.356,           0.025,         127.359,         127.357,           0.025,         126.847,         127.357
       0.508125,         129.948,         124.314,         124.313,           0.025,         124.316,         124.313,           0.025,         124.077,         124.313,         131.655,         127.332,          127.33,           0.025,         127.333,          127.33,           0.025,         126.819,         127.331
       0.509375,         129.861,          124.28,         124.279,           0.025,         124.282,         124.279,           0.025,          124.04,         124.279,         131.616,         127.306,         127.304,           0.025,         127.307,         127.304,           0.025,         126.791,         127.304
       0.510625,         129.773,         124.246,         124.245,           0.025,         124.248,         124.245,           0.025,         124.003,         124.245,         131.576,         127.279,         127.277,           0.025,          127.28,         127.278,           0.025,         126.763,         127.278
       0.511875,         129.683,         124.212,         124.211,           0.025,         124.214,         124.211,           0.025,         123.966,         124.211,         131.536,         127.253,         127.251,           0.025,         127.254,         127.251,           0.025,         126.735,         127.251
       0.513125,         129.594,         124.178,         124.177,           0.025,          124.18,         124.177,           0.025,         123.929,         124.177,         131.496,         127.226,         127.224,           0.025,         127.227,         127.225,           0.025,         126.707,         127.225
       0.514375,         129.502,         124.144,         124.143,           0.025,         124.146,         124.143,           0.025,         123.892,         124.143,         131.456,           127.2,         127.198,           0.025,         127.201,         127.198,           0.025,         126.679,         127.198
       0.515625,          129.41,          124.11,         124.109,           0.025,         124.112,         124.109,           0.025,         123.855,         124.109,         131.415,         127.173,         127.171,           0.025,         127.174,         127.172,           0.025,         126.651,         127.172
       0.516875,         129.316,         124.076,         124.075,           0.025,         124.078,         124.075,           0.025,         123.818,         124.075,         131.375,         127.147,         127.145,           0.025,         127.148,         127.145,           0.025,         126.623,         127.145
       0.518125,         129.222,         124.042,          124.04,           0.025,         124.044,         124.041,           0.025,          123.78,         124.041,         131.334,          127.12,         127.118,           0.025,         127.121,         127.118,           0.025,         126.595,         127.119
       0.519375,         129.127,         124.008,         124.006,           0.025,         124.009,         124.006,           0.025,         123.743,         124.007,         131.293,         127.094,         127.092,           0.025,         127.094,         127.092,           0.025,         126.567,         127.092
       0.520625,          129.03,         123.973,         123.972,           0.025,         123.975,         123.972,           0.025,         123.705,         123.973,         131.252,         127.067,         127.065,           0.025,         127.068,         127.065,           0.025,         126.539,         127.066
       0.521875,         128.932,         123.939,         123.938,           0.025,         123.941,         123.938,           0.025,         123.668,         123.938,         131.211,          127.04,         127.038,           0.025,         127.041,         127.039,           0.025,          126.51,         127.039
       0.523125,         128.834,         123.905,         123.903,           0.025,         123.906,         123.903,           0.025,          123.63,         123.904,         131.169,         127.014,         127.012,           0.025,         127.014,         127.012,           0.025,         126.482,         127.012
       0.524375,         128.734,          123.87,         123.869,           0.025,         123.872,         123.869,           0.025,         123.593,         123.869,         131.128,         126.987,         126.985,           0.025,         126.988,         126.985,           0.025,         126.454,         126.986
       0.525625,         128.632,         123.836,         123.834,           0.025,         123.837,         123.834,           0.025,         123.555,         123.835,         131.086,          126.96,         126.958,           0.025,         126.961,         126.958,           0.025,         126.426,         126.959
       0.526875,         128.529,         123.801,           123.8,           0.025,         123.803,           123.8,           0.025,         123.517,           123.8,         131.044,         126.934,         126.931,           0.025,         126.934,         126.932,           0.025,         126.397,         126.932
       0.528125,         128.426,         123.767,         123.765,           0.025,         123.768,         123.765,           0.025,         123.479,         123.766,         131.002,         126.907,         126.905,           0.025,         126.907,         126.905,           0.025,         126.369,         126.905
       0.529375,         128.321,         123.732,         123.731,           0.025,         123.734,         123.731,           0.025,         123.441,         123.731,          130.96,          126.88,         126.878,           0.025,         126.881,         126.878,           0.025,         126.341,         126.878
       0.530625,         128.215,         123.697,         123.696,           0.025,         123.699,         123.696,           0.025,         123.403,         123.697,         130.918,         126.853,         126.851,           0.025,         126.854,         126.851,           0.025,         126.312,         126.852
       0.531875,         128.107,         123.663,         123.661,           0.025,         123.664,         123.661,           0.025,         123.365,         123.662,         130.875,         126.826,         126.824,           0.025,         126.827,         126.824,           0.025,         126.284,         126.825
       0.533125,           128.0,         123.628,         123.626,           0.025,          123.63,         123.627,           0.025,         123.327,         123.627,         130.832,         126.799,         126.797,           0.025,           126.8,         126.798,           0.025,         126.255,         126.798
       0.534375,         127.888,         123.593,         123.592,           0.025,         123.595,         123.592,           0.025,         123.289,         123.592,         130.789,         126.772,          126.77,           0.025,         126.773,         126.771,           0.025,         126.227,         126.771
       0.535625,         127.777,         123.558,         123.557,           0.025,          123.56,         123.557,           0.025,          123.25,         123.557,         130.746,         126.746,         126.743,           0.025,         126.746,         126.744,           0.025,         126.198,         126.744
       0.536875,         127.664,         123.523,         123.522,           0.025,         123.525,         123.522,           0.025,         123.212,         123.523,         130.703,         126.719,         126.716,           0.025,         126.719,         126.717,           0.025,         126.169,         126.717
       0.538125,          127.55,         123.488,         123.487,           0.025,          123.49,         123.487,           0.025,         123.173,         123.488,         130.659,         126.692,         126.689,           0.025,         126.692,          126.69,           0.025,         126.141,          126.69
       0.539375,         127.434,         123.453,         123.452,           0.025,         123.455,         123.452,           0.025,         123.135,         123.453,         130.616,         126.665,         126.662,           0.025,         126.665,         126.663,           0.025,         126.112,         126.663
       0.540625,         127.317,         123.418,         123.417,           0.025,          123.42,         123.417,           0.025,         123.096,         123.418,         130.572,         126.637,         126.635,           0.025,         126.638,         126.636,           0.025,         126.083,         126.636
       0.541875,         127.199,         123.383,         123.382,           0.025,         123.385,         123.382,           0.025,         123.058,         123.382,         130.528,          126.61,         126.608,           0.025,         126.611,         126.609,           0.025,         126.055,         126.609
       0.543125,         127.079,         123.348,         123.347,           0.025,          123.35,         123.347,           0.025,         123.019,         123.347,         130.484,         126.583,         126.581,           0.025,         126.584,         126.581,           0.025,         126.026,         126.582
       0.544375,         126.959,         123.313,         123.311,           0.025,         123.315,         123.312,           0.025,          122.98,         123.312,         130.439,         126.556,         126.554,           0.025,         126.557,         126.554,           0.025,         125.997,         126.555
       0.545625,         126.834,         123.278,         123.276,           0.025,         123.279,         123.276,           0.025,         122.941,         123.277,         130.394,         126.529,         126.527,           0.025,          126.53,         126.527,           0.025,         125.968,         126.527
       0.546875,         126.711,         123.242,         123.241,           0.025,         123.244,         123.241,           0.025,         122.902,         123.242,          130.35,         126.502,           126.5,           0.025,         126.502,           126.5,           0.025,         125.939,           126.5
       0.548125,         126.585,         123.207,         123.206,           0.025,         123.209,         123.206,           0.025,         122.863,         123.206,         130.304,         126.475,         126.472,           0.025,         126.475,         126.473,           0.025,          125.91,         126.473
       0.549375,         126.457,         123.172,          123.17,           0.025,         123.173,          123.17,           0.025,         122.824,         123.171,         130.259,         126.447,         126.445,           0.025,         126.448,         126.445,           0.025,         125.881,         126.446
       0.550625,         126.327,         123.136,         123.135,           0.025,         123.138,         123.135,           0.025,         122.785,         123.135,         130.214,          126.42,         126.418,           0.025,         126.421,         126.418,           0.025,         125.853,         126.418
       0.551875,         126.197,         123.101,         123.099,           0.025,         123.102,         123.099,           0.025,         122.745,           123.1,         130.168,         126.393,         126.391,           0.025,         126.393,         126.391,           0.025,         125.823,         126.391
       0.553125,         126.062,         123.065,         123.064,           0.025,         123.067,         123.064,           0.025,         122.706,         123.064,         130.122,         126.365,         126.363,           0.025,         126.366,         126.364,           0.025,         125.794,         126.364
       0.554375,         125.929,          123.03,         123.028,           0.025,         123.031,         123.028,           0.025,         122.666,         123.029,         130.076,         126.338,         126.336,           0.025,         126.339,         126.336,           0.025,         125.765,         126.336
       0.555625,         125.793,         122.994,         122.992,           0.025,         122.996,         122.993,           0.025,         122.627,         122.993,          130.03,         126.311,         126.308,           0.025,         126.311,         126.309,           0.025,         125.736,         126.309
       0.556875,         125.655,         122.958,         122.957,           0.025,          122.96,         122.957,           0.025,         122.587,         122.957,         129.983,         126.283,         126.281,           0.025,         126.284,         126.281,           0.025,         125.707,         126.282
       0.558125,         125.514,         122.922,         122.921,           0.025,         122.924,         122.921,           0.025,         122.548,         122.922,         129.936,         126.256,         126.254,           0.025,         126.256,         126.254,           0.025,         125.678,         126.254
       0.559375,         125.373,         122.887,         122.885,           0.025,         122.888,         122.885,           0.025,         122.508,         122.886,         129.889,         126.228,         126.226,           0.025,         126.229,         126.226,           0.025,         125.649,         126.227
       0.560625,         125.229,         122.851,         122.849,           0.025,         122.852,         122.849,           0.025,         122.468,          122.85,         129.842,         126.201,         126.199,           0.025,         126.201,         126.199,           0.025,         125.619,         126.199
       0.561875,         125.084,         122.815,         122.813,           0.025,         122.816,         122.813,           0.025,         122.428,         122.814,         129.795,         126.173,         126.171,           0.025,         126.174,         126.171,           0.025,          125.59,         126.172
       0.563125,         124.936,         122.779,         122.777,           0.025,         122.781,         122.778,           0.025,         122.388,         122.778,         129.747,         126.146,         126.143,           0.025,         126.146,         126.144,           0.025,         125.561,         126.144
       0.564375,         124.787,         122.743,         122.741,           0.025,         122.744,         122.741,           0.025,         122.348,         122.742,         129.699,         126.118,         126.116,           0.025,         126.119,         126.116,           0.025,         125.531,         126.117
       0.565625,         124.635,         122.707,         122.705,           0.025,         122.708,         122.705,           0.025,         122.308,         122.706,         129.651,         126.091,         126.088,           0.025,         126.091,         126.089,           0.025,         125.502,         126.089
       0.566875,         124.481,         122.671,         122.669,           0.025,         122.672,         122.669,           0.025,         122.267,          122.67,         129.602,         126.063,         126.061,           0.025,         126.064,         126.061,           0.025,         125.472,         126.061
       0.568125,         124.326,         122.634,         122.633,           0.025,         122.636,         122.633,           0.025,         122.227,         122.634,         129.554,         126.035,         126.033,           0.025,         126.036,         126.033,           0.025,         125.443,         126.034
       0.569375,         124.167,         122.598,         122.597,           0.025,           122.6,         122.597,           0.025,         122.187,         122.597,         129.505,         126.008,         126.005,           0.025,         126.008,         126.006,           0.025,         125.413,         126.006
       0.570625,         124.007,         122.562,          122.56,           0.025,         122.564,         122.561,           0.025,         122.146,         122.561,         129.456,          125.98,         125.977,           0.025,          125.98,         125.978,           0.025,         125.384,         125.978
       0.571875,         123.845,         122.525,         122.524,           0.025,         122.527,         122.524,           0.025,         122.106,         122.525,         129.406,         125.952,          125.95,           0.025,         125.953,          125.95,           0.025,         125.354,          125.95
       0.573125,         123.681,         122.489,         122.488,           0.025,         122.491,         122.488,           0.025,         122.065,         122.488,         129.357,         125.924,         125.922,           0.025,         125.925,         125.922,           0.025,         125.324,         125.923
       0.574375,         123.514,         122.453,         122.451,           0.025,         122.454,         122.451,           0.025,         122.024,         122.452,         129.307,         125.896,         125.894,           0.025,         125.897,         125.894,           0.025,         125.295,         125.895
       0.575625,         123.346,         122.416,         122.415,           0.025,         122.418,         122.415,           0.025,         121.983,         122.415,         129.256,         125.869,         125.866,           0.025,         125.869,         125.867,           0.025,         125.265,         125.867
       0.576875,         123.172,          122.38,         122.378,           0.025,         122.381,         122.378,           0.025,         121.942,         122.379,         129.206,         125.841,         125.838,           0.025,         125.841,         125.839,           0.025,         125.235,         125.839
       0.578125,         122.997,         122.343,         122.341,           0.025,         122.345,         122.342,           0.025,         121.901,         122.342,         129.155,         125.813,          125.81,           0.025,         125.813,         125.811,           0.025,         125.205,         125.811
       0.579375,         122.821,         122.306,         122.305,           0.025,         122.308,         122.305,           0.025,          121.86,         122.305,         129.104,         125.785,         125.782,           0.025,         125.785,         125.783,           0.025,         125.176,         125.783
       0.580625,         122.642,          122.27,         122.268,           0.025,         122.271,         122.268,           0.025,         121.819,         122.269,         129.053,         125.757,         125.755,           0.025,         125.757,         125.755,           0.025,         125.146,         125.755
       0.581875,         122.459,         122.233,         122.231,           0.025,         122.234,         122.231,           0.025,         121.778,         122.232,         129.001,         125.729,         125.726,           0.025,         125.729,         125.727,           0.025,         125.116,         125.727
       0.583125,         122.277,         122.196,         122.194,           0.025,         122.198,         122.195,           0.025,         121.737,         122.195,         128.949,         125.701,         125.698,           0.025,         125.701,         125.699,           0.025,         125.086,         125.699
       0.584375,         122.089,         122.159,         122.157,           0.025,         122.161,         122.158,           0.025,         121.695,         122.158,         128.897,         125.673,          125.67,           0.025,         125.673,         125.671,           0.025,         125.056,         125.671
       0.585625,         121.898,         122.122,         122.121,           0.025,         122.124,         122.121,           0.025,         121.654,         122.121,         128.845,         125.645,         125.642,           0.025,         125.645,         125.643,           0.025,         125.026,         125.643
       0.586875,         121.704,         122.085,         122.084,           0.025,         122.087,         122.084,           0.025,         121.612,         122.084,         128.792,         125.616,         125.614,           0.025,         125.617,         125.614,           0.025,         124.996,         125.615
       0.588125,         121.511,         122.048,         122.046,           0.025,          122.05,         122.047,           0.025,          121.57,         122.047,         128.739,         125.588,         125.586,           0.025,         125.589,         125.586,           0.025,         124.966,         125.587
       0.589375,         121.309,         122.011,         122.009,           0.025,         122.012,         122.009,           0.025,         121.529,          122.01,         128.685,          125.56,         125.558,           0.025,         125.561,         125.558,           0.025,         124.935,         125.558
       0.590625,          121.11,         121.974,         121.972,           0.025,         121.975,         121.972,           0.025,         121.487,         121.973,         128.632,         125.532,          125.53,           0.025,         125.533,          125.53,           0.025,         124.905,          125.53
       0.591875,         120.902,         121.936,         121.935,           0.025,         121.938,         121.935,           0.025,         121.445,         121.936,         128.578,         125.504,         125.501,           0.025,         125.504,         125.502,           0.025,         124.875,         125.502
       0.593125,         120.698,         121.899,         121.898,           0.025,         121.901,         121.898,           0.025,         121.403,         121.898,         128.523,         125.475,         125.473,           0.025,         125.476,         125.473,           0.025,         124.845,         125.474
       0.594375,         120.484,         121.862,          121.86,           0.025,         121.863,          121.86,           0.025,         121.361,         121.861,         128.469,         125.447,         125.445,           0.025,         125.448,         125.445,           0.025,         124.814,         125.445
       0.595625,         120.271,         121.824,         121.823,           0.025,         121.826,         121.823,           0.025,         121.318,         121.823,         128.414,         125.419,         125.416,           0.025,         125.419,         125.417,           0.025,         124.784,         125.417
       0.596875,         120.053,         121.787,         121.785,           0.025,         121.788,         121.785,           0.025,         121.276,         121.786,         128.358,          125.39,         125.388,           0.025,         125.391,         125.388,           0.025,         124.754,         125.389
       0.598125,          119.83,         121.749,         121.748,           0.025,         121.751,         121.748,           0.025,         121.234,         121.748,         128.302,         125.362,          125.36,           0.025,         125.363,          125.36,           0.025,         124.723,          125.36
       0.599375,         119.605,         121.712,          121.71,           0.025,         121.713,          121.71,           0.025,         121.191,         121.711,         128.246,         125.334,         125.331,           0.025,         125.334,         125.331,           0.025,         124.693,         125.332
       0.600625,         119.377,         121.674,         121.673,           0.025,         121.676,         121.673,           0.025,         121.149,         121.673,          128.19,         125.305,         125.303,           0.025,         125.306,         125.303,           0.025,         124.662,         125.303
       0.601875,         119.144,         121.636,         121.635,           0.025,         121.638,         121.635,           0.025,         121.106,         121.635,         128.133,         125.277,         125.274,           0.025,         125.277,         125.275,           0.025,         124.632,         125.275
       0.603125,         118.907,         121.598,         121.597,           0.025,           121.6,         121.597,           0.025,         121.063,         121.598,         128.076,         125.248,         125.246,           0.025,         125.249,         125.246,           0.025,         124.601,         125.246
       0.604375,         118.668,         121.561,         121.559,           0.025,         121.562,         121.559,           0.025,          121.02,          121.56,         128.018,         125.219,         125.217,           0.025,          125.22,         125.217,           0.025,          124.57,         125.218
       0.605625,         118.425,         121.523,         121.521,           0.025,         121.524,         121.521,           0.025,         120.977,         121.522,          127.96,         125.191,         125.188,           0.025,         125.191,         125.189,           0.025,          124.54,         125.189
       0.606875,         118.174,         121.485,         121.483,           0.025,         121.486,         121.483,           0.025,         120.934,         121.484,         127.902,         125.162,          125.16,           0.025,         125.163,          125.16,           0.025,         124.509,          125.16
       0.608125,         117.922,         121.447,         121.445,           0.025,         121.448,         121.445,           0.025,         120.891,         121.446,         127.843,         125.134,         125.131,           0.025,         125.134,         125.132,           0.025,         124.478,         125.132
       0.609375,         117.665,         121.409,         121.407,           0.025,          121.41,         121.407,           0.025,         120.848,         121.408,         127.784,         125.105,         125.102,           0.025,         125.105,         125.103,           0.025,         124.447,         125.103
       0.610625,         117.405,         121.371,         121.369,           0.025,         121.372,         121.369,           0.025,         120.805,          121.37,         127.724,         125.076,         125.074,           0.025,         125.077,         125.074,           0.025,         124.416,         125.074
       0.611875,          117.14,         121.332,         121.331,           0.025,         121.334,         121.331,           0.025,         120.761,         121.332,         127.664,         125.047,         125.045,           0.025,         125.048,         125.045,           0.025,         124.385,         125.046
       0.613125,         116.869,         121.294,         121.293,           0.025,         121.296,         121.293,           0.025,         120.718,         121.293,         127.604,         125.019,         125.016,           0.025,         125.019,         125.017,           0.025,         124.354,         125.017
       0.614375,         116.593,         121.256,         121.254,           0.025,         121.257,         121.254,           0.025,         120.674,         121.255,         127.543,          124.99,         124.987,           0.025,          124.99,         124.988,           0.025,         124.323,         124.988
       0.615625,         116.315,         121.217,         121.216,           0.025,         121.219,         121.216,           0.025,          120.63,         121.217,         127.482,         124.961,         124.958,           0.025,         124.961,         124.959,           0.025,         124.292,         124.959
       0.616875,          116.03,         121.179,         121.177,           0.025,         121.181,         121.178,           0.025,         120.587,         121.178,          127.42,         124.932,          124.93,           0.025,         124.933,          124.93,           0.025,         124.261,          124.93
       0.618125,          115.74,          121.14,         121.139,           0.025,         121.142,         121.139,           0.025,         120.543,          121.14,         127.358,         124.903,         124.901,           0.025,         124.904,         124.901,           0.025,          124.23,         124.901
       0.619375,         115.443,         121.102,           121.1,           0.025,         121.103,         121.101,           0.025,         120.499,         121.101,         127.295,         124.874,         124.872,           0.025,         124.875,         124.872,           0.025,         124.199,         124.872
       0.620625,         115.143,         121.063,         121.062,           0.025,         121.065,         121.062,           0.025,         120.454,         121.062,         127.231,         124.845,         124.843,           0.025,         124.846,         124.843,           0.025,         124.168,         124.843
       0.621875,         114.836,         121.024,         121.023,           0.025,         121.026,         121.023,           0.025,          120.41,         121.024,         127.168,         124.816,         124.814,           0.025,         124.817,         124.814,           0.025,         124.137,         124.814
       0.623125,         114.524,         120.986,         120.984,           0.025,         120.987,         120.984,           0.025,         120.366,         120.985,         127.103,         124.787,         124.785,           0.025,         124.788,         124.785,           0.025,         124.105,         124.785
       0.624375,         114.207,         120.947,         120.945,           0.025,         120.949,         120.946,           0.025,         120.322,         120.946,         127.039,         124.758,         124.755,           0.025,         124.758,         124.756,           0.025,         124.074,         124.756
       0.625625,         113.885,         120.908,         120.907,           0.025,          120.91,         120.907,           0.025,         120.277,         120.907,         126.973,         124.729,         124.726,           0.025,         124.729,         124.727,           0.025,         124.043,         124.727
       0.626875,         113.551,         120.869,         120.868,           0.025,         120.871,         120.868,           0.025,         120.233,         120.868,         126.907,           124.7,         124.697,           0.025,           124.7,         124.698,           0.025,         124.011,         124.698
       0.628125,         113.217,          120.83,         120.829,           0.025,         120.832,         120.829,           0.025,         120.188,         120.829,         126.841,          124.67,         124.668,           0.025,         124.671,         124.668,           0.025,          123.98,         124.669
       0.629375,         112.869,         120.791,         120.789,           0.025,         120.793,          120.79,           0.025,         120.143,          120.79,         126.774,         124.641,         124.639,           0.025,         124.642,         124.639,           0.025,         123.948,         124.639
       0.630625,         112.519,         120.752,          120.75,           0.025,         120.753,          120.75,           0.025,         120.098,         120.751,         126.706,         124.612,         124.609,           0.025,         124.612,          124.61,           0.025,         123.916,          124.61
       0.631875,         112.163,         120.713,         120.711,           0.025,         120.714,         120.711,           0.025,         120.053,         120.712,         126.638,         124.583,          124.58,           0.025,         124.583,         124.581,           0.025,         123.885,         124.581
       0.633125,         111.799,         120.673,         120.672,           0.025,         120.675,         120.672,           0.025,         120.008,         120.672,         126.569,         124.553,         124.551,           0.025,         124.554,         124.551,           0.025,         123.853,         124.552
       0.634375,         111.426,         120.634,         120.632,           0.025,         120.636,         120.633,           0.025,         119.963,         120.633,         126.499,         124.524,         124.521,           0.025,         124.524,         124.522,           0.025,         123.821,         124.522
       0.635625,         111.053,         120.595,         120.593,           0.025,         120.596,         120.593,           0.025,         119.918,         120.594,         126.429,         124.495,         124.492,           0.025,         124.495,         124.492,           0.025,          123.79,         124.493
       0.636875,         110.661,         120.555,         120.554,           0.025,         120.557,         120.554,           0.025,         119.872,         120.554,         126.358,         124.465,         124.463,           0.025,         124.466,         124.463,           0.025,         123.758,         124.463
       0.638125,         110.261,         120.516,         120.514,           0.025,         120.517,         120.514,           0.025,         119.827,         120.515,         126.287,         124.436,         124.433,           0.025,         124.436,         124.434,           0.025,         123.726,         124.434
       0.639375,         109.852,         120.476,         120.474,           0.025,         120.477,         120.475,           0.025,         119.781,         120.475,         126.214,         124.406,         124.404,           0.025,         124.407,         124.404,           0.025,         123.694,         124.404
       0.640625,         109.446,         120.436,         120.435,           0.025,         120.438,         120.435,           0.025,         119.735,         120.435,         126.141,         124.377,         124.374,           0.025,         124.377,         124.374,           0.025,         123.662,         124.375
       0.641875,         109.013,         120.396,         120.395,           0.025,         120.398,         120.395,           0.025,         119.689,         120.396,         126.067,         124.347,         124.345,           0.025,         124.347,         124.345,           0.025,          123.63,         124.345
       0.643125,         108.587,         120.357,         120.355,           0.025,         120.358,         120.355,           0.025,         119.643,         120.356,         125.993,         124.317,         124.315,           0.025,         124.318,         124.315,           0.025,         123.598,         124.316
       0.644375,         108.145,         120.317,         120.315,           0.025,         120.318,         120.315,           0.025,         119.597,         120.316,         125.917,         124.288,         124.285,           0.025,         124.288,         124.286,           0.025,         123.566,         124.286
       0.645625,         107.692,         120.277,         120.275,           0.025,         120.278,         120.276,           0.025,         119.551,         120.276,         125.841,         124.258,         124.256,           0.025,         124.258,         124.256,           0.025,         123.534,         124.256
       0.646875,         107.227,         120.237,         120.235,           0.025,         120.238,         120.235,           0.025,         119.505,         120.236,         125.764,         124.228,         124.226,           0.025,         124.229,         124.226,           0.025,         123.502,         124.226
       0.648125,         106.748,         120.197,         120.195,           0.025,         120.198,         120.195,           0.025,         119.458,         120.196,         125.686,         124.199,         124.196,           0.025,         124.199,         124.196,           0.025,          123.47,         124.197
       0.649375,         106.259,         120.157,         120.155,           0.025,         120.158,         120.155,           0.025,         119.412,         120.156,         125.607,         124.169,         124.166,           0.025,         124.169,         124.167,           0.025,         123.437,         124.167
       0.650625,         105.762,         120.116,         120.115,           0.025,         120.118,         120.115,           0.025,         119.366,         120.115,         125.516,         124.139,         124.136,           0.025,         124.139,         124.137,           0.025,         123.405,         124.137
       0.651875,         83.7416,         120.076,         120.075,           0.025,         120.078,         120.075,           0.025,         119.319,         120.075,         83.7416,         124.109,         124.107,           0.025,         124.109,         124.107,           0.025,         123.373,         124.107
       0.653125,       0.0253955,         120.036,         120.034,           0.025,         120.037,         120.034,           0.025,         119.272,         120.035,        0.047946,         124.079,         124.077,           0.025,          124.08,         124.077,           0.025,          123.34,         124.077
       0.654375,           0.025,         119.995,         119.994,           0.025,         119.997,         119.994,           0.025,         119.225,         119.994,           0.025,         124.049,         124.047,           0.025,          124.05,         124.047,           0.025,         123.308,         124.047
       0.655625,           0.025,         119.955,         119.953,           0.025,         119.956,         119.953,           0.025,         119.178,         119.954,           0.025,         124.019,         124.017,           0.025,          124.02,         124.017,           0.025,         123.275,         124.017
       0.656875,           0.025,         119.914,         119.913,           0.025,         119.916,         119.913,           0.025,         119.131,         119.913,           0.025,         123.989,         123.987,           0.025,          123.99,         123.987,           0.025,         123.243,         123.987
       0.658125,           0.025,         119.873,         119.872,           0.025,         119.875,         119.872,           0.025,         119.084,         119.873,           0.025,         123.959,         123.957,           0.025,          123.96,         123.957,           0.025,          123.21,         123.957
       0.659375,           0.025,         119.833,         119.831,           0.025,         119.834,         119.831,           0.025,         119.036,         119.832,           0.025,         123.929,         123.927,           0.025,         123.929,         123.927,           0.025,         123.177,         123.927
       0.660625,           0.025,         119.792,          119.79,           0.025,         119.794,         119.791,           0.025,         118.989,         119.791,           0.025,         123.899,         123.896,           0.025,         123.899,         123.897,           0.025,         123.145,         123.897
       0.661875,           0.025,         119.751,          119.75,           0.025,         119.753,          119.75,           0.025,         118.941,          119.75,           0.025,         123.869,         123.866,           0.025,         123.869,         123.867,           0.025,         123.112,         123.867
       0.663125,           0.025,          119.71,         119.709,           0.025,         119.712,         119.709,           0.025,         118.893,         119.709,           0.025,         123.839,         123.836,           0.025,         123.839,         123.836,           0.025,         123.079,         123.837
       0.664375,           0.025,         119.669,         119.668,           0.025,         119.671,         119.668,           0.025,         118.846,         119.668,           0.025,         123.808,         123.806,           0.025,         123.809,         123.806,           0.025,         123.046,         123.806
       0.665625,           0.025,         119.628,         119.627,           0.025,          119.63,         119.627,           0.025,         118.798,         119.627,           0.025,         123.778,         123.775,           0.025,         123.778,         123.776,           0.025,         123.013,         123.776
       0.666875,           0.025,         119.587,         119.585,           0.025,         119.588,         119.586,           0.025,          118.75,         119.586,           0.025,         123.748,         123.745,           0.025,         123.748,         123.746,           0.025,          122.98,         123.746
       0.668125,           0.025,         119.546,         119.544,           0.025,         119.547,         119.544,           0.025,         118.701,         119.545,           0.025,         123.717,         123.715,           0.025,         123.718,         123.715,           0.025,         122.947,         123.715
       0.669375,           0.025,         119.504,         119.503,           0.025,         119.506,         119.503,           0.025,         118.653,         119.504,           0.025,         123.687,         123.684,           0.025,         123.687,         123.685,           0.025,         122.914,         123.685
       0.670625,           0.025,         119.463,         119.462,           0.025,         119.465,         119.462,           0.025,         118.605,         119.462,           0.025,         123.656,         123.654,           0.025,         123.657,         123.654,           0.025,         122.881,         123.655
       0.671875,           0.025,         119.422,          119.42,           0.025,         119.423,          119.42,           0.025,         118.556,         119.421,           0.025,         123.626,         123.624,           0.025,         123.626,         123.624,           0.025,         122.848,         123.624
       0.673125,           0.025,          119.38,         119.379,           0.025,         119.382,         119.379,           0.025,         118.507,         119.379,           0.025,         123.596,         123.593,           0.025,         123.596,         123.593,           0.025,         122.814,         123.594
       0.674375,           0.025,         119.338,         119.337,           0.025,          119.34,         119.337,           0.025,         118.459,         119.338,           0.025,         123.565,         123.562,           0.025,         123.565,         123.563,           0.025,         122.781,         123.563
       0.675625,           0.025,         119.297,         119.295,           0.025,         119.298,         119.295,           0.025,          118.41,         119.296,           0.025,         123.534,         123.532,           0.025,         123.535,         123.532,           0.025,         122.748,         123.533
       0.676875,           0.025,         119.255,         119.254,           0.025,         119.257,         119.254,           0.025,         118.361,         119.254,           0.025,         123.504,         123.501,           0.025,         123.504,         123.502,           0.025,         122.714,         123.502
       0.678125,           0.025,         119.213,         119.212,           0.025,         119.215,         119.212,           0.025,         118.312,         119.212,           0.025,         123.473,         123.471,           0.025,         123.474,         123.471,           0.025,         122.681,         123.471
       0.679375,           0.025,         119.171,          119.17,           0.025,         119.173,          119.17,           0.025,         118.262,          119.17,           0.025,         123.442,          123.44,           0.025,         123.443,          123.44,           0.025,         122.648,         123.441
       0.680625,           0.025,         119.129,         119.128,           0.025,         119.131,         119.128,           0.025,         118.213,         119.128,           0.025,         123.412,         123.409,           0.025,         123.412,         123.409,           0.025,         122.614,          123.41
       0.681875,           0.025,         119.087,         119.086,           0.025,         119.089,         119.086,           0.025,         118.163,         119.086,           0.025,         123.381,         123.378,           0.025,         123.381,         123.379,           0.025,          122.58,         123.379
       0.683125,           0.025,         119.045,         119.044,           0.025,         119.047,         119.044,           0.025,         118.114,         119.044,           0.025,          123.35,         123.348,           0.025,          123.35,         123.348,           0.025,         122.547,         123.348
       0.684375,           0.025,         119.003,         119.001,           0.025,         119.004,         119.002,           0.025,         118.064,         119.002,           0.025,         123.319,         123.317,           0.025,          123.32,         123.317,           0.025,         122.513,         123.317
       0.685625,           0.025,         118.961,         118.959,           0.025,         118.962,         118.959,           0.025,         118.014,          118.96,           0.025,         123.288,         123.286,           0.025,         123.289,         123.286,           0.025,         122.479,         123.286
       0.686875,           0.025,         118.918,         118.917,           0.025,          118.92,         118.917,           0.025,         117.964,         118.917,           0.025,         123.257,         123.255,           0.025,         123.258,         123.255,           0.025,         122.445,         123.255
       0.688125,           0.025,         118.876,         118.874,           0.025,         118.877,         118.874,           0.025,         117.914,         118.875,           0.025,         123.226,         123.224,           0.025,         123.227,         123.224,           0.025,         122.412,         123.224
       0.689375,           0.025,         118.833,         118.832,           0.025,         118.835,         118.832,           0.025,         117.864,         118.832,           0.025,         123.195,         123.193,           0.025,         123.196,         123.193,           0.025,         122.378,         123.193
       0.690625,           0.025,         118.791,         118.789,           0.025,         118.792,         118.789,           0.025,         117.813,          118.79,           0.025,         123.164,         123.162,           0.025,         123.165,         123.162,           0.025,         122.344,         123.162
       0.691875,           0.025,         118.748,         118.747,           0.025,         118.749,         118.747,           0.025,         117.763,         118.747,           0.025,         123.133,         123.131,           0.025,         123.134,         123.131,           0.025,          122.31,         123.131
       0.693125,           0.025,         118.705,         118.704,           0.025,         118.707,         118.704,           0.025,         117.712,         118.704,           0.025,         123.102,         123.099,           0.025,         123.102,           123.1,           0.025,         122.275,           123.1
       0.694375,           0.025,         118.662,         118.661,           0.025,         118.664,         118.661,           0.025,         117.661,         118.662,           0.025,         123.071,         123.068,           0.025,         123.071,         123.069,           0.025,         122.241,         123.069
       0.695625,           0.025,         118.619,         118.618,           0.025,         118.621,         118.618,           0.025,          117.61,         118.619,           0.025,          123.04,         123.037,           0.025,          123.04,         123.037,           0.025,         122.207,         123.038
       0.696875,           0.025,         118.576,         118.575,           0.025,         118.578,         118.575,           0.025,          117.56,         118.576,           0.025,         123.008,         123.006,           0.025,         123.009,         123.006,           0.025,         122.173,         123.006
       0.698125,           0.025,         118.533,         118.532,           0.025,         118.535,         118.532,           0.025,         117.508,         118.533,           0.025,         122.977,         122.974,           0.025,         122.977,         122.975,           0.025,         122.138,         122.975
       0.699375,           0.025,          118.49,         118.489,           0.025,         118.492,         118.489,           0.025,         117.457,         118.489,           0.025,         122.946,         122.943,           0.025,         122.946,         122.943,           0.025,         122.104,         122.944
       0.700625,           0.025,         118.447,         118.445,           0.025,         118.448,         118.446,           0.025,         117.405,         118.446,           0.025,         122.914,         122.912,           0.025,         122.915,         122.912,           0.025,          122.07,         122.912
       0.701875,           0.025,         118.404,         118.402,           0.025,         118.405,         118.402,           0.025,         117.354,         118.403,           0.025,         122.883,          122.88,           0.025,         122.883,         122.881,           0.025,         122.035,         122.881
       0.703125,           0.025,          118.36,         118.359,           0.025,         118.362,         118.359,           0.025,         117.302,         118.359,           0.025,         122.851,         122.849,           0.025,         122.852,         122.849,           0.025,         122.001,         122.849
       0.704375,           0.025,         118.317,         118.315,           0.025,         118.318,         118.315,           0.025,          117.25,         118.316,           0.025,          122.82,         122.817,           0.025,          122.82,         122.818,           0.025,         121.966,         122.818
       0.705625,           0.025,         118.273,         118.272,           0.025,         118.275,         118.272,           0.025,         117.198,         118.272,           0.025,         122.788,         122.786,           0.025,         122.789,         122.786,           0.025,         121.931,         122.786
       0.706875,           0.025,         118.229,         118.228,           0.025,         118.231,         118.228,           0.025,         117.146,         118.229,           0.025,         122.757,         122.754,           0.025,         122.757,         122.754,           0.025,         121.897,         122.755
       0.708125,           0.025,         118.186,         118.184,           0.025,         118.187,         118.184,           0.025,         117.094,         118.185,           0.025,         122.725,         122.722,           0.025,         122.725,         122.723,           0.025,         121.862,         122.723
       0.709375,           0.025,         118.142,          118.14,           0.025,         118.143,         118.141,           0.025,         117.042,         118.141,           0.025,         122.693,         122.691,           0.025,         122.694,         122.691,           0.025,         121.827,         122.691
       0.710625,           0.025,         118.098,         118.097,           0.025,         118.099,         118.097,           0.025,         116.989,         118.097,           0.025,         122.662,         122.659,           0.025,         122.662,         122.659,           0.025,         121.792,          122.66
       0.711875,           0.025,         118.054,         118.053,           0.025,         118.055,         118.053,           0.025,         116.937,         118.053,           0.025,          122.63,         122.627,           0.025,          122.63,         122.628,           0.025,         121.757,         122.628
       0.713125,           0.025,          118.01,         118.008,           0.025,         118.011,         118.009,           0.025,         116.884,         118.009,           0.025,         122.598,         122.595,           0.025,         122.598,         122.596,           0.025,         121.722,         122.596
       0.714375,           0.025,         117.966,         117.964,           0.025,         117.967,         117.964,           0.025,         116.831,         117.965,           0.025,         122.566,         122.564,           0.025,         122.566,         122.564,           0.025,         121.687,         122.564
       0.715625,           0.025,         117.921,          117.92,           0.025,         117.923,          117.92,           0.025,         116.778,         117.921,           0.025,         122.534,         122.532,           0.025,         122.535,         122.532,           0.025,         121.652,         122.532
       0.716875,           0.025,         117.877,         117.876,           0.025,         117.879,         117.876,           0.025,         116.724,         117.876,           0.025,         122.502,           122.5,           0.025,         122.503,           122.5,           0.025,         121.617,           122.5
       0.718125,           0.025,         117.833,         117.831,           0.025,         117.834,         117.831,           0.025,         116.671,         117.832,           0.025,          122.47,         122.468,           0.025,         122.471,         122.468,           0.025,         121.581,         122.468
       0.719375,           0.025,         117.788,         117.787,           0.025,          117.79,         117.787,           0.025,         116.618,         117.787,           0.025,         122.438,         122.436,           0.025,         122.439,         122.436,           0.025,         121.546,         122.436
       0.720625,           0.025,         117.744,         117.742,           0.025,         117.745,         117.742,           0.025,         116.564,         117.743,           0.025,         122.406,         122.404,           0.025,         122.406,         122.404,           0.025,         121.511,         122.404
       0.721875,           0.025,         117.699,         117.697,           0.025,           117.7,         117.698,           0.025,          116.51,         117.698,           0.025,         122.374,         122.371,           0.025,         122.374,         122.372,           0.025,         121.475,         122.372
       0.723125,           0.025,         117.654,         117.653,           0.025,         117.656,         117.653,           0.025,         116.456,         117.653,           0.025,         122.342,         122.339,           0.025,         122.342,          122.34,           0.025,          121.44,          122.34
       0.724375,           0.025,         117.609,         117.608,           0.025,         117.611,         117.608,           0.025,         116.402,         117.608,           0.025,          122.31,         122.307,           0.025,          122.31,         122.307,           0.025,         121.404,         122.308
       0.725625,           0.025,         117.564,         117.563,           0.025,         117.566,         117.563,           0.025,         116.348,         117.563,           0.025,         122.277,         122.275,           0.025,         122.278,         122.275,           0.025,         121.368,         122.275
       0.726875,           0.025,         117.519,         117.518,           0.025,         117.521,         117.518,           0.025,         116.294,         117.518,           0.025,         122.245,         122.242,           0.025,         122.245,         122.243,           0.025,         121.333,         122.243
       0.728125,           0.025,         117.474,         117.473,           0.025,         117.475,         117.473,           0.025,         116.239,         117.473,           0.025,         122.213,          122.21,           0.025,         122.213,          122.21,           0.025,         121.297,         122.211
       0.729375,           0.025,         117.429,         117.427,           0.025,          117.43,         117.428,           0.025,         116.184,         117.428,           0.025,          122.18,         122.178,           0.025,         122.181,         122.178,           0.025,         121.261,         122.178
       0.730625,           0.025,         117.384,         117.382,           0.025,         117.385,         117.382,           0.025,         116.129,         117.383,           0.025,         122.148,         122.145,           0.025,         122.148,         122.146,           0.025,         121.225,         122.146
       0.731875,           0.025,         117.338,         117.337,           0.025,          117.34,         117.337,           0.025,         116.074,         117.337,           0.025,         122.115,         122.113,           0.025,         122.116,         122.113,           0.025,         121.189,         122.113
       0.733125,           0.025,         117.293,         117.291,           0.025,         117.294,         117.291,           0.025,         116.019,         117.292,           0.025,         122.083,          122.08,           0.025,         122.083,         122.081,           0.025,         121.153,         122.081
       0.734375,           0.025,         117.247,         117.246,           0.025,         117.248,         117.246,           0.025,         115.964,         117.246,           0.025,          122.05,         122.048,           0.025,         122.051,         122.048,           0.025,         121.117,         122.048
       0.735625,           0.025,         117.201,           117.2,           0.025,         117.203,           117.2,           0.025,         115.909,         117.201,           0.025,         122.018,         122.015,           0.025,         122.018,         122.015,           0.025,         121.081,         122.016
       0.736875,           0.025,         117.156,         117.154,           0.025,         117.157,         117.154,           0.025,         115.853,         117.155,           0.025,         121.985,         121.982,           0.025,         121.985,         121.983,           0.025,         121.045,         121.983
       0.738125,           0.025,          117.11,         117.108,           0.025,         117.111,         117.108,           0.025,         115.797,         117.109,           0.025,         121.952,          121.95,           0.025,         121.952,          121.95,           0.025,         121.009,          121.95
       0.739375,           0.025,         117.064,         117.062,           0.025,         117.065,         117.062,           0.025,         115.741,         117.063,           0.025,         121.919,         121.917,           0.025,          121.92,         121.917,           0.025,         120.972,         121.917
       0.740625,           0.025,         117.018,         117.016,           0.025,         117.019,         117.016,           0.025,         115.685,         117.017,           0.025,         121.887,         121.884,           0.025,         121.887,         121.884,           0.025,         120.936,         121.885
       0.741875,           0.025,         116.972,          116.97,           0.025,         116.973,          116.97,           0.025,         115.629,         116.971,           0.025,         121.854,         121.851,           0.025,         121.854,         121.852,           0.025,         120.899,         121.852
       0.743125,           0.025,         116.925,         116.924,           0.025,         116.927,         116.924,           0.025,         115.573,         116.925,           0.025,         121.821,         121.818,           0.025,         121.821,         121.819,           0.025,         120.863,         121.819
       0.744375,           0.025,         116.879,         116.878,           0.025,          116.88,         116.878,           0.025,         115.516,         116.878,           0.025,         121.788,         121.785,           0.025,         121.788,         121.786,           0.025,         120.826,         121.786
       0.745625,           0.025,         116.833,         116.831,           0.025,         116.834,         116.831,           0.025,          115.46,         116.832,           0.025,         121.755,         121.752,           0.025,         121.755,         121.753,           0.025,          120.79,         121.753
       0.746875,           0.025,         116.786,         116.785,           0.025,         116.787,         116.785,           0.025,         115.403,         116.785,           0.025,         121.722,         121.719,           0.025,         121.722,          121.72,           0.025,         120.753,          121.72
       0.748125,           0.025,         116.739,         116.738,           0.025,         116.741,         116.738,           0.025,         115.345,         116.739,           0.025,         121.689,         121.686,           0.025,         121.689,         121.686,           0.025,         120.716,         121.687
       0.749375,           0.025,         116.693,         116.691,           0.025,         116.694,         116.691,           0.025,         115.288,         116.692,           0.025,         121.656,         121.653,           0.025,         121.656,         121.653,           0.025,         120.679,         121.654
       0.750625,           0.025,         116.646,         116.644,           0.025,         116.647,         116.645,           0.025,         115.231,         116.645,           0.025,         121.622,          121.62,           0.025,         121.623,          121.62,           0.025,         120.642,          121.62
       0.751875,           0.025,         116.599,         116.597,           0.025,           116.6,         116.598,           0.025,         115.174,         116.598,           0.025,         121.589,         121.586,           0.025,         121.589,         121.587,           0.025,         120.605,         121.587
       0.753125,           0.025,         116.552,          116.55,           0.025,         116.553,         116.551,           0.025,         115.116,         116.551,           0.025,         121.556,         121.553,           0.025,         121.556,         121.554,           0.025,         120.568,         121.554
       0.754375,           0.025,         116.505,         116.503,           0.025,         116.506,         116.504,           0.025,         115.058,         116.504,           0.025,         121.523,          121.52,           0.025,         121.523,          121.52,           0.025,         120.531,          121.52
       0.755625,           0.025,         116.458,         116.456,           0.025,         116.459,         116.456,           0.025,           115.0,         116.457,           0.025,         121.489,         121.486,           0.025,         121.489,         121.487,           0.025,         120.494,         121.487
       0.756875,           0.025,          116.41,         116.409,           0.025,         116.411,         116.409,           0.025,         114.942,         116.409,           0.025,         121.456,         121.453,           0.025,         121.456,         121.453,           0.025,         120.456,         121.454
       0.758125,           0.025,         116.363,         116.361,           0.025,         116.364,         116.362,           0.025,         114.884,         116.362,           0.025,         121.422,         121.419,           0.025,         121.422,          121.42,           0.025,         120.419,          121.42
       0.759375,           0.025,         116.315,         116.314,           0.025,         116.317,         116.314,           0.025,         114.825,         116.315,           0.025,         121.389,         121.386,           0.025,         121.389,         121.386,           0.025,         120.382,         121.387
       0.760625,           0.025,         116.268,         116.266,           0.025,         116.269,         116.266,           0.025,         114.766,         116.267,           0.025,         121.355,         121.352,           0.025,         121.355,         121.353,           0.025,         120.344,         121.353
       0.761875,           0.025,          116.22,         116.219,           0.025,         116.221,         116.219,           0.025,         114.708,         116.219,           0.025,         121.321,         121.319,           0.025,         121.322,         121.319,           0.025,         120.306,         121.319
       0.763125,           0.025,         116.172,         116.171,           0.025,         116.173,         116.171,           0.025,         114.649,         116.171,           0.025,         121.288,         121.285,           0.025,         121.288,         121.285,           0.025,         120.269,         121.286
       0.764375,           0.025,         116.124,         116.123,           0.025,         116.125,         116.123,           0.025,         114.589,         116.123,           0.025,         121.254,         121.251,           0.025,         121.254,         121.252,           0.025,         120.231,         121.252
       0.765625,           0.025,         116.076,         116.075,           0.025,         116.077,         116.075,           0.025,          114.53,         116.075,           0.025,          121.22,         121.217,           0.025,          121.22,         121.218,           0.025,         120.193,         121.218
       0.766875,           0.025,         116.028,         116.027,           0.025,         116.029,         116.027,           0.025,          114.47,         116.027,           0.025,         121.186,         121.184,           0.025,         121.186,         121.184,           0.025,         120.155,         121.184
       0.768125,           0.025,          115.98,         115.978,           0.025,         115.981,         115.979,           0.025,         114.411,         115.979,           0.025,         121.152,          121.15,           0.025,         121.153,          121.15,           0.025,         120.118,          121.15
       0.769375,           0.025,         115.931,          115.93,           0.025,         115.933,          115.93,           0.025,         114.351,         115.931,           0.025,         121.118,         121.116,           0.025,         121.119,         121.116,           0.025,          120.08,         121.116
       0.770625,           0.025,         115.883,         115.882,           0.025,         115.884,         115.882,           0.025,         114.291,         115.882,           0.025,         121.084,         121.082,           0.025,         121.085,         121.082,           0.025,         120.041,         121.082
       0.771875,           0.025,         115.834,         115.833,           0.025,         115.836,         115.833,           0.025,          114.23,         115.834,           0.025,          121.05,         121.048,           0.025,         121.051,         121.048,           0.025,         120.003,         121.048
       0.773125,           0.025,         115.786,         115.784,           0.025,         115.787,         115.785,           0.025,          114.17,         115.785,           0.025,         121.016,         121.014,           0.025,         121.016,         121.014,           0.025,         119.965,         121.014
       0.774375,           0.025,         115.737,         115.736,           0.025,         115.738,         115.736,           0.025,         114.109,         115.736,           0.025,         120.982,         120.979,           0.025,         120.982,          120.98,           0.025,         119.927,          120.98
       0.775625,           0.025,         115.688,         115.687,           0.025,         115.689,         115.687,           0.025,         114.049,         115.687,           0.025,         120.948,         120.945,           0.025,         120.948,         120.946,           0.025,         119.888,         120.946
       0.776875,           0.025,         115.639,         115.638,           0.025,          115.64,         115.638,           0.025,         113.988,         115.638,           0.025,         120.914,         120.911,           0.025,         120.914,         120.911,           0.025,          119.85,         120.912
       0.778125,           0.025,          115.59,         115.589,           0.025,         115.591,         115.589,           0.025,         113.927,         115.589,           0.025,         120.879,         120.877,           0.025,          120.88,         120.877,           0.025,         119.811,         120.877
       0.779375,           0.025,         115.541,          115.54,           0.025,         115.542,          115.54,           0.025,         113.865,          115.54,           0.025,         120.845,         120.842,           0.025,         120.845,         120.843,           0.025,         119.773,         120.843
       0.780625,           0.025,         115.492,          115.49,           0.025,         115.493,          115.49,           0.025,         113.804,         115.491,           0.025,         120.811,         120.808,           0.025,         120.811,         120.808,           0.025,         119.734,         120.809
       0.781875,           0.025,         115.442,         115.441,           0.025,         115.443,         115.441,           0.025,         113.742,         115.442,           0.025,         120.776,         120.773,           0.025,         120.776,         120.774,           0.025,         119.695,         120.774
       0.783125,           0.025,         115.393,         115.391,           0.025,         115.394,         115.392,           0.025,          113.68,         115.392,           0.025,         120.742,         120.739,           0.025,         120.742,         120.739,           0.025,         119.656,          120.74
       0.784375,           0.025,         115.343,         115.342,           0.025,         115.344,         115.342,           0.025,         113.618,         115.342,           0.025,         120.707,         120.704,           0.025,         120.707,         120.705,           0.025,         119.618,         120.705
       0.785625,           0.025,         115.293,         115.292,           0.025,         115.295,         115.292,           0.025,         113.556,         115.293,           0.025,         120.672,          120.67,           0.025,         120.672,          120.67,           0.025,         119.579,          120.67
       0.786875,           0.025,         115.244,         115.242,           0.025,         115.245,         115.242,           0.025,         113.493,         115.243,           0.025,         120.638,         120.635,           0.025,         120.638,         120.635,           0.025,         119.539,         120.636
       0.788125,           0.025,         115.194,         115.192,           0.025,         115.195,         115.192,           0.025,         113.431,         115.193,           0.025,         120.603,           120.6,           0.025,         120.603,         120.601,           0.025,           119.5,         120.601
       0.789375,           0.025,         115.144,         115.142,           0.025,         115.145,         115.142,           0.025,         113.368,         115.143,           0.025,         120.568,         120.565,           0.025,         120.568,         120.566,           0.025,         119.461,         120.566
       0.790625,           0.025,         115.093,         115.092,           0.025,         115.095,         115.092,           0.025,         113.305,         115.093,           0.025,         120.533,         120.531,           0.025,         120.533,         120.531,           0.025,         119.422,         120.531
       0.791875,           0.025,         115.043,         115.042,           0.025,         115.044,         115.042,           0.025,         113.242,         115.042,           0.025,         120.498,         120.496,           0.025,         120.498,         120.496,           0.025,         119.382,         120.496
       0.793125,           0.025,         114.993,         114.991,           0.025,         114.994,         114.991,           0.025,         113.178,         114.992,           0.025,         120.463,         120.461,           0.025,         120.464,         120.461,           0.025,         119.343,         120.461
       0.794375,           0.025,         114.942,         114.941,           0.025,         114.943,         114.941,           0.025,         113.115,         114.941,           0.025,         120.428,         120.426,           0.025,         120.428,         120.426,           0.025,         119.303,         120.426
       0.795625,           0.025,         114.892,          114.89,           0.025,         114.893,          114.89,           0.025,         113.051,         114.891,           0.025,         120.393,         120.391,           0.025,         120.393,         120.391,           0.025,         119.264,         120.391
       0.796875,           0.025,         114.841,         114.839,           0.025,         114.842,          114.84,           0.025,         112.987,          114.84,           0.025,         120.358,         120.355,           0.025,         120.358,         120.356,           0.025,         119.224,         120.356
       0.798125,           0.025,          114.79,         114.789,           0.025,         114.791,         114.789,           0.025,         112.923,         114.789,           0.025,         120.323,          120.32,           0.025,         120.323,         120.321,           0.025,         119.184,         120.321
       0.799375,           0.025,         114.739,         114.738,           0.025,          114.74,         114.738,           0.025,         112.858,         114.738,           0.025,         120.288,         120.285,           0.025,         120.288,         120.285,           0.025,         119.144,         120.286
       0.800625,           0.025,         114.688,         114.686,           0.025,         114.689,         114.687,           0.025,         112.794,         114.687,           0.025,         120.252,          120.25,           0.025,         120.253,          120.25,           0.025,         119.104,          120.25
       0.801875,           0.025,         114.637,         114.635,           0.025,         114.638,         114.635,           0.025,         112.729,         114.636,           0.025,         120.217,         120.214,           0.025,         120.217,         120.215,           0.025,         119.064,         120.215
       0.803125,           0.025,         114.585,         114.584,           0.025,         114.586,         114.584,           0.025,         112.664,         114.585,           0.025,         120.182,         120.179,           0.025,         120.182,         120.179,           0.025,         119.024,          120.18
       0.804375,           0.025,         114.534,         114.532,           0.025,         114.535,         114.533,           0.025,         112.599,         114.533,           0.025,         120.146,         120.143,           0.025,         120.146,         120.144,           0.025,         118.984,         120.144
       0.805625,           0.025,         114.482,         114.481,           0.025,         114.483,         114.481,           0.025,         112.533,         114.482,           0.025,         120.111,         120.108,           0.025,         120.111,         120.108,           0.025,         118.944,         120.109
       0.806875,           0.025,         114.431,         114.429,           0.025,         114.432,         114.429,           0.025,         112.468,          114.43,           0.025,         120.075,         120.072,           0.025,         120.075,         120.073,           0.025,         118.903,         120.073
       0.808125,           0.025,         114.379,         114.377,           0.025,          114.38,         114.378,           0.025,         112.402,         114.378,           0.025,         120.039,         120.037,           0.025,         120.039,         120.037,           0.025,         118.863,         120.037
       0.809375,           0.025,         114.327,         114.325,           0.025,         114.328,         114.326,           0.025,         112.336,         114.326,           0.025,         120.004,         120.001,           0.025,         120.004,         120.001,           0.025,         118.822,         120.002
       0.810625,           0.025,         114.275,         114.273,           0.025,         114.276,         114.274,           0.025,          112.27,         114.274,           0.025,         119.968,         119.965,           0.025,         119.968,         119.966,           0.025,         118.782,         119.966
       0.811875,           0.025,         114.223,         114.221,           0.025,         114.224,         114.221,           0.025,         112.203,         114.222,           0.025,         119.932,         119.929,           0.025,         119.932,          119.93,           0.025,         118.741,          119.93
       0.813125,           0.025,          114.17,         114.169,           0.025,         114.171,         114.169,           0.025,         112.136,          114.17,           0.025,         119.896,         119.894,           0.025,         119.896,         119.894,           0.025,           118.7,         119.894
       0.814375,           0.025,         114.118,         114.117,           0.025,         114.119,         114.117,           0.025,         112.069,         114.117,           0.025,          119.86,         119.858,           0.025,          119.86,         119.858,           0.025,         118.659,         119.858
       0.815625,           0.025,         114.065,         114.064,           0.025,         114.066,         114.064,           0.025,         112.002,         114.065,           0.025,         119.824,         119.822,           0.025,         119.824,         119.822,           0.025,         118.618,         119.822
       0.816875,           0.025,         114.013,         114.011,           0.025,         114.014,         114.011,           0.025,         111.935,         114.012,           0.025,         119.788,         119.785,           0.025,         119.788,         119.786,           0.025,         118.577,         119.786
       0.818125,           0.025,          113.96,         113.959,           0.025,         113.961,         113.959,           0.025,         111.867,         113.959,           0.025,         119.752,         119.749,           0.025,         119.752,          119.75,           0.025,         118.536,          119.75
       0.819375,           0.025,         113.907,         113.906,           0.025,         113.908,         113.906,           0.025,           111.8,         113.906,           0.025,         119.716,         119.713,           0.025,         119.716,         119.714,           0.025,         118.495,         119.714
       0.820625,           0.025,         113.854,         113.853,           0.025,         113.855,         113.853,           0.025,         111.732,         113.853,           0.025,          119.68,         119.677,           0.025,          119.68,         119.677,           0.025,         118.453,         119.678
       0.821875,           0.025,         113.801,         113.799,           0.025,         113.802,           113.8,           0.025,         111.663,           113.8,           0.025,         119.643,         119.641,           0.025,         119.643,         119.641,           0.025,         118.412,         119.641
       0.823125,           0.025,         113.747,         113.746,           0.025,         113.748,         113.746,           0.025,         111.595,         113.747,           0.025,         119.607,         119.604,           0.025,         119.607,         119.605,           0.025,          118.37,         119.605
       0.824375,           0.025,         113.694,         113.693,           0.025,         113.695,         113.693,           0.025,         111.527,         113.693,           0.025,         119.571,         119.568,           0.025,         119.571,         119.568,           0.025,         118.329,         119.569
       0.825625,           0.025,          113.64,         113.639,           0.025,         113.641,         113.639,           0.025,         111.457,          113.64,           0.025,         119.534,         119.531,           0.025,         119.534,         119.532,           0.025,         118.287,         119.532
       0.826875,           0.025,         113.587,         113.585,           0.025,         113.588,         113.586,           0.025,         111.389,         113.586,           0.025,         119.498,         119.495,           0.025,         119.498,         119.495,           0.025,         118.245,         119.495
       0.828125,           0.025,         113.533,         113.532,           0.025,         113.534,         113.532,           0.025,         111.319,         113.532,           0.025,         119.461,         119.458,           0.025,         119.461,         119.459,           0.025,         118.203,         119.459
       0.829375,           0.025,         113.479,         113.478,           0.025,          113.48,         113.478,           0.025,          111.25,         113.478,           0.025,         119.424,         119.422,           0.025,         119.424,         119.422,           0.025,         118.161,         119.422
       0.830625,           0.025,         113.425,         113.424,           0.025,         113.426,         113.424,           0.025,          111.18,         113.424,           0.025,         119.388,         119.385,           0.025,         119.388,         119.385,           0.025,         118.119,         119.385
       0.831875,           0.025,         113.371,         113.369,           0.025,         113.372,          113.37,           0.025,          111.11,          113.37,           0.025,         119.351,         119.348,           0.025,         119.351,         119.348,           0.025,         118.077,         119.349
       0.833125,           0.025,         113.316,         113.315,           0.025,         113.317,         113.315,           0.025,          111.04,         113.316,           0.025,         119.314,         119.311,           0.025,         119.314,         119.312,           0.025,         118.035,         119.312
       0.834375,           0.025,         113.262,         113.261,           0.025,         113.263,         113.261,           0.025,         110.969,         113.261,           0.025,         119.277,         119.274,           0.025,         119.277,         119.275,           0.025,         117.992,         119.275
       0.835625,           0.025,         113.207,         113.206,           0.025,         113.208,         113.206,           0.025,         110.899,         113.207,           0.025,          119.24,         119.237,           0.025,          119.24,         119.238,           0.025,          117.95,         119.238
       0.836875,           0.025,         113.152,         113.151,           0.025,         113.153,         113.151,           0.025,         110.827,         113.152,           0.025,         119.203,           119.2,           0.025,         119.203,         119.201,           0.025,         117.907,         119.201
       0.838125,           0.025,         113.098,         113.096,           0.025,         113.098,         113.096,           0.025,         110.756,         113.097,           0.025,         119.166,         119.163,           0.025,         119.166,         119.163,           0.025,         117.865,         119.164
       0.839375,           0.025,         113.043,         113.041,           0.025,         113.043,         113.041,           0.025,         110.685,         113.042,           0.025,         119.129,         119.126,           0.025,         119.129,         119.126,           0.025,         117.822,         119.126
       0.840625,           0.025,         112.987,         112.986,           0.025,         112.988,         112.986,           0.025,         110.613,         112.987,           0.025,         119.091,         119.089,           0.025,         119.091,         119.089,           0.025,         117.779,         119.089
       0.841875,           0.025,         112.932,         112.931,           0.025,         112.933,         112.931,           0.025,         110.541,         112.931,           0.025,         119.054,         119.051,           0.025,         119.054,         119.052,           0.025,         117.736,         119.052
       0.843125,           0.025,         112.877,         112.875,           0.025,         112.877,         112.876,           0.025,         110.469,         112.876,           0.025,         119.017,         119.014,           0.025,         119.017,         119.014,           0.025,         117.693,         119.015
       0.844375,           0.025,         112.821,          112.82,           0.025,         112.822,          112.82,           0.025,         110.397,          112.82,           0.025,         118.979,         118.976,           0.025,         118.979,         118.977,           0.025,          117.65,         118.977
       0.845625,           0.025,         112.765,         112.764,           0.025,         112.766,         112.764,           0.025,         110.324,         112.765,           0.025,         118.942,         118.939,           0.025,         118.942,         118.939,           0.025,         117.607,          118.94
       0.846875,           0.025,          112.71,         112.708,           0.025,          112.71,         112.708,           0.025,         110.251,         112.709,           0.025,         118.904,         118.901,           0.025,         118.904,         118.902,           0.025,         117.563,         118.902
       0.848125,           0.025,         112.654,         112.652,           0.025,         112.654,         112.652,           0.025,         110.178,         112.653,           0.025,         118.867,         118.864,           0.025,         118.866,         118.864,           0.025,          117.52,         118.864
       0.849375,           0.025,         112.597,         112.596,           0.025,         112.598,         112.596,           0.025,         110.104,         112.597,           0.025,         118.829,         118.826,           0.025,         118.829,         118.826,           0.025,         117.476,         118.827
       0.850625,           0.025,         112.541,          112.54,           0.025,         112.542,          112.54,           0.025,         110.031,         112.541,           0.025,         118.791,         118.788,           0.025,         118.791,         118.789,           0.025,         117.433,         118.789
       0.851875,           0.025,         112.485,         112.484,           0.025,         112.486,         112.484,           0.025,         109.957,         112.484,           0.025,         118.753,          118.75,           0.025,         118.753,         118.751,           0.025,         117.389,         118.751
       0.853125,           0.025,         112.428,         112.427,           0.025,         112.429,         112.427,           0.025,         109.883,         112.428,           0.025,         118.715,         118.712,           0.025,         118.715,         118.713,           0.025,         117.345,         118.713
       0.854375,           0.025,         112.371,          112.37,           0.025,         112.372,          112.37,           0.025,         109.808,         112.371,           0.025,         118.677,         118.674,           0.025,         118.677,         118.675,           0.025,         117.301,         118.675
       0.855625,           0.025,         112.315,         112.313,           0.025,         112.315,         112.314,           0.025,         109.733,         112.314,           0.025,         118.639,         118.636,           0.025,         118.639,         118.637,           0.025,         117.257,         118.637
       0.856875,           0.025,         112.258,         112.256,           0.025,         112.258,         112.257,           0.025,         109.658,         112.257,           0.025,         118.601,         118.598,           0.025,         118.601,         118.599,           0.025,         117.213,         118.599
       0.858125,           0.025,         112.201,         112.199,           0.025,         112.201,         112.199,           0.025,         109.584,           112.2,           0.025,         118.563,          118.56,           0.025,         118.563,         118.561,           0.025,         117.168,         118.561
       0.859375,           0.025,         112.143,         112.142,           0.025,         112.144,         112.142,           0.025,         109.508,         112.143,           0.025,         118.525,         118.522,           0.025,         118.524,         118.522,           0.025,         117.124,         118.522
       0.860625,           0.025,         112.086,         112.085,           0.025,         112.086,         112.085,           0.025,         109.432,         112.085,           0.025,         118.486,         118.484,           0.025,         118.486,         118.484,           0.025,         117.079,         118.484
       0.861875,           0.025,         112.028,         112.027,           0.025,         112.029,         112.027,           0.025,         109.356,         112.028,           0.025,         118.448,         118.445,           0.025,         118.448,         118.446,           0.025,         117.035,         118.446
       0.863125,           0.025,          111.97,         111.969,           0.025,         111.971,         111.969,           0.025,          109.28,          111.97,           0.025,          118.41,         118.407,           0.025,         118.409,         118.407,           0.025,          116.99,         118.407
       0.864375,           0.025,         111.913,         111.911,           0.025,         111.913,         111.912,           0.025,         109.203,         111.912,           0.025,         118.371,         118.368,           0.025,         118.371,         118.369,           0.025,         116.945,         118.369
       0.865625,           0.025,         111.855,         111.853,           0.025,         111.855,         111.854,           0.025,         109.127,         111.854,           0.025,         118.332,         118.329,           0.025,         118.332,          118.33,           0.025,           116.9,          118.33
       0.866875,           0.025,         111.796,         111.795,           0.025,         111.797,         111.795,           0.025,         109.049,         111.796,           0.025,         118.294,         118.291,           0.025,         118.293,         118.291,           0.025,         116.855,         118.291
       0.868125,           0.025,         111.738,         111.737,           0.025,         111.739,         111.737,           0.025,         108.972,         111.737,           0.025,         118.255,         118.252,           0.025,         118.255,         118.253,           0.025,          116.81,         118.253
       0.869375,           0.025,          111.68,         111.678,           0.025,          111.68,         111.679,           0.025,         108.895,         111.679,           0.025,         118.216,         118.213,           0.025,         118.216,         118.214,           0.025,         116.765,         118.214
       0.870625,           0.025,         111.621,          111.62,           0.025,         111.621,          111.62,           0.025,         108.816,          111.62,           0.025,         118.177,         118.174,           0.025,         118.177,         118.175,           0.025,         116.719,         118.175
       0.871875,           0.025,         111.562,         111.561,           0.025,         111.563,         111.561,           0.025,         108.738,         111.561,           0.025,         118.138,         118.135,           0.025,         118.138,         118.136,           0.025,         116.674,         118.136
       0.873125,           0.025,         111.503,         111.502,           0.025,         111.504,         111.502,           0.025,         108.659,         111.502,           0.025,         118.099,         118.096,           0.025,         118.099,         118.097,           0.025,         116.628,         118.097
       0.874375,           0.025,         111.444,         111.443,           0.025,         111.445,         111.443,           0.025,         108.581,         111.443,           0.025,          118.06,         118.057,           0.025,          118.06,         118.058,           0.025,         116.583,         118.058
       0.875625,           0.025,         111.385,         111.384,           0.025,         111.385,         111.384,           0.025,         108.502,         111.384,           0.025,         118.021,         118.018,           0.025,         118.021,         118.018,           0.025,         116.537,         118.019
       0.876875,           0.025,         111.325,         111.324,           0.025,         111.326,         111.324,           0.025,         108.422,         111.325,           0.025,         117.982,         117.979,           0.025,         117.981,         117.979,           0.025,         116.491,         117.979
       0.878125,           0.025,         111.266,         111.265,           0.025,         111.266,         111.265,           0.025,         108.343,         111.265,           0.025,         117.942,         117.939,           0.025,         117.942,          117.94,           0.025,         116.445,          117.94
       0.879375,           0.025,         111.206,         111.205,           0.025,         111.206,         111.205,           0.025,         108.263,         111.205,           0.025,         117.903,           117.9,           0.025,         117.902,           117.9,           0.025,         116.398,         117.901
       0.880625,           0.025,         111.146,         111.145,           0.025,         111.147,         111.145,           0.025,         108.182,         111.145,           0.025,         117.863,          117.86,           0.025,         117.863,         117.861,           0.025,         116.352,         117.861
       0.881875,           0.025,         111.086,         111.085,           0.025,         111.086,         111.085,           0.025,         108.103,         111.085,           0.025,         117.824,         117.821,           0.025,         117.823,         117.821,           0.025,         116.306,         117.822
       0.883125,           0.025,         111.026,         111.025,           0.025,         111.026,         111.025,           0.025,         108.021,         111.025,           0.025,         117.784,         117.781,           0.025,         117.784,         117.782,           0.025,         116.259,         117.782
       0.884375,           0.025,         110.965,         110.964,           0.025,         110.966,         110.964,           0.025,          107.94,         110.965,           0.025,         117.745,         117.742,           0.025,         117.744,         117.742,           0.025,         116.212,         117.742
       0.885625,           0.025,         110.905,         110.904,           0.025,         110.905,         110.904,           0.025,         107.859,         110.904,           0.025,         117.705,         117.702,           0.025,         117.704,         117.702,           0.025,         116.166,         117.702
       0.886875,           0.025,         110.844,         110.843,           0.025,         110.845,         110.843,           0.025,         107.777,         110.843,           0.025,         117.665,         117.662,           0.025,         117.664,         117.662,           0.025,         116.119,         117.663
       0.888125,           0.025,         110.783,         110.782,           0.025,         110.784,         110.782,           0.025,         107.695,         110.783,           0.025,         117.625,         117.622,           0.025,         117.624,         117.622,           0.025,         116.072,         117.623
       0.889375,           0.025,         110.722,         110.721,           0.025,         110.723,         110.721,           0.025,         107.613,         110.721,           0.025,         117.585,         117.582,           0.025,         117.584,         117.582,           0.025,         116.025,         117.583
       0.890625,           0.025,         110.661,          110.66,           0.025,         110.661,          110.66,           0.025,          107.53,          110.66,           0.025,         117.545,         117.542,           0.025,         117.544,         117.542,           0.025,         115.977,         117.542
       0.891875,           0.025,         110.599,         110.598,           0.025,           110.6,         110.598,           0.025,         107.447,         110.599,           0.025,         117.505,         117.502,           0.025,         117.504,         117.502,           0.025,          115.93,         117.502
       0.893125,           0.025,         110.538,         110.537,           0.025,         110.538,         110.537,           0.025,         107.364,         110.537,           0.025,         117.464,         117.461,           0.025,         117.464,         117.462,           0.025,         115.882,         117.462
       0.894375,           0.025,         110.476,         110.475,           0.025,         110.477,         110.475,           0.025,         107.281,         110.476,           0.025,         117.424,         117.421,           0.025,         117.423,         117.422,           0.025,         115.835,         117.422
       0.895625,           0.025,         110.414,         110.413,           0.025,         110.415,         110.413,           0.025,         107.196,         110.414,           0.025,         117.384,         117.381,           0.025,         117.383,         117.381,           0.025,         115.787,         117.381
       0.896875,           0.025,         110.352,         110.351,           0.025,         110.353,         110.351,           0.025,         107.112,         110.352,           0.025,         117.343,          117.34,           0.025,         117.343,         117.341,           0.025,         115.739,         117.341
       0.898125,           0.025,          110.29,         110.289,           0.025,          110.29,         110.289,           0.025,         107.028,         110.289,           0.025,         117.303,           117.3,           0.025,         117.302,           117.3,           0.025,         115.691,           117.3
       0.899375,           0.025,         110.227,         110.226,           0.025,         110.228,         110.227,           0.025,         106.943,         110.227,           0.025,         117.262,         117.259,           0.025,         117.261,         117.259,           0.025,         115.643,          117.26
       0.900625,           0.025,         110.165,         110.164,           0.025,         110.165,         110.164,           0.025,         106.858,         110.164,           0.025,         117.221,         117.218,           0.025,         117.221,         117.219,           0.025,         115.594,         117.219
       0.901875,           0.025,         110.102,         110.101,           0.025,         110.102,         110.101,           0.025,         106.772,         110.101,           0.025,          117.18,         117.177,           0.025,          117.18,         117.178,           0.025,         115.546,         117.178
       0.903125,           0.025,         110.039,         110.038,           0.025,         110.039,         110.038,           0.025,         106.686,         110.039,           0.025,         117.139,         117.136,           0.025,         117.139,         117.137,           0.025,         115.497,         117.137
       0.904375,           0.025,         109.976,         109.975,           0.025,         109.976,         109.975,           0.025,           106.6,         109.975,           0.025,         117.098,         117.095,           0.025,         117.098,         117.096,           0.025,         115.449,         117.096
       0.905625,           0.025,         109.913,         109.912,           0.025,         109.913,         109.912,           0.025,         106.514,         109.912,           0.025,         117.057,         117.054,           0.025,         117.057,         117.055,           0.025,           115.4,         117.055
       0.906875,           0.025,         109.849,         109.848,           0.025,         109.849,         109.848,           0.025,         106.427,         109.849,           0.025,         117.016,         117.013,           0.025,         117.016,         117.014,           0.025,         115.351,         117.014
       0.908125,           0.025,         109.785,         109.784,           0.025,         109.786,         109.785,           0.025,         106.339,         109.785,           0.025,         116.975,         116.972,           0.025,         116.974,         116.972,           0.025,         115.302,         116.973
       0.909375,           0.025,         109.722,         109.721,           0.025,         109.722,         109.721,           0.025,         106.252,         109.721,           0.025,         116.934,         116.931,           0.025,         116.933,         116.931,           0.025,         115.253,         116.931
       0.910625,           0.025,         109.658,         109.657,           0.025,         109.658,         109.657,           0.025,         106.164,         109.657,           0.025,         116.892,         116.889,           0.025,         116.892,          116.89,           0.025,         115.203,          116.89
       0.911875,           0.025,         109.593,         109.592,           0.025,         109.594,         109.592,           0.025,         106.076,         109.593,           0.025,         116.851,         116.848,           0.025,          116.85,         116.848,           0.025,         115.154,         116.848
       0.913125,           0.025,         109.529,         109.528,           0.025,         109.529,         109.528,           0.025,         105.988,         109.528,           0.025,         116.809,         116.806,           0.025,         116.808,         116.807,           0.025,         115.104,         116.807
       0.914375,           0.025,         109.464,         109.463,           0.025,         109.465,         109.463,           0.025,         105.898,         109.464,           0.025,         116.768,         116.765,           0.025,         116.767,         116.765,           0.025,         115.054,         116.765
       0.915625,           0.025,           109.4,         109.399,           0.025,           109.4,         109.399,           0.025,         105.809,         109.399,           0.025,         116.726,         116.723,           0.025,         116.725,         116.723,           0.025,         115.004,         116.723
       0.916875,           0.025,         109.335,         109.334,           0.025,         109.335,         109.334,           0.025,          105.72,         109.334,           0.025,         116.684,         116.681,           0.025,         116.683,         116.681,           0.025,         114.954,         116.682
       0.918125,           0.025,         109.269,         109.268,           0.025,          109.27,         109.269,           0.025,          105.63,         109.269,           0.025,         116.642,         116.639,           0.025,         116.641,          116.64,           0.025,         114.904,          116.64
       0.919375,           0.025,         109.204,         109.203,           0.025,         109.204,         109.203,           0.025,         105.539,         109.204,           0.025,           116.6,         116.597,           0.025,         116.599,         116.598,           0.025,         114.854,         116.598
       0.920625,           0.025,         109.138,         109.138,           0.025,         109.139,         109.138,           0.025,         105.449,         109.138,           0.025,         116.558,         116.555,           0.025,         116.557,         116.555,           0.025,         114.803,         116.556
       0.921875,           0.025,         109.073,         109.072,           0.025,         109.073,         109.072,           0.025,         105.358,         109.072,           0.025,         116.516,         116.513,           0.025,         116.515,         116.513,           0.025,         114.752,         116.513
       0.923125,           0.025,         109.007,         109.006,           0.025,         109.007,         109.006,           0.025,         105.266,         109.006,           0.025,         116.474,         116.471,           0.025,         116.473,         116.471,           0.025,         114.702,         116.471
       0.924375,           0.025,         108.941,          108.94,           0.025,         108.941,          108.94,           0.025,         105.175,          108.94,           0.025,         116.431,         116.428,           0.025,          116.43,         116.429,           0.025,         114.651,         116.429
       0.925625,           0.025,         108.874,         108.873,           0.025,         108.874,         108.874,           0.025,         105.083,         108.874,           0.025,         116.389,         116.386,           0.025,         116.388,         116.386,           0.025,         114.599,         116.386
       0.926875,           0.025,         108.808,         108.807,           0.025,         108.808,         108.807,           0.025,          104.99,         108.807,           0.025,         116.346,         116.343,           0.025,         116.345,         116.344,           0.025,         114.548,         116.344
       0.928125,           0.025,         108.741,          108.74,           0.025,         108.741,          108.74,           0.025,         104.897,         108.741,           0.025,         116.304,         116.301,           0.025,         116.303,         116.301,           0.025,         114.497,         116.301
       0.929375,           0.025,         108.674,         108.673,           0.025,         108.674,         108.673,           0.025,         104.804,         108.674,           0.025,         116.261,         116.258,           0.025,          116.26,         116.258,           0.025,         114.445,         116.258
       0.930625,           0.025,         108.607,         108.606,           0.025,         108.607,         108.606,           0.025,         104.711,         108.607,           0.025,         116.218,         116.215,           0.025,         116.217,         116.216,           0.025,         114.394,         116.216
       0.931875,           0.025,          108.54,         108.539,           0.025,          108.54,         108.539,           0.025,         104.616,         108.539,           0.025,         116.175,         116.172,           0.025,         116.174,         116.173,           0.025,         114.342,         116.173
       0.933125,           0.025,         108.472,         108.471,           0.025,         108.472,         108.471,           0.025,         104.522,         108.472,           0.025,         116.132,         116.129,           0.025,         116.131,          116.13,           0.025,          114.29,          116.13
       0.934375,           0.025,         108.405,         108.404,           0.025,         108.404,         108.404,           0.025,         104.427,         108.404,           0.025,         116.089,         116.086,           0.025,         116.088,         116.087,           0.025,         114.237,         116.087
       0.935625,           0.025,         108.337,         108.336,           0.025,         108.337,         108.336,           0.025,         104.332,         108.336,           0.025,         116.046,         116.043,           0.025,         116.045,         116.043,           0.025,         114.185,         116.043
       0.936875,           0.025,         108.268,         108.268,           0.025,         108.268,         108.268,           0.025,         104.237,         108.268,           0.025,         116.003,           116.0,           0.025,         116.002,           116.0,           0.025,         114.133,           116.0
       0.938125,           0.025,           108.2,         108.199,           0.025,           108.2,         108.199,           0.025,          104.14,           108.2,           0.025,         115.959,         115.956,           0.025,         115.958,         115.957,           0.025,          114.08,         115.957
       0.939375,           0.025,         108.132,         108.131,           0.025,         108.131,         108.131,           0.025,         104.044,         108.131,           0.025,         115.916,         115.913,           0.025,         115.915,         115.913,           0.025,         114.027,         115.913
       0.940625,           0.025,         108.063,         108.062,           0.025,         108.063,         108.062,           0.025,         103.948,         108.062,           0.025,         115.872,         115.869,           0.025,         115.871,          115.87,           0.025,         113.974,          115.87
       0.941875,           0.025,         107.994,         107.993,           0.025,         107.994,         107.993,           0.025,          103.85,         107.993,           0.025,         115.829,         115.826,           0.025,         115.828,         115.826,           0.025,         113.921,         115.826
       0.943125,           0.025,         107.925,         107.924,           0.025,         107.924,         107.924,           0.025,         103.753,         107.924,           0.025,         115.785,         115.782,           0.025,         115.784,         115.782,           0.025,         113.868,         115.782
       0.944375,           0.025,         107.855,         107.854,           0.025,         107.855,         107.854,           0.025,         103.655,         107.855,           0.025,         115.741,         115.738,           0.025,          115.74,         115.738,           0.025,         113.814,         115.739
       0.945625,           0.025,         107.786,         107.785,           0.025,         107.785,         107.785,           0.025,         103.555,         107.785,           0.025,         115.697,         115.694,           0.025,         115.696,         115.695,           0.025,         113.761,         115.695
       0.946875,           0.025,         107.716,         107.715,           0.025,         107.716,         107.715,           0.025,         103.457,         107.715,           0.025,         115.653,          115.65,           0.025,         115.652,          115.65,           0.025,         113.707,         115.651
       0.948125,           0.025,         107.646,         107.645,           0.025,         107.645,         107.645,           0.025,         103.358,         107.645,           0.025,         115.609,         115.606,           0.025,         115.608,         115.606,           0.025,         113.653,         115.606
       0.949375,           0.025,         107.575,         107.575,           0.025,         107.575,         107.575,           0.025,         103.258,         107.575,           0.025,         115.565,         115.562,           0.025,         115.564,         115.562,           0.025,         113.599,         115.562
       0.950625,           0.025,         107.505,         107.504,           0.025,         107.505,         107.504,           0.025,         103.158,         107.505,           0.025,          115.52,         115.517,           0.025,         115.519,         115.518,           0.025,         113.544,         115.518
       0.951875,           0.025,         107.434,         107.433,           0.025,         107.434,         107.434,           0.025,         103.058,         107.434,           0.025,         115.476,         115.473,           0.025,         115.475,         115.473,           0.025,          113.49,         115.473
       0.953125,           0.025,         107.363,         107.363,           0.025,         107.363,         107.363,           0.025,         102.956,         107.363,           0.025,         115.431,         115.428,           0.025,          115.43,         115.429,           0.025,         113.435,         115.429
       0.954375,           0.025,         107.292,         107.291,           0.025,         107.292,         107.291,           0.025,         102.855,         107.292,           0.025,         115.387,         115.384,           0.025,         115.386,         115.384,           0.025,          113.38,         115.384
       0.955625,           0.025,         107.221,          107.22,           0.025,          107.22,          107.22,           0.025,         102.754,          107.22,           0.025,         115.342,         115.339,           0.025,         115.341,         115.339,           0.025,         113.325,         115.339
       0.956875,           0.025,         107.149,         107.148,           0.025,         107.149,         107.149,           0.025,         102.651,         107.149,           0.025,         115.297,         115.294,           0.025,         115.296,         115.295,           0.025,          113.27,         115.295
       0.958125,           0.025,         107.077,         107.077,           0.025,         107.077,         107.077,           0.025,         102.548,         107.077,           0.025,         115.252,         115.249,           0.025,         115.251,          115.25,           0.025,         113.215,          115.25
       0.959375,           0.025,         107.005,         107.005,           0.025,         107.005,         107.005,           0.025,         102.445,         107.005,           0.025,         115.207,         115.204,           0.025,         115.206,         115.205,           0.025,         113.159,         115.205
       0.960625,           0.025,         106.933,         106.932,           0.025,         106.933,         106.932,           0.025,         102.341,         106.933,           0.025,         115.162,         115.159,           0.025,         115.161,         115.159,           0.025,         113.104,         115.159
       0.961875,           0.025,          106.86,          106.86,           0.025,          106.86,          106.86,           0.025,         102.237,          106.86,           0.025,         115.117,         115.114,           0.025,         115.115,         115.114,           0.025,         113.048,         115.114
       0.963125,           0.025,         106.788,         106.787,           0.025,         106.787,         106.787,           0.025,         102.133,         106.787,           0.025,         115.071,         115.068,           0.025,          115.07,         115.069,           0.025,         112.992,         115.069
       0.964375,           0.025,         106.715,         106.714,           0.025,         106.714,         106.714,           0.025,         102.028,         106.714,           0.025,         115.026,         115.023,           0.025,         115.025,         115.023,           0.025,         112.935,         115.023
       0.965625,           0.025,         106.642,         106.641,           0.025,         106.641,         106.641,           0.025,         101.922,         106.641,           0.025,          114.98,         114.977,           0.025,         114.979,         114.978,           0.025,         112.879,         114.978
       0.966875,           0.025,         106.568,         106.567,           0.025,         106.568,         106.567,           0.025,         101.817,         106.568,           0.025,         114.935,         114.932,           0.025,         114.933,         114.932,           0.025,         112.822,         114.932
       0.968125,           0.025,         106.494,         106.494,           0.025,         106.494,         106.494,           0.025,         101.711,         106.494,           0.025,         114.889,         114.886,           0.025,         114.887,         114.886,           0.025,         112.765,         114.886
       0.969375,           0.025,          106.42,          106.42,           0.025,          106.42,          106.42,           0.025,         101.603,          106.42,           0.025,         114.843,          114.84,           0.025,         114.842,          114.84,           0.025,         112.708,          114.84
       0.970625,           0.025,         106.346,         106.346,           0.025,         106.346,         106.346,           0.025,         101.496,         106.346,           0.025,         114.797,         114.794,           0.025,         114.796,         114.794,           0.025,         112.651,         114.794
       0.971875,           0.025,         106.272,         106.271,           0.025,         106.271,         106.271,           0.025,         101.388,         106.271,           0.025,         114.751,         114.748,           0.025,         114.749,         114.748,           0.025,         112.594,         114.748
       0.973125,           0.025,         106.197,         106.196,           0.025,         106.197,         106.197,           0.025,          101.28,         106.197,           0.025,         114.705,         114.702,           0.025,         114.703,         114.702,           0.025,         112.536,         114.702
       0.974375,           0.025,         106.122,         106.122,           0.025,         106.122,         106.122,           0.025,         101.172,         106.122,           0.025,         114.658,         114.655,           0.025,         114.657,         114.656,           0.025,         112.478,         114.656
       0.975625,           0.025,         106.047,         106.046,           0.025,         106.046,         106.046,           0.025,         101.062,         106.047,           0.025,         114.612,         114.609,           0.025,          114.61,         114.609,           0.025,          112.42,         114.609
       0.976875,           0.025,         105.972,         105.971,           0.025,         105.971,         105.971,           0.025,         100.952,         105.971,           0.025,         114.565,         114.562,           0.025,         114.564,         114.563,           0.025,         112.362,         114.563
       0.978125,           0.025,         105.896,         105.895,           0.025,         105.895,         105.895,           0.025,         100.842,         105.896,           0.025,         114.519,         114.516,           0.025,         114.517,         114.516,           0.025,         112.303,         114.516
       0.979375,           0.025,          105.82,         105.819,           0.025,         105.819,         105.819,           0.025,         100.731,          105.82,           0.025,         114.472,         114.469,           0.025,          114.47,         114.469,           0.025,         112.245,         114.469
       0.980625,           0.025,         105.744,         105.743,           0.025,         105.743,         105.743,           0.025,         100.619,         105.744,           0.025,         114.425,         114.422,           0.025,         114.423,         114.422,           0.025,         112.186,         114.422
       0.981875,           0.025,         105.667,         105.667,           0.025,         105.667,         105.667,           0.025,         100.508,         105.667,           0.025,         114.378,         114.375,           0.025,         114.376,         114.375,           0.025,         112.127,         114.375
       0.983125,           0.025,         105.591,          105.59,           0.025,          105.59,          105.59,           0.025,         100.395,          105.59,           0.025,         114.331,         114.328,           0.025,         114.329,         114.328,           0.025,         112.068,         114.328
       0.984375,           0.025,         105.514,         105.513,           0.025,         105.513,         105.513,           0.025,         100.283,         105.513,           0.025,         114.283,         114.281,           0.025,         114.282,         114.281,           0.025,         112.008,         114.281
       0.985625,           0.025,         105.437,         105.436,           0.025,         105.436,         105.436,           0.025,         100.169,         105.436,           0.025,         114.236,         114.233,           0.025,         114.235,         114.234,           0.025,         111.949,         114.234
       0.986875,           0.025,         105.359,         105.359,           0.025,         105.358,         105.359,           0.025,         100.055,         105.359,           0.025,         114.189,         114.186,           0.025,         114.187,         114.186,           0.025,         111.889,         114.186
       0.988125,           0.025,         105.281,         105.281,           0.025,          105.28,         105.281,           0.025,           99.94,         105.281,           0.025,         114.141,         114.138,           0.025,          114.14,         114.139,           0.025,         111.829,         114.139
       0.989375,           0.025,         105.203,         105.203,           0.025,         105.202,         105.203,           0.025,         99.8261,         105.203,           0.025,         114.093,          114.09,           0.025,         114.092,         114.091,           0.025,         111.768,         114.091
       0.990625,           0.025,         105.125,         105.125,           0.025,         105.124,         105.125,           0.025,         99.7099,         105.125,           0.025,         114.046,         114.043,           0.025,         114.044,         114.043,           0.025,         111.708,         114.043
       0.991875,           0.025,         105.047,         105.046,           0.025,         105.046,         105.046,           0.025,         99.5938,         105.046,           0.025,         113.998,         113.995,           0.025,         113.996,         113.995,           0.025,         111.647,         113.995
       0.993125,           0.025,         104.968,         104.967,           0.025,         104.967,         104.967,           0.025,         99.4776,         104.967,           0.025,          113.95,         113.947,           0.025,         113.948,         113.947,           0.025,         111.586,         113.947
       0.994375,           0.025,         104.889,         104.888,           0.025,         104.888,         104.888,           0.025,         99.3601,         104.888,           0.025,         113.901,         113.898,           0.025,           113.9,         113.899,           0.025,         111.525,         113.899
       0.995625,           0.025,         104.809,         104.809,           0.025,         104.808,         104.809,           0.025,         99.2427,         104.809,           0.025,         113.853,          113.85,           0.025,         113.851,         113.851,           0.025,         111.463,         113.851
       0.996875,           0.025,          104.73,         104.729,           0.025,         104.729,         104.729,           0.025,         99.1238,         104.729,           0.025,         113.805,         113.802,           0.025,         113.803,         113.802,           0.025,         111.402,         113.802
       0.998125,           0.025,          104.65,         104.649,           0.025,         104.649,         104.649,           0.025,         99.0053,          104.65,           0.025,         113.756,         113.753,           0.025,         113.754,         113.754,           0.025,          111.34,         113.754
       0.999375,           0.025,          104.57,         104.569,           0.025,         104.569,         104.569,           0.025,         98.8861,         104.569,           0.025,         113.707,         113.704,           0.025,         113.706,         113.705,           0.025,         111.278,         113.705
        1.00062,           0.025,         104.489,         104.489,           0.025,         104.488,         104.489,           0.025,         98.7655,         104.489,           0.025,         113.659,         113.656,           0.025,         113.657,         113.656,           0.025,         111.215,         113.656
1.0018799999999999,           0.025,         104.408,         104.408,           0.025,         104.407,         104.408,           0.025,         98.6456,         104.408,           0.025,          113.61,         113.607,           0.025,         113.608,         113.607,           0.025,         111.153,         113.607
        1.00312,           0.025,         104.327,         104.327,           0.025,         104.326,         104.327,           0.025,         98.5241,         104.327,           0.025,         113.561,         113.558,           0.025,         113.559,         113.558,           0.025,          111.09,         113.558
1.0043799999999998,           0.025,         104.246,         104.246,           0.025,         104.245,         104.246,           0.025,         98.4022,         104.246,           0.025,         113.511,         113.508,           0.025,          113.51,         113.509,           0.025,         111.027,         113.509
        1.00563,           0.025,         104.164,         104.164,           0.025,         104.163,         104.164,           0.025,         98.2803,         104.164,           0.025,         113.462,         113.459,           0.025,          113.46,          113.46,           0.025,         110.963,          113.46
1.0068700000000002,           0.025,         104.083,         104.082,           0.025,         104.081,         104.082,           0.025,          98.157,         104.082,           0.025,         113.413,          113.41,           0.025,         113.411,          113.41,           0.025,           110.9,          113.41
        1.00813,           0.025,           104.0,           104.0,           0.025,         103.999,           104.0,           0.025,         98.0328,           104.0,           0.025,         113.363,          113.36,           0.025,         113.361,         113.361,           0.025,         110.836,         113.361
        1.00937,           0.025,         103.918,         103.917,           0.025,         103.917,         103.918,           0.025,         97.9092,         103.918,           0.025,         113.313,          113.31,           0.025,         113.311,         113.311,           0.025,         110.772,         113.311
        1.01063,           0.025,         103.835,         103.835,           0.025,         103.834,         103.835,           0.025,         97.7842,         103.835,           0.025,         113.264,         113.261,           0.025,         113.262,         113.261,           0.025,         110.708,         113.261
        1.01187,           0.025,         103.752,         103.752,           0.025,         103.751,         103.752,           0.025,         97.6587,         103.752,           0.025,         113.214,         113.211,           0.025,         113.212,         113.211,           0.025,         110.643,         113.211
1.0131299999999999,           0.025,         103.669,         103.668,           0.025,         103.667,         103.668,           0.025,         97.5322,         103.668,           0.025,         113.163,         113.161,           0.025,         113.162,         113.161,           0.025,         110.578,         113.161
1.0143799999999998,           0.025,         103.585,         103.585,           0.025,         103.583,         103.585,           0.025,         97.4058,         103.585,           0.025,         113.113,          113.11,           0.025,         113.111,         113.111,           0.025,         110.513,         113.111
        1.01562,           0.025,         103.501,         103.501,           0.025,         103.499,         103.501,           0.025,         97.2778,         103.501,           0.025,         113.063,          113.06,           0.025,         113.061,          113.06,           0.025,         110.448,          113.06
        1.01688,           0.025,         103.417,         103.416,           0.025,         103.415,         103.416,           0.025,         97.1508,         103.417,           0.025,         113.012,         113.009,           0.025,          113.01,          113.01,           0.025,         110.382,          113.01
1.0181200000000001,           0.025,         103.332,         103.332,           0.025,         103.331,         103.332,           0.025,         97.0215,         103.332,           0.025,         112.962,         112.959,           0.025,          112.96,         112.959,           0.025,         110.316,         112.959
        1.01938,           0.025,         103.247,         103.247,           0.025,         103.246,         103.247,           0.025,         96.8919,         103.247,           0.025,         112.911,         112.908,           0.025,         112.909,         112.909,           0.025,          110.25,         112.908
        1.02062,           0.025,         103.162,         103.162,           0.025,          103.16,         103.162,           0.025,         96.7627,         103.162,           0.025,          112.86,         112.857,           0.025,         112.858,         112.858,           0.025,         110.184,         112.858
        1.02188,           0.025,         103.076,         103.076,           0.025,         103.075,         103.076,           0.025,         96.6317,         103.076,           0.025,         112.809,         112.806,           0.025,         112.807,         112.807,           0.025,         110.117,         112.806
        1.02312,           0.025,          102.99,          102.99,           0.025,         102.989,          102.99,           0.025,         96.5004,          102.99,           0.025,         112.758,         112.755,           0.025,         112.756,         112.755,           0.025,          110.05,         112.755
1.0243799999999998,           0.025,         102.904,         102.904,           0.025,         102.903,         102.904,           0.025,         96.3685,         102.904,           0.025,         112.706,         112.704,           0.025,         112.704,         112.704,           0.025,         109.983,         112.704
1.0256299999999998,           0.025,         102.818,         102.818,           0.025,         102.816,         102.818,           0.025,         96.2358,         102.818,           0.025,         112.655,         112.652,           0.025,         112.653,         112.653,           0.025,         109.915,         112.652
1.0268700000000002,           0.025,         102.731,         102.731,           0.025,         102.729,         102.731,           0.025,         96.1025,         102.731,           0.025,         112.603,         112.601,           0.025,         112.601,         112.601,           0.025,         109.848,         112.601
        1.02813,           0.025,         102.644,         102.644,           0.025,         102.642,         102.644,           0.025,         95.9685,         102.644,           0.025,         112.552,         112.549,           0.025,         112.549,         112.549,           0.025,         109.779,         112.549
1.0293700000000001,           0.025,         102.556,         102.556,           0.025,         102.555,         102.556,           0.025,         95.8345,         102.556,           0.025,           112.5,         112.497,           0.025,         112.497,         112.497,           0.025,         109.711,         112.497
        1.03063,           0.025,         102.469,         102.468,           0.025,         102.467,         102.469,           0.025,          95.698,         102.469,           0.025,         112.448,         112.445,           0.025,         112.445,         112.445,           0.025,         109.642,         112.445
        1.03187,           0.025,          102.38,          102.38,           0.025,         102.379,          102.38,           0.025,         95.5624,          102.38,           0.025,         112.396,         112.393,           0.025,         112.393,         112.393,           0.025,         109.573,         112.393
1.0331299999999999,           0.025,         102.292,         102.292,           0.025,          102.29,         102.292,           0.025,         95.4258,         102.292,           0.025,         112.343,          112.34,           0.025,         112.341,         112.341,           0.025,         109.504,         112.341
        1.03437,           0.025,         102.203,         102.203,           0.025,         102.201,         102.203,           0.025,         95.2874,         102.203,           0.025,         112.291,         112.288,           0.025,         112.288,         112.288,           0.025,         109.435,         112.288
1.0356299999999998,           0.025,         102.114,         102.114,           0.025,         102.112,         102.114,           0.025,         95.1489,         102.114,           0.025,         112.238,         112.235,           0.025,         112.236,         112.236,           0.025,         109.365,         112.235
        1.03688,           0.025,         102.025,         102.025,           0.025,         102.023,         102.025,           0.025,         95.0103,         102.025,           0.025,         112.185,         112.182,           0.025,         112.183,         112.183,           0.025,         109.294,         112.183
1.0381200000000002,           0.025,         101.935,         101.935,           0.025,         101.933,         101.935,           0.025,         94.8695,         101.935,           0.025,         112.132,         112.129,           0.025,          112.13,          112.13,           0.025,         109.224,          112.13
        1.03938,           0.025,         101.845,         101.845,           0.025,         101.843,         101.845,           0.025,         94.7299,         101.845,           0.025,         112.079,         112.076,           0.025,         112.077,         112.077,           0.025,         109.153,         112.077
        1.04062,           0.025,         101.754,         101.754,           0.025,         101.752,         101.754,           0.025,         94.5876,         101.754,           0.025,         112.026,         112.023,           0.025,         112.023,         112.024,           0.025,         109.082,         112.023
        1.04188,           0.025,         101.663,         101.663,           0.025,         101.661,         101.663,           0.025,          94.446,         101.663,           0.025,         111.973,          111.97,           0.025,          111.97,          111.97,           0.025,         109.011,          111.97
        1.04312,           0.025,         101.572,         101.572,           0.025,          101.57,         101.572,           0.025,         94.3022,         101.572,           0.025,         111.919,         111.916,           0.025,         111.916,         111.917,           0.025,         108.939,         111.916
1.0443799999999999,           0.025,          101.48,          101.48,           0.025,         101.478,          101.48,           0.025,         94.1589,          101.48,           0.025,         111.865,         111.862,           0.025,         111.863,         111.863,           0.025,         108.867,         111.863
1.0456299999999998,           0.025,         101.388,         101.389,           0.025,         101.386,         101.389,           0.025,         94.0147,         101.389,           0.025,         111.812,         111.809,           0.025,         111.809,         111.809,           0.025,         108.794,         111.809
        1.04688,           0.025,         101.296,         101.296,           0.025,         101.294,         101.296,           0.025,         93.8687,         101.296,           0.025,         111.757,         111.755,           0.025,         111.755,         111.755,           0.025,         108.722,         111.755
        1.04813,           0.025,         101.203,         101.204,           0.025,         101.201,         101.204,           0.025,         93.7236,         101.204,           0.025,         111.703,           111.7,           0.025,         111.701,         111.701,           0.025,         108.649,         111.701
1.0493700000000001,           0.025,          101.11,         101.111,           0.025,         101.108,         101.111,           0.025,         93.5761,         101.111,           0.025,         111.649,         111.646,           0.025,         111.646,         111.647,           0.025,         108.575,         111.646
        1.05063,           0.025,         101.017,         101.017,           0.025,         101.015,         101.017,           0.025,         93.4282,         101.017,           0.025,         111.594,         111.592,           0.025,         111.592,         111.592,           0.025,         108.501,         111.592
        1.05187,           0.025,         100.923,         100.923,           0.025,         100.921,         100.923,           0.025,         93.2803,         100.923,           0.025,          111.54,         111.537,           0.025,         111.537,         111.537,           0.025,         108.427,         111.537
        1.05313,           0.025,         100.829,         100.829,           0.025,         100.827,         100.829,           0.025,         93.1305,         100.829,           0.025,         111.485,         111.482,           0.025,         111.482,         111.483,           0.025,         108.353,         111.482
        1.05437,           0.025,         100.735,         100.735,           0.025,         100.732,         100.735,           0.025,         92.9805,         100.735,           0.025,          111.43,         111.427,           0.025,         111.427,         111.428,           0.025,         108.278,         111.427
1.0556299999999998,           0.025,          100.64,          100.64,           0.025,         100.637,          100.64,           0.025,         92.8292,          100.64,           0.025,         111.375,         111.372,           0.025,         111.372,         111.372,           0.025,         108.203,         111.372
1.0568799999999998,           0.025,         100.544,         100.545,           0.025,         100.542,         100.545,           0.025,         92.6772,         100.545,           0.025,         111.319,         111.317,           0.025,         111.316,         111.317,           0.025,         108.127,         111.317
1.0581200000000002,           0.025,         100.449,         100.449,           0.025,         100.446,         100.449,           0.025,         92.5243,         100.449,           0.025,         111.264,         111.261,           0.025,         111.261,         111.262,           0.025,         108.051,         111.261
        1.05938,           0.025,         100.353,         100.353,           0.025,          100.35,         100.353,           0.025,         92.3696,         100.353,           0.025,         111.208,         111.205,           0.025,         111.205,         111.206,           0.025,         107.975,         111.206
1.0606200000000001,           0.025,         100.256,         100.257,           0.025,         100.254,         100.257,           0.025,         92.2164,         100.256,           0.025,         111.152,          111.15,           0.025,         111.149,          111.15,           0.025,         107.898,          111.15
        1.06188,           0.025,         100.159,          100.16,           0.025,         100.157,          100.16,           0.025,         92.0591,          100.16,           0.025,         111.096,         111.094,           0.025,         111.093,         111.094,           0.025,         107.821,         111.094
        1.06312,           0.025,         100.062,         100.062,           0.025,         100.059,         100.062,           0.025,         91.9035,         100.062,           0.025,          111.04,         111.037,           0.025,         111.037,         111.038,           0.025,         107.744,         111.038
1.0643799999999999,           0.025,         99.9645,         99.9649,           0.025,         99.9617,         99.9648,           0.025,         91.7457,         99.9648,           0.025,         110.984,         110.981,           0.025,         110.981,         110.982,           0.025,         107.666,         110.981
        1.06562,           0.025,         99.8665,         99.8668,           0.025,         99.8636,         99.8668,           0.025,          91.587,         99.8667,           0.025,         110.927,         110.924,           0.025,         110.924,         110.925,           0.025,         107.588,         110.925
1.0668799999999998,           0.025,          99.768,         99.7684,           0.025,         99.7651,         99.7684,           0.025,         91.4288,         99.7683,           0.025,         110.871,         110.868,           0.025,         110.867,         110.868,           0.025,         107.509,         110.868
        1.06813,           0.025,         99.6692,         99.6696,           0.025,         99.6663,         99.6696,           0.025,          91.268,         99.6695,           0.025,         110.814,         110.811,           0.025,          110.81,         110.811,           0.025,          107.43,         110.811
1.0693700000000002,           0.025,         99.5699,         99.5703,           0.025,          99.567,         99.5703,           0.025,          91.107,         99.5702,           0.025,         110.757,         110.754,           0.025,         110.753,         110.754,           0.025,         107.351,         110.754
        1.07063,           0.025,         99.4702,         99.4707,           0.025,         99.4672,         99.4706,           0.025,         90.9448,         99.4705,           0.025,         110.699,         110.697,           0.025,         110.696,         110.697,           0.025,         107.271,         110.697
        1.07187,           0.025,         99.3701,         99.3706,           0.025,         99.3671,         99.3706,           0.025,         90.7819,         99.3704,           0.025,         110.642,         110.639,           0.025,         110.639,          110.64,           0.025,         107.191,         110.639
        1.07313,           0.025,         99.2696,         99.2701,           0.025,         99.2666,         99.2701,           0.025,         90.6177,         99.2699,           0.025,         110.584,         110.582,           0.025,         110.581,         110.582,           0.025,          107.11,         110.582
        1.07437,           0.025,         99.1687,         99.1692,           0.025,         99.1656,         99.1691,           0.025,         90.4527,          99.169,           0.025,         110.526,         110.524,           0.025,         110.523,         110.524,           0.025,         107.029,         110.524
1.0756299999999999,           0.025,         99.0673,         99.0678,           0.025,         99.0641,         99.0678,           0.025,         90.2871,         99.0676,           0.025,         110.468,         110.466,           0.025,         110.465,         110.466,           0.025,         106.948,         110.466
1.0768799999999998,           0.025,         98.9655,          98.966,           0.025,         98.9622,          98.966,           0.025,         90.1196,         98.9659,           0.025,          110.41,         110.408,           0.025,         110.407,         110.408,           0.025,         106.866,         110.408
        1.07812,           0.025,         98.8632,         98.8638,           0.025,           98.86,         98.8638,           0.025,         89.9498,         98.8636,           0.025,         110.352,         110.349,           0.025,         110.348,          110.35,           0.025,         106.784,         110.349
        1.07938,           0.025,         98.7606,         98.7612,           0.025,         98.7573,         98.7611,           0.025,         89.7828,          98.761,           0.025,         110.293,         110.291,           0.025,          110.29,         110.291,           0.025,         106.701,         110.291
1.0806200000000001,           0.025,         98.6575,         98.6581,           0.025,          98.654,          98.658,           0.025,         89.6109,         98.6579,           0.025,         110.235,         110.232,           0.025,         110.231,         110.232,           0.025,         106.617,         110.232
        1.08188,           0.025,         98.5539,         98.5546,           0.025,         98.5504,         98.5545,           0.025,         89.4396,         98.5543,           0.025,         110.176,         110.173,           0.025,         110.172,         110.173,           0.025,         106.534,         110.173
        1.08312,           0.025,         98.4499,         98.4506,           0.025,         98.4464,         98.4505,           0.025,         89.2672,         98.4503,           0.025,         110.117,         110.114,           0.025,         110.113,         110.114,           0.025,          106.45,         110.114
        1.08438,           0.025,         98.3454,         98.3461,           0.025,         98.3419,         98.3461,           0.025,         89.0937,         98.3459,           0.025,         110.057,         110.054,           0.025,         110.053,         110.055,           0.025,         106.365,         110.055
        1.08562,           0.025,         98.2405,         98.2412,           0.025,         98.2369,         98.2412,           0.025,         88.9191,          98.241,           0.025,         109.998,         109.995,           0.025,         109.994,         109.995,           0.025,          106.28,         109.995
1.0868799999999998,           0.025,         98.1351,         98.1359,           0.025,         98.1315,         98.1358,           0.025,         88.7435,         98.1356,           0.025,         109.938,         109.935,           0.025,         109.934,         109.936,           0.025,         106.194,         109.935
1.0881299999999998,           0.025,         98.0293,         98.0301,           0.025,         98.0256,           98.03,           0.025,         88.5672,         98.0298,           0.025,         109.878,         109.875,           0.025,         109.874,         109.876,           0.025,         106.108,         109.875
1.0893700000000002,           0.025,          97.923,         97.9238,           0.025,         97.9193,         97.9237,           0.025,         88.3884,         97.9235,           0.025,         109.818,         109.815,           0.025,         109.814,         109.816,           0.025,         106.022,         109.815
        1.09063,           0.025,         97.8162,         97.8171,           0.025,         97.8125,          97.817,           0.025,         88.2101,         97.8168,           0.025,         109.757,         109.755,           0.025,         109.754,         109.755,           0.025,         105.935,         109.755
1.0918700000000001,           0.025,          97.709,         97.7099,           0.025,         97.7051,         97.7098,           0.025,         88.0299,         97.7095,           0.025,         109.697,         109.694,           0.025,         109.693,         109.695,           0.025,         105.847,         109.694
        1.09313,           0.025,         97.6013,         97.6022,           0.025,         97.5973,         97.6021,           0.025,         87.8477,         97.6018,           0.025,         109.636,         109.633,           0.025,         109.632,         109.634,           0.025,         105.759,         109.633
        1.09437,           0.025,         97.4931,          97.494,           0.025,         97.4891,         97.4939,           0.025,         87.6646,         97.4936,           0.025,         109.575,         109.572,           0.025,         109.571,         109.573,           0.025,          105.67,         109.572
1.0956299999999999,           0.025,         97.3844,         97.3853,           0.025,         97.3804,         97.3852,           0.025,         87.4816,          97.385,           0.025,         109.514,         109.511,           0.025,          109.51,         109.512,           0.025,         105.581,         109.511
        1.09687,           0.025,         97.2752,         97.2762,           0.025,         97.2712,         97.2761,           0.025,         87.2948,         97.2758,           0.025,         109.453,          109.45,           0.025,         109.448,          109.45,           0.025,         105.492,          109.45
1.0981299999999998,           0.025,         97.1655,         97.1665,           0.025,         97.1614,         97.1665,           0.025,         87.1092,         97.1662,           0.025,         109.391,         109.388,           0.025,         109.387,         109.389,           0.025,         105.401,         109.388
        1.09938,           0.025,         97.0554,         97.0564,           0.025,         97.0512,         97.0563,           0.025,         86.9212,          97.056,           0.025,         109.329,         109.326,           0.025,         109.325,         109.327,           0.025,         105.311,         109.326
1.1006200000000002,           0.025,         96.9447,         96.9458,           0.025,         96.9405,         96.9457,           0.025,         86.7323,         96.9454,           0.025,         109.267,         109.264,           0.025,         109.263,         109.265,           0.025,         105.219,         109.264
        1.10188,           0.025,         96.8336,         96.8346,           0.025,         96.8293,         96.8345,           0.025,         86.5423,         96.8342,           0.025,         109.205,         109.202,           0.025,           109.2,         109.203,           0.025,         105.127,         109.202
        1.10312,           0.025,         96.7219,          96.723,           0.025,         96.7175,         96.7229,           0.025,         86.3511,         96.7226,           0.025,         109.142,          109.14,           0.025,         109.138,          109.14,           0.025,         105.035,          109.14
        1.10438,           0.025,         96.6097,         96.6108,           0.025,         96.6052,         96.6107,           0.025,         86.1581,         96.6104,           0.025,         109.079,         109.077,           0.025,         109.075,         109.077,           0.025,         104.942,         109.077
        1.10562,           0.025,          96.497,         96.4982,           0.025,         96.4925,          96.498,           0.025,         85.9641,         96.4977,           0.025,         109.017,         109.014,           0.025,         109.012,         109.015,           0.025,         104.848,         109.014
1.1068799999999999,           0.025,         96.3838,          96.385,           0.025,         96.3793,         96.3848,           0.025,         85.7691,         96.3845,           0.025,         108.953,         108.951,           0.025,         108.949,         108.951,           0.025,         104.754,         108.951
1.1081299999999998,           0.025,           96.27,         96.2712,           0.025,         96.2654,         96.2711,           0.025,         85.5715,         96.2708,           0.025,          108.89,         108.887,           0.025,         108.885,         108.888,           0.025,          104.66,         108.887
        1.10938,           0.025,         96.1557,          96.157,           0.025,          96.151,         96.1569,           0.025,         85.3728,         96.1565,           0.025,         108.826,         108.824,           0.025,         108.822,         108.824,           0.025,         104.564,         108.824
        1.11063,           0.025,         96.0409,         96.0422,           0.025,         96.0361,         96.0421,           0.025,         85.1741,         96.0417,           0.025,         108.762,          108.76,           0.025,         108.758,         108.761,           0.025,         104.468,          108.76
1.1118700000000001,           0.025,         95.9255,         95.9269,           0.025,         95.9208,         95.9267,           0.025,         84.9713,         95.9264,           0.025,         108.698,         108.696,           0.025,         108.694,         108.696,           0.025,         104.372,         108.696
        1.11313,           0.025,         95.8096,          95.811,           0.025,         95.8048,         95.8109,           0.025,         84.7698,         95.8105,           0.025,         108.634,         108.632,           0.025,         108.629,         108.632,           0.025,         104.274,         108.631
        1.11437,           0.025,         95.6932,         95.6946,           0.025,         95.6883,         95.6945,           0.025,         84.5653,          95.694,           0.025,         108.569,         108.567,           0.025,         108.565,         108.568,           0.025,         104.176,         108.567
        1.11563,           0.025,         95.5762,         95.5776,           0.025,         95.5712,         95.5775,           0.025,         84.3602,         95.5771,           0.025,         108.505,         108.502,           0.025,           108.5,         108.503,           0.025,         104.078,         108.502
        1.11687,           0.025,         95.4586,         95.4601,           0.025,         95.4535,           95.46,           0.025,         84.1531,         95.4595,           0.025,          108.44,         108.437,           0.025,         108.435,         108.438,           0.025,         103.979,         108.437
1.1181299999999998,           0.025,         95.3405,          95.342,           0.025,         95.3354,         95.3419,           0.025,         83.9447,         95.3414,           0.025,         108.374,         108.372,           0.025,         108.369,         108.372,           0.025,         103.879,         108.372
1.1193799999999998,           0.025,         95.2218,         95.2234,           0.025,         95.2167,         95.2232,           0.025,         83.7352,         95.2227,           0.025,         108.309,         108.306,           0.025,         108.304,         108.307,           0.025,         103.778,         108.306
1.1206200000000002,           0.025,         95.1025,         95.1041,           0.025,         95.0973,          95.104,           0.025,         83.5229,         95.1035,           0.025,         108.243,          108.24,           0.025,         108.238,         108.241,           0.025,         103.677,          108.24
        1.12188,           0.025,         94.9827,         94.9843,           0.025,         94.9773,         94.9842,           0.025,         83.3107,         94.9837,           0.025,         108.177,         108.174,           0.025,         108.172,         108.175,           0.025,         103.575,         108.174
1.1231200000000001,           0.025,         94.8623,         94.8639,           0.025,         94.8568,         94.8638,           0.025,         83.0957,         94.8633,           0.025,          108.11,         108.108,           0.025,         108.105,         108.109,           0.025,         103.472,         108.108
        1.12438,           0.025,         94.7413,          94.743,           0.025,         94.7358,         94.7428,           0.025,         82.8774,         94.7423,           0.025,         108.044,         108.042,           0.025,         108.039,         108.042,           0.025,         103.369,         108.041
        1.12562,           0.025,         94.6197,         94.6214,           0.025,         94.6142,         94.6212,           0.025,         82.6602,         94.6207,           0.025,         107.977,         107.975,           0.025,         107.972,         107.975,           0.025,         103.264,         107.974
1.1268799999999999,           0.025,         94.4975,         94.4992,           0.025,         94.4919,         94.4991,           0.025,         82.4402,         94.4985,           0.025,          107.91,         107.908,           0.025,         107.905,         107.908,           0.025,         103.159,         107.907
        1.12812,           0.025,         94.3747,         94.3765,           0.025,          94.369,         94.3763,           0.025,         82.2191,         94.3757,           0.025,         107.843,          107.84,           0.025,         107.837,         107.841,           0.025,         103.054,          107.84
1.1293799999999998,           0.025,         94.2512,         94.2531,           0.025,         94.2454,         94.2529,           0.025,         81.9958,         94.2523,           0.025,         107.775,         107.773,           0.025,          107.77,         107.773,           0.025,         102.947,         107.772
        1.13063,           0.025,         94.1272,         94.1291,           0.025,         94.1214,         94.1289,           0.025,          81.771,         94.1283,           0.025,         107.707,         107.705,           0.025,         107.702,         107.705,           0.025,          102.84,         107.705
1.1318700000000002,           0.025,         94.0026,         94.0045,           0.025,         93.9967,         94.0043,           0.025,         81.5445,         94.0037,           0.025,         107.639,         107.637,           0.025,         107.633,         107.637,           0.025,         102.732,         107.636
        1.13313,           0.025,         93.8773,         93.8793,           0.025,         93.8714,         93.8791,           0.025,         81.3162,         93.8785,           0.025,          107.57,         107.568,           0.025,         107.565,         107.569,           0.025,         102.623,         107.568
        1.13437,           0.025,         93.7514,         93.7534,           0.025,         93.7453,         93.7532,           0.025,         81.0865,         93.7526,           0.025,         107.502,         107.499,           0.025,         107.496,           107.5,           0.025,         102.513,         107.499
        1.13563,           0.025,         93.6249,         93.6269,           0.025,         93.6187,         93.6267,           0.025,         80.8519,         93.6261,           0.025,         107.433,         107.431,           0.025,         107.427,         107.431,           0.025,         102.403,          107.43
        1.13687,           0.025,         93.4977,         93.4998,           0.025,         93.4914,         93.4996,           0.025,         80.6183,         93.4989,           0.025,         107.363,         107.361,           0.025,         107.358,         107.362,           0.025,         102.291,         107.361
1.1381299999999999,           0.025,         93.3698,          93.372,           0.025,         93.3635,         93.3718,           0.025,         80.3827,         93.3711,           0.025,         107.294,         107.292,           0.025,         107.288,         107.292,           0.025,         102.179,         107.291
1.1393799999999998,           0.025,         93.2414,         93.2435,           0.025,          93.235,         93.2433,           0.025,         80.1442,         93.2427,           0.025,         107.224,         107.222,           0.025,         107.218,         107.222,           0.025,         102.066,         107.222
        1.14062,           0.025,         93.1122,         93.1144,           0.025,         93.1058,         93.1142,           0.025,         79.9055,         93.1135,           0.025,         107.154,         107.152,           0.025,         107.148,         107.152,           0.025,         101.951,         107.151
        1.14188,           0.025,         92.9824,         92.9847,           0.025,         92.9758,         92.9844,           0.025,         79.6632,         92.9837,           0.025,         107.083,         107.081,           0.025,         107.077,         107.082,           0.025,         101.836,         107.081
1.1431200000000001,           0.025,         92.8519,         92.8542,           0.025,         92.8452,          92.854,           0.025,          79.419,         92.8533,           0.025,         107.013,         107.011,           0.025,         107.007,         107.011,           0.025,          101.72,          107.01
        1.14438,           0.025,         92.7207,         92.7231,           0.025,         92.7139,         92.7229,           0.025,         79.1739,         92.7222,           0.025,         106.942,          106.94,           0.025,         106.936,          106.94,           0.025,         101.603,         106.939
        1.14562,           0.025,         92.5889,         92.5913,           0.025,         92.5821,         92.5911,           0.025,         78.9258,         92.5903,           0.025,          106.87,         106.868,           0.025,         106.864,         106.869,           0.025,         101.485,         106.868
        1.14688,           0.025,         92.4564,         92.4588,           0.025,         92.4496,         92.4586,           0.025,         78.6738,         92.4578,           0.025,         106.799,         106.797,           0.025,         106.792,         106.797,           0.025,         101.367,         106.796
        1.14812,           0.025,         92.3231,         92.3256,           0.025,         92.3162,         92.3254,           0.025,         78.4215,         92.3246,           0.025,         106.727,         106.725,           0.025,          106.72,         106.725,           0.025,         101.247,         106.724
1.1493799999999998,           0.025,         92.1892,         92.1917,           0.025,         92.1821,         92.1915,           0.025,         78.1671,         92.1907,           0.025,         106.655,         106.653,           0.025,         106.648,         106.653,           0.025,         101.126,         106.652
1.1506299999999998,           0.025,         92.0545,         92.0571,           0.025,         92.0473,         92.0569,           0.025,         77.9102,         92.0561,           0.025,         106.582,          106.58,           0.025,         106.575,         106.581,           0.025,         101.004,          106.58
1.1518700000000002,           0.025,         91.9191,         91.9218,           0.025,         91.9118,         91.9215,           0.025,         77.6513,         91.9207,           0.025,         106.509,         106.507,           0.025,         106.502,         106.508,           0.025,          100.88,         106.507
        1.15313,           0.025,          91.783,         91.7858,           0.025,         91.7757,         91.7855,           0.025,         77.3907,         91.7846,           0.025,         106.436,         106.434,           0.025,         106.429,         106.435,           0.025,         100.756,         106.433
1.1543700000000001,           0.025,         91.6462,          91.649,           0.025,         91.6388,         91.6487,           0.025,         77.1261,         91.6478,           0.025,         106.362,          106.36,           0.025,         106.356,         106.361,           0.025,         100.631,          106.36
        1.15563,           0.025,         91.5086,         91.5115,           0.025,         91.5011,         91.5112,           0.025,         76.8588,         91.5103,           0.025,         106.288,         106.287,           0.025,         106.282,         106.287,           0.025,         100.504,         106.286
        1.15687,           0.025,         91.3703,         91.3732,           0.025,         91.3626,         91.3729,           0.025,         76.5898,          91.372,           0.025,         106.214,         106.212,           0.025,         106.207,         106.213,           0.025,         100.377,         106.212
1.1581299999999999,           0.025,         91.2312,         91.2342,           0.025,         91.2233,         91.2339,           0.025,         76.3183,          91.233,           0.025,          106.14,         106.138,           0.025,         106.133,         106.139,           0.025,         100.248,         106.137
        1.15937,           0.025,         91.0914,         91.0944,           0.025,         91.0834,         91.0941,           0.025,         76.0454,         91.0932,           0.025,         106.065,         106.063,           0.025,         106.058,         106.064,           0.025,         100.118,         106.063
1.1606299999999998,           0.025,         90.9508,         90.9538,           0.025,         90.9428,         90.9535,           0.025,         75.7689,         90.9526,           0.025,          105.99,         105.988,           0.025,         105.983,         105.989,           0.025,         99.9866,         105.987
        1.16188,           0.025,         90.8094,         90.8125,           0.025,         90.8014,         90.8122,           0.025,         75.4905,         90.8112,           0.025,         105.914,         105.913,           0.025,         105.907,         105.913,           0.025,         99.8541,         105.912
1.1631200000000002,           0.025,         90.6672,         90.6704,           0.025,          90.659,         90.6701,           0.025,         75.2084,         90.6691,           0.025,         105.838,         105.837,           0.025,         105.831,         105.837,           0.025,         99.7202,         105.836
        1.16438,           0.025,         90.5243,         90.5275,           0.025,         90.5159,         90.5272,           0.025,         74.9225,         90.5262,           0.025,         105.762,          105.76,           0.025,         105.755,         105.761,           0.025,          99.585,          105.76
        1.16562,           0.025,         90.3805,         90.3838,           0.025,          90.372,         90.3835,           0.025,         74.6359,         90.3824,           0.025,         105.686,         105.684,           0.025,         105.678,         105.684,           0.025,         99.4485,         105.683
        1.16688,           0.025,         90.2359,         90.2393,           0.025,         90.2273,         90.2389,           0.025,         74.3451,         90.2379,           0.025,         105.609,         105.607,           0.025,         105.601,         105.608,           0.025,         99.3106,         105.606
        1.16812,           0.025,         90.0905,          90.094,           0.025,         90.0819,         90.0936,           0.025,          74.053,         90.0925,           0.025,         105.531,          105.53,           0.025,         105.524,          105.53,           0.025,         99.1713,         105.529
1.1693799999999999,           0.025,         89.9443,         89.9478,           0.025,         89.9356,         89.9474,           0.025,          73.757,         89.9464,           0.025,         105.454,         105.452,           0.025,         105.446,         105.453,           0.025,         99.0305,         105.451
1.1706299999999998,           0.025,         89.7973,         89.8008,           0.025,         89.7884,         89.8005,           0.025,          73.458,         89.7993,           0.025,         105.376,         105.374,           0.025,         105.368,         105.375,           0.025,         98.8883,         105.373
        1.17188,           0.025,         89.6494,          89.653,           0.025,         89.6404,         89.6526,           0.025,         73.1569,         89.6515,           0.025,         105.297,         105.296,           0.025,         105.289,         105.296,           0.025,         98.7445,         105.295
        1.17313,           0.025,         89.5006,         89.5043,           0.025,         89.4914,         89.5039,           0.025,         72.8496,         89.5028,           0.025,         105.218,         105.217,           0.025,          105.21,         105.217,           0.025,         98.5992,         105.216
1.1743700000000001,           0.025,          89.351,         89.3548,           0.025,         89.3416,         89.3544,           0.025,         72.5413,         89.3532,           0.025,         105.139,         105.138,           0.025,         105.131,         105.138,           0.025,         98.4523,         105.137
        1.17563,           0.025,         89.2005,         89.2044,           0.025,          89.191,          89.204,           0.025,         72.2298,         89.2028,           0.025,          105.06,         105.058,           0.025,         105.052,         105.059,           0.025,         98.3038,         105.057
        1.17687,           0.025,         89.0492,         89.0531,           0.025,         89.0396,         89.0527,           0.025,          71.915,         89.0514,           0.025,          104.98,         104.978,           0.025,         104.972,         104.979,           0.025,         98.1536,         104.978
        1.17813,           0.025,         88.8969,         88.9009,           0.025,         88.8873,         88.9005,           0.025,          71.597,         88.8992,           0.025,         104.899,         104.898,           0.025,         104.891,         104.899,           0.025,         98.0017,         104.897
        1.17937,           0.025,         88.7438,         88.7478,           0.025,         88.7341,         88.7474,           0.025,         71.2753,         88.7461,           0.025,         104.819,         104.817,           0.025,          104.81,         104.818,           0.025,          97.848,         104.816
1.1806299999999998,           0.025,         88.5897,         88.5938,           0.025,         88.5798,         88.5934,           0.025,         70.9481,         88.5921,           0.025,         104.738,         104.736,           0.025,         104.729,         104.737,           0.025,         97.6925,         104.735
1.1818799999999998,           0.025,         88.4347,         88.4389,           0.025,         88.4246,         88.4385,           0.025,         70.6184,         88.4372,           0.025,         104.656,         104.655,           0.025,         104.647,         104.655,           0.025,         97.5352,         104.654
1.1831200000000002,           0.025,         88.2788,         88.2831,           0.025,         88.2686,         88.2827,           0.025,          70.286,         88.2813,           0.025,         104.574,         104.573,           0.025,         104.565,         104.573,           0.025,          97.376,         104.572
        1.18438,           0.025,          88.122,         88.1264,           0.025,         88.1117,         88.1259,           0.025,         69.9497,         88.1245,           0.025,         104.492,          104.49,           0.025,         104.483,         104.491,           0.025,         97.2148,         104.489
1.1856200000000001,           0.025,         87.9642,         87.9687,           0.025,         87.9537,         87.9682,           0.025,         69.6088,         87.9668,           0.025,         104.409,         104.408,           0.025,           104.4,         104.408,           0.025,         97.0516,         104.407
        1.18688,           0.025,         87.8055,           87.81,           0.025,         87.7949,         87.8095,           0.025,         69.2626,         87.8081,           0.025,         104.326,         104.325,           0.025,         104.317,         104.325,           0.025,         96.8864,         104.323
        1.18812,           0.025,         87.6457,         87.6504,           0.025,         87.6351,         87.6499,           0.025,         68.9136,         87.6484,           0.025,         104.242,         104.241,           0.025,         104.233,         104.241,           0.025,          96.719,          104.24
1.1893799999999999,           0.025,         87.4851,         87.4897,           0.025,         87.4742,         87.4892,           0.025,         68.5605,         87.4878,           0.025,         104.158,         104.157,           0.025,         104.149,         104.157,           0.025,         96.5495,         104.156
        1.19062,           0.025,         87.3234,         87.3281,           0.025,         87.3123,         87.3276,           0.025,         68.2037,         87.3261,           0.025,         104.073,         104.072,           0.025,         104.064,         104.073,           0.025,         96.3777,         104.071
1.1918799999999998,           0.025,         87.1607,         87.1655,           0.025,         87.1494,          87.165,           0.025,          67.842,         87.1635,           0.025,         103.988,         103.987,           0.025,         103.979,         103.988,           0.025,         96.2036,         103.986
        1.19313,           0.025,          86.997,         87.0019,           0.025,         86.9855,         87.0014,           0.025,         67.4735,         86.9998,           0.025,         103.903,         103.902,           0.025,         103.893,         103.902,           0.025,         96.0271,         103.901
1.1943700000000002,           0.025,         86.8322,         86.8373,           0.025,         86.8207,         86.8367,           0.025,         67.1024,         86.8351,           0.025,         103.817,         103.816,           0.025,         103.807,         103.817,           0.025,         95.8482,         103.815
        1.19563,           0.025,         86.6664,         86.6716,           0.025,         86.6549,          86.671,           0.025,         66.7267,         86.6694,           0.025,          103.73,          103.73,           0.025,         103.721,          103.73,           0.025,         95.6667,         103.728
        1.19687,           0.025,         86.4996,         86.5048,           0.025,         86.4879,         86.5043,           0.025,         66.3461,         86.5027,           0.025,         103.644,         103.643,           0.025,         103.634,         103.643,           0.025,         95.4826,         103.642
        1.19813,           0.025,         86.3317,         86.3371,           0.025,         86.3199,         86.3365,           0.025,         65.9579,         86.3348,           0.025,         103.556,         103.556,           0.025,         103.546,         103.556,           0.025,         95.2957,         103.554
        1.19937,           0.025,         86.1628,         86.1682,           0.025,         86.1507,         86.1676,           0.025,          65.567,         86.1659,           0.025,         103.468,         103.468,           0.025,         103.458,         103.468,           0.025,         95.1061,         103.466
1.2006299999999999,           0.025,         85.9927,         85.9982,           0.025,         85.9804,         85.9977,           0.025,         65.1704,         85.9959,           0.025,          103.38,          103.38,           0.025,          103.37,          103.38,           0.025,         94.9136,         103.378
1.2018799999999998,           0.025,         85.8216,         85.8272,           0.025,         85.8089,         85.8266,           0.025,         64.7687,         85.8248,           0.025,         103.291,         103.291,           0.025,         103.281,         103.291,           0.025,         94.7182,         103.289
        1.20312,           0.025,         85.6493,          85.655,           0.025,         85.6365,         85.6544,           0.025,         64.3585,         85.6526,           0.025,         103.202,         103.202,           0.025,         103.191,         103.202,           0.025,         94.5196,           103.2
        1.20438,           0.025,         85.4759,         85.4817,           0.025,          85.463,         85.4811,           0.025,         63.9447,         85.4793,           0.025,         103.112,         103.112,           0.025,         103.102,         103.112,           0.025,         94.3178,          103.11
1.2056200000000001,           0.025,         85.3014,         85.3073,           0.025,         85.2884,         85.3067,           0.025,          63.525,         85.3048,           0.025,         103.022,         103.022,           0.025,         103.011,         103.022,           0.025,         94.1127,          103.02
        1.20688,           0.025,         85.1257,         85.1317,           0.025,         85.1126,         85.1311,           0.025,         63.0994,         85.1292,           0.025,         102.931,         102.931,           0.025,          102.92,         102.931,           0.025,         93.9042,         102.929
        1.20812,           0.025,         84.9488,          84.955,           0.025,         84.9355,         84.9543,           0.025,         62.6649,         84.9524,           0.025,          102.84,         102.839,           0.025,         102.829,          102.84,           0.025,          93.692,         102.838
        1.20938,           0.025,         84.7708,         84.7771,           0.025,         84.7573,         84.7764,           0.025,         62.2253,         84.7744,           0.025,         102.748,         102.748,           0.025,         102.736,         102.748,           0.025,         93.4762,         102.746
        1.21062,           0.025,         84.5915,         84.5979,           0.025,         84.5777,         84.5973,           0.025,         61.7797,         84.5952,           0.025,         102.655,         102.655,           0.025,         102.644,         102.656,           0.025,         93.2565,         102.653
1.2118799999999998,           0.025,         84.4111,         84.4176,           0.025,          84.397,         84.4169,           0.025,         61.3241,         84.4148,           0.025,         102.562,         102.562,           0.025,         102.551,         102.563,           0.025,         93.0328,          102.56
1.2131299999999998,           0.025,         84.2294,          84.236,           0.025,         84.2151,         84.2353,           0.025,         60.8629,         84.2332,           0.025,         102.469,         102.469,           0.025,         102.457,         102.469,           0.025,         92.8048,         102.467
1.2143700000000002,           0.025,         84.0465,         84.0532,           0.025,          84.032,         84.0525,           0.025,         60.3952,         84.0504,           0.025,         102.375,         102.375,           0.025,         102.363,         102.375,           0.025,         92.5726,         102.373
        1.21563,           0.025,         83.8623,         83.8691,           0.025,         83.8476,         83.8684,           0.025,         59.9193,         83.8662,           0.025,          102.28,          102.28,           0.025,         102.268,          102.28,           0.025,         92.3357,         102.278
1.2168700000000001,           0.025,         83.6768,         83.6838,           0.025,          83.662,         83.6831,           0.025,         59.4326,         83.6808,           0.025,         102.185,         102.185,           0.025,         102.172,         102.185,           0.025,         92.0941,         102.183
        1.21813,           0.025,           83.49,         83.4972,           0.025,         83.4751,         83.4964,           0.025,         58.9398,         83.4941,           0.025,         102.089,         102.089,           0.025,         102.076,         102.089,           0.025,         91.8476,         102.087
        1.21937,           0.025,          83.302,         83.3092,           0.025,         83.2868,         83.3085,           0.025,         58.4384,         83.3061,           0.025,         101.992,         101.992,           0.025,          101.98,         101.993,           0.025,         91.5958,          101.99
1.2206299999999999,           0.025,         83.1126,         83.1199,           0.025,         83.0971,         83.1192,           0.025,         57.9254,         83.1168,           0.025,         101.895,         101.895,           0.025,         101.882,         101.896,           0.025,         91.3386,         101.893
        1.22187,           0.025,         82.9218,         82.9293,           0.025,         82.9061,         82.9285,           0.025,          57.405,         82.9261,           0.025,         101.797,         101.798,           0.025,         101.785,         101.798,           0.025,         91.0756,         101.796
1.2231299999999998,           0.025,         82.7297,         82.7374,           0.025,         82.7136,         82.7366,           0.025,         56.8719,         82.7341,           0.025,         101.699,         101.699,           0.025,         101.686,           101.7,           0.025,         90.8066,         101.697
        1.22438,           0.025,         82.5362,          82.544,           0.025,         82.5199,         82.5432,           0.025,         56.3306,         82.5407,           0.025,           101.6,         101.601,           0.025,         101.587,         101.601,           0.025,         90.5313,         101.598
1.2256200000000002,           0.025,         82.3413,         82.3493,           0.025,         82.3248,         82.3484,           0.025,         55.7794,         82.3459,           0.025,           101.5,         101.501,           0.025,         101.487,         101.501,           0.025,         90.2493,         101.499
        1.22688,           0.025,          82.145,         82.1531,           0.025,         82.1283,         82.1522,           0.025,         55.2149,         82.1497,           0.025,           101.4,         101.401,           0.025,         101.387,         101.401,           0.025,         89.9603,         101.399
        1.22812,           0.025,         81.9472,         81.9555,           0.025,         81.9304,         81.9546,           0.025,         54.6405,          81.952,           0.025,         101.299,           101.3,           0.025,         101.285,           101.3,           0.025,         89.6639,         101.298
        1.22938,           0.025,          81.748,         81.7564,           0.025,         81.7309,         81.7555,           0.025,         54.0521,         81.7529,           0.025,         101.198,         101.198,           0.025,         101.184,         101.199,           0.025,         89.3596,         101.196
        1.23062,           0.025,         81.5473,         81.5559,           0.025,           81.53,          81.555,           0.025,         53.4535,         81.5522,           0.025,         101.095,         101.096,           0.025,         101.081,         101.097,           0.025,          89.047,         101.094
1.2318799999999999,           0.025,         81.3451,         81.3539,           0.025,         81.3275,         81.3529,           0.025,         52.8403,         81.3501,           0.025,         100.992,         100.993,           0.025,         100.978,         100.994,           0.025,         88.7255,         100.991
1.2331299999999998,           0.025,         81.1414,         81.1503,           0.025,         81.1234,         81.1494,           0.025,         52.2167,         81.1465,           0.025,         100.889,          100.89,           0.025,         100.874,          100.89,           0.025,         88.3947,         100.887
        1.23438,           0.025,         80.9361,         80.9452,           0.025,         80.9177,         80.9442,           0.025,           51.58,         80.9413,           0.025,         100.784,         100.785,           0.025,          100.77,         100.786,           0.025,          88.054,         100.783
        1.23563,           0.025,         80.7293,         80.7385,           0.025,         80.7105,         80.7376,           0.025,         50.9358,         80.7346,           0.025,         100.679,          100.68,           0.025,         100.664,         100.681,           0.025,         87.7028,         100.678
1.2368700000000001,           0.025,         80.5209,         80.5303,           0.025,         80.5019,         80.5293,           0.025,         50.2894,         80.5263,           0.025,         100.573,         100.575,           0.025,         100.558,         100.575,           0.025,         87.3405,         100.572
        1.23813,           0.025,         80.3109,         80.3204,           0.025,         80.2915,         80.3194,           0.025,         49.6643,         80.3163,           0.025,         100.466,         100.468,           0.025,         100.451,         100.468,           0.025,         86.9671,         100.465
        1.23937,           0.025,         80.0992,         80.1089,           0.025,         80.0795,         80.1079,           0.025,         49.1541,         80.1048,           0.025,         100.359,         100.361,           0.025,         100.344,         100.361,           0.025,         86.5836,         100.358
        1.24063,           0.025,         79.8858,         79.8958,           0.025,          79.866,         79.8947,           0.025,          48.979,         79.8916,           0.025,         100.251,         100.253,           0.025,         100.235,         100.253,           0.025,         86.1951,          100.25
        1.24187,           0.025,         79.6708,          79.681,           0.025,         79.6508,         79.6799,           0.025,         47.6068,         79.6766,           0.025,         100.142,         100.144,           0.025,         100.126,         100.144,           0.025,         85.7903,         100.141
1.2431299999999998,           0.025,         79.4541,         79.4644,           0.025,         79.4338,         79.4633,           0.025,          46.723,           79.46,           0.025,         100.032,         100.034,           0.025,         100.016,         100.034,           0.025,         85.3597,         100.031
1.2443799999999998,           0.025,         79.2356,         79.2462,           0.025,         79.2151,          79.245,           0.025,          45.856,         79.2417,           0.025,         99.9216,         99.9236,           0.025,         99.9053,          99.924,           0.025,         84.9082,         99.9207
1.2456200000000002,           0.025,         79.0154,         79.0261,           0.025,         78.9944,          79.025,           0.025,         44.9653,         79.0215,           0.025,         99.8102,         99.8123,           0.025,         99.7936,         99.8127,           0.025,         84.4346,         99.8094
        1.24688,           0.025,         78.7934,         78.8043,           0.025,         78.7719,         78.8031,           0.025,         44.0514,         78.7996,           0.025,         99.6979,         99.7002,           0.025,         99.6811,         99.7005,           0.025,         83.9365,         99.6972
1.2481200000000001,           0.025,         78.5695,         78.5807,           0.025,         78.5476,         78.5795,           0.025,          43.104,         78.5759,           0.025,         99.5848,         99.5872,           0.025,         99.5678,         99.5875,           0.025,         83.4115,         99.5841
        1.24938,           0.025,         78.3438,         78.3552,           0.025,         78.3215,          78.354,           0.025,         42.1214,         78.3503,           0.025,         99.4709,         99.4733,           0.025,         99.4536,         99.4737,           0.025,         82.8562,         99.4702
        1.25062,           0.025,         78.1162,         78.1278,           0.025,         78.0934,         78.1266,           0.025,         41.1027,         78.1229,           0.025,          99.356,         99.3586,           0.025,         99.3384,         99.3589,           0.025,          82.267,         99.3554
1.2518799999999999,           0.025,         77.8867,         77.8986,           0.025,         77.8636,         77.8973,           0.025,         40.0609,         77.8935,           0.025,         99.2402,         99.2429,           0.025,         99.2224,         99.2432,           0.025,         81.6398,         99.2396
        1.25312,           0.025,         77.6553,         77.6674,           0.025,         77.6317,         77.6661,           0.025,         39.0235,         77.6622,           0.025,         99.1235,         99.1264,           0.025,         99.1054,         99.1267,           0.025,         80.9709,          99.123
1.2543799999999998,           0.025,         77.4219,         77.4342,           0.025,          77.398,         77.4329,           0.025,         38.1346,          77.429,           0.025,         99.0059,         99.0089,           0.025,         98.9875,         99.0091,           0.025,         80.2612,         99.0054
        1.25563,           0.025,         77.1865,         77.1991,           0.025,         77.1623,         77.1977,           0.025,          37.964,         77.1937,           0.025,         98.8873,         98.8904,           0.025,         98.8686,         98.8907,           0.025,         79.5334,         98.8869
1.2568700000000002,           0.025,          76.949,         76.9619,           0.025,         76.9246,         76.9605,           0.025,         35.8617,         76.9564,           0.025,         98.7677,          98.771,           0.025,         98.7488,         98.7712,           0.025,         78.7445,         98.7674
        1.25813,           0.025,         76.7095,         76.7226,           0.025,         76.6847,         76.7212,           0.025,         33.7674,          76.717,           0.025,         98.6472,         98.6506,           0.025,         98.6279,         98.6508,           0.025,         77.8176,         98.6469
        1.25937,           0.025,         76.4679,         76.4812,           0.025,         76.4427,         76.4798,           0.025,         31.8687,         76.4755,           0.025,         98.5256,         98.5292,           0.025,         98.5061,         98.5294,           0.025,         76.7312,         98.5254
        1.26063,           0.025,         76.2241,         76.2377,           0.025,         76.1985,         76.2363,           0.025,         29.7544,         76.2319,           0.025,          98.403,         98.4067,           0.025,         98.3832,         98.4069,           0.025,         75.4427,         98.4029
        1.26187,           0.025,         75.9781,          75.992,           0.025,          75.952,         75.9906,           0.025,         27.2812,         75.9861,           0.025,         98.2794,         98.2832,           0.025,         98.2592,         98.2834,           0.025,         73.8472,         98.2793
1.2631299999999999,           0.025,         75.7299,         75.7441,           0.025,         75.7034,         75.7426,           0.025,         24.1573,          75.738,           0.025,         98.1546,         98.1587,           0.025,         98.1342,         98.1589,           0.025,          71.695,         98.1547
1.2643799999999998,           0.025,         75.4795,          75.494,           0.025,         75.4523,         75.4924,           0.025,         18.0687,         75.4878,           0.025,         98.0288,          98.033,           0.025,          98.008,         98.0332,           0.025,         67.1097,         98.0289
        1.26562,           0.025,         75.2267,         75.2415,           0.025,         75.1991,         75.2399,           0.025,         3.66759,         75.2352,           0.025,         97.9019,         97.9063,           0.025,         97.8808,         97.9064,           0.025,         3.66837,         97.9021
        1.26688,           0.025,         74.9716,         74.9867,           0.025,         74.9435,         74.9851,           0.025,           0.025,         74.9803,           0.025,         97.7738,         97.7784,           0.025,         97.7524,         97.7785,           0.025,           0.025,         97.7741
1.2681200000000001,           0.025,         74.7142,         74.7296,           0.025,         74.6854,         74.7279,           0.025,           0.025,         74.7229,           0.025,         97.6446,         97.6493,           0.025,         97.6228,         97.6495,           0.025,           0.025,          97.645
        1.26938,           0.025,         74.4542,           74.47,           0.025,         74.4249,         74.4683,           0.025,           0.025,         74.4632,           0.025,         97.5142,         97.5191,           0.025,          97.492,         97.5193,           0.025,           0.025,         97.5147
        1.27062,           0.025,         74.1918,         74.2079,           0.025,         74.1619,         74.2062,           0.025,           0.025,          74.201,           0.025,         97.3826,         97.3877,           0.025,           97.36,         97.3878,           0.025,           0.025,         97.3831
        1.27188,           0.025,         73.9269,         73.9433,           0.025,         73.8965,         73.9416,           0.025,           0.025,         73.9363,           0.025,         97.2498,          97.255,           0.025,         97.2268,         97.2552,           0.025,           0.025,         97.2504
        1.27312,           0.025,         73.6594,         73.6762,           0.025,         73.6286,         73.6744,           0.025,           0.025,          73.669,           0.025,         97.1157,         97.1211,           0.025,         97.0923,         97.1213,           0.025,           0.025,         97.1164
1.2743799999999998,           0.025,         73.3893,         73.4064,           0.025,         73.3579,         73.4046,           0.025,           0.025,          73.399,           0.025,         96.9803,          96.986,           0.025,         96.9565,         96.9861,           0.025,           0.025,         96.9811
1.2756299999999998,           0.025,         73.1165,          73.134,           0.025,         73.0847,         73.1321,           0.025,           0.025,         73.1265,           0.025,         96.8436,         96.8495,           0.025,         96.8194,         96.8495,           0.025,           0.025,         96.8445
1.2768700000000002,           0.025,         72.8409,         72.8588,           0.025,         72.8086,         72.8569,           0.025,           0.025,         72.8511,           0.025,         96.7056,         96.7116,           0.025,         96.6809,         96.7117,           0.025,           0.025,         96.7065
        1.27813,           0.025,         72.5626,         72.5809,           0.025,         72.5298,          72.579,           0.025,           0.025,          72.573,           0.025,         96.5661,         96.5724,           0.025,         96.5411,         96.5725,           0.025,           0.025,         96.5672
1.2793700000000001,           0.025,         72.2815,         72.3002,           0.025,         72.2482,         72.2982,           0.025,           0.025,         72.2921,           0.025,         96.4253,         96.4318,           0.025,         96.3998,         96.4319,           0.025,           0.025,         96.4265
        1.28063,           0.025,         71.9974,         72.0165,           0.025,         71.9633,         72.0145,           0.025,           0.025,         72.0083,           0.025,          96.283,         96.2898,           0.025,         96.2571,         96.2898,           0.025,           0.025,         96.2843
        1.28187,           0.025,         71.7104,         71.7299,           0.025,         71.6757,         71.7278,           0.025,           0.025,         71.7215,           0.025,         96.1393,         96.1463,           0.025,         96.1129,         96.1463,           0.025,           0.025,         96.1407
1.2831299999999999,           0.025,         71.4203,         71.4403,           0.025,         71.3848,         71.4382,           0.025,           0.025,         71.4317,           0.025,          95.994,         96.0013,           0.025,         95.9671,         96.0013,           0.025,           0.025,         95.9955
        1.28437,           0.025,         71.1272,         71.1476,           0.025,         71.0909,         71.1454,           0.025,           0.025,         71.1388,           0.025,         95.8472,         95.8547,           0.025,         95.8198,         95.8547,           0.025,           0.025,         95.8489
1.2856299999999998,           0.025,         70.8309,         70.8518,           0.025,         70.7936,         70.8495,           0.025,           0.025,         70.8428,           0.025,         95.6989,         95.7066,           0.025,         95.6709,         95.7066,           0.025,           0.025,         95.7006
        1.28688,           0.025,         70.5313,         70.5528,           0.025,         70.4934,         70.5505,           0.025,           0.025,         70.5435,           0.025,         95.5489,         95.5569,           0.025,         95.5204,         95.5568,           0.025,           0.025,         95.5507
1.2881200000000002,           0.025,         70.2285,         70.2504,           0.025,         70.1898,         70.2481,           0.025,           0.025,          70.241,           0.025,         95.3972,         95.4055,           0.025,         95.3682,         95.4054,           0.025,           0.025,         95.3992
        1.28938,           0.025,         69.9223,         69.9447,           0.025,         69.8827,         69.9423,           0.025,           0.025,         69.9351,           0.025,         95.2438,         95.2524,           0.025,         95.2142,         95.2523,           0.025,           0.025,          95.246
        1.29062,           0.025,         69.6127,         69.6356,           0.025,         69.5721,         69.6332,           0.025,           0.025,         69.6257,           0.025,         95.0887,         95.0976,           0.025,         95.0585,         95.0974,           0.025,           0.025,          95.091
        1.29188,           0.025,         69.2995,          69.323,           0.025,          69.258,         69.3205,           0.025,           0.025,         69.3128,           0.025,         94.9318,          94.941,           0.025,          94.901,         94.9408,           0.025,           0.025,         94.9342
        1.29312,           0.025,         68.9827,         69.0068,           0.025,         68.9402,         69.0042,           0.025,           0.025,         68.9964,           0.025,         94.7731,         94.7826,           0.025,         94.7416,         94.7824,           0.025,           0.025,         94.7756
1.2943799999999999,           0.025,         68.6622,         68.6868,           0.025,          68.619,         68.6842,           0.025,           0.025,         68.6762,           0.025,         94.6124,         94.6222,           0.025,         94.5803,          94.622,           0.025,           0.025,         94.6151
1.2956299999999998,           0.025,         68.3379,         68.3631,           0.025,         68.2937,         68.3604,           0.025,           0.025,         68.3522,           0.025,         94.4498,           94.46,           0.025,         94.4171,         94.4597,           0.025,           0.025,         94.4527
        1.29688,           0.025,         68.0097,         68.0356,           0.025,         67.9647,         68.0328,           0.025,           0.025,         68.0244,           0.025,         94.2853,         94.2958,           0.025,         94.2518,         94.2955,           0.025,           0.025,         94.2883
        1.29813,           0.025,         67.6775,         67.7041,           0.025,         67.6314,         67.7012,           0.025,           0.025,         67.6926,           0.025,         94.1186,         94.1295,           0.025,         94.0845,         94.1292,           0.025,           0.025,         94.1218
1.2993700000000001,           0.025,         67.3413,         67.3685,           0.025,         67.2941,         67.3655,           0.025,           0.025,         67.3567,           0.025,         93.9499,         93.9611,           0.025,          93.915,         93.9608,           0.025,           0.025,         93.9532
        1.30063,           0.025,         67.0008,         67.0287,           0.025,         66.9529,         67.0257,           0.025,           0.025,         67.0166,           0.025,          93.779,         93.7906,           0.025,         93.7433,         93.7902,           0.025,           0.025,         93.7825
        1.30187,           0.025,          66.656,         66.6847,           0.025,         66.6071,         66.6816,           0.025,           0.025,         66.6723,           0.025,         93.6058,         93.6178,           0.025,         93.5693,         93.6174,           0.025,           0.025,         93.6095
        1.30313,           0.025,         66.3069,         66.3363,           0.025,         66.2568,         66.3331,           0.025,           0.025,         66.3235,           0.025,         93.4303,         93.4428,           0.025,          93.393,         93.4423,           0.025,           0.025,         93.4342
        1.30437,           0.025,         65.9532,         65.9833,           0.025,          65.902,         65.9801,           0.025,           0.025,         65.9703,           0.025,         93.2525,         93.2653,           0.025,         93.2143,         93.2649,           0.025,           0.025,         93.2565
1.3056299999999998,           0.025,         65.5948,         65.6257,           0.025,         65.5426,         65.6224,           0.025,           0.025,         65.6123,           0.025,         93.0722,         93.0855,           0.025,         93.0332,          93.085,           0.025,           0.025,         93.0765
1.3068799999999998,           0.025,         65.2316,         65.2634,           0.025,         65.1783,           65.26,           0.025,           0.025,         65.2496,           0.025,         92.8893,         92.9031,           0.025,         92.8494,         92.9026,           0.025,           0.025,         92.8938
1.3081200000000002,           0.025,         64.8635,         64.8962,           0.025,          64.809,         64.8926,           0.025,           0.025,          64.882,           0.025,         92.7039,         92.7182,           0.025,          92.663,         92.7176,           0.025,           0.025,         92.7086
        1.30938,           0.025,         64.4903,         64.5239,           0.025,         64.4342,         64.5203,           0.025,           0.025,         64.5093,           0.025,         92.5158,         92.5305,           0.025,         92.4739,         92.5299,           0.025,           0.025,         92.5207
1.3106200000000001,           0.025,         64.1119,         64.1464,           0.025,         64.0545,         64.1427,           0.025,           0.025,         64.1315,           0.025,         92.3248,         92.3401,           0.025,         92.2819,         92.3395,           0.025,           0.025,           92.33
        1.31188,           0.025,         63.7281,         63.7636,           0.025,         63.6693,         63.7598,           0.025,           0.025,         63.7482,           0.025,          92.131,         92.1469,           0.025,         92.0871,         92.1462,           0.025,           0.025,         92.1365
        1.31312,           0.025,         63.3388,         63.3752,           0.025,         63.2781,         63.3713,           0.025,           0.025,         63.3594,           0.025,         91.9342,         91.9507,           0.025,         91.8892,         91.9499,           0.025,           0.025,           91.94
1.3143799999999999,           0.025,         62.9437,         62.9812,           0.025,         62.8815,         62.9772,           0.025,           0.025,         62.9649,           0.025,         91.7343,         91.7514,           0.025,         91.6881,         91.7506,           0.025,           0.025,         91.7404
        1.31562,           0.025,         62.5427,         62.5813,           0.025,          62.479,         62.5772,           0.025,           0.025,         62.5646,           0.025,         91.5312,         91.5489,           0.025,         91.4838,         91.5481,           0.025,           0.025,         91.5376
1.3168799999999998,           0.025,         62.1356,         62.1754,           0.025,         62.0702,         62.1711,           0.025,           0.025,         62.1581,           0.025,         91.3248,         91.3432,           0.025,         91.2761,         91.3422,           0.025,           0.025,         91.3315
        1.31813,           0.025,         61.7222,         61.7632,           0.025,         61.6549,         61.7588,           0.025,           0.025,         61.7454,           0.025,          91.115,          91.134,           0.025,          91.065,          91.133,           0.025,           0.025,         91.1219
1.3193700000000002,           0.025,         61.3023,         61.3445,           0.025,         61.2326,         61.3399,           0.025,           0.025,         61.3262,           0.025,         90.9015,         90.9213,           0.025,         90.8502,         90.9202,           0.025,           0.025,         90.9088
        1.32063,           0.025,         60.8756,         60.9191,           0.025,         60.8041,         60.9144,           0.025,           0.025,         60.9002,           0.025,         90.6844,         90.7049,           0.025,         90.6315,         90.7038,           0.025,           0.025,          90.692
        1.32187,           0.025,         60.4419,         60.4868,           0.025,         60.3684,          60.482,           0.025,           0.025,         60.4673,           0.025,         90.4633,         90.4846,           0.025,          90.409,         90.4835,           0.025,           0.025,         90.4714
        1.32313,           0.025,          60.001,         60.0473,           0.025,         59.9254,         60.0423,           0.025,           0.025,         60.0272,           0.025,         90.2383,         90.2604,           0.025,         90.1824,         90.2592,           0.025,           0.025,         90.2467
        1.32437,           0.025,         59.5525,         59.6004,           0.025,         59.4748,         59.5952,           0.025,           0.025,         59.5796,           0.025,          90.009,          90.032,           0.025,         89.9514,         90.0307,           0.025,           0.025,         90.0178
1.3256299999999999,           0.025,         59.0963,         59.1457,           0.025,         59.0162,         59.1404,           0.025,           0.025,         59.1243,           0.025,         89.7754,         89.7993,           0.025,          89.716,         89.7979,           0.025,           0.025,         89.7846
1.3268799999999998,           0.025,         58.6319,          58.683,           0.025,         58.5494,         58.6775,           0.025,           0.025,         58.6608,           0.025,         89.5372,          89.562,           0.025,          89.476,         89.5606,           0.025,           0.025,         89.5469
        1.32812,           0.025,         58.1591,          58.212,           0.025,          58.074,         58.2063,           0.025,           0.025,          58.189,           0.025,         89.2942,         89.3201,           0.025,          89.231,         89.3185,           0.025,           0.025,         89.3044
        1.32938,           0.025,         57.6775,         57.7322,           0.025,         57.5897,         57.7263,           0.025,           0.025,         57.7085,           0.025,         89.0461,         89.0731,           0.025,          88.981,         89.0715,           0.025,           0.025,         89.0569
1.3306200000000001,           0.025,         57.1868,         57.2434,           0.025,         57.0961,         57.2373,           0.025,           0.025,         57.2188,           0.025,         88.7929,          88.821,           0.025,         88.7255,         88.8192,           0.025,           0.025,         88.8041
        1.33188,           0.025,         56.6865,         56.7452,           0.025,         56.5927,         56.7388,           0.025,           0.025,         56.7197,           0.025,         88.5341,         88.5634,           0.025,         88.4645,         88.5616,           0.025,           0.025,         88.5459
        1.33312,           0.025,         56.1762,         56.2371,           0.025,         56.0792,         56.2305,           0.025,           0.025,         56.2106,           0.025,         88.2696,         88.3002,           0.025,         88.1975,         88.2982,           0.025,           0.025,          88.282
        1.33438,           0.025,         55.6555,         55.7187,           0.025,          55.555,         55.7118,           0.025,           0.025,         55.6912,           0.025,          87.999,         88.0309,           0.025,         87.9243,         88.0288,           0.025,           0.025,          88.012
        1.33562,           0.025,         55.1239,         55.1894,           0.025,         55.0197,         55.1823,           0.025,           0.025,         55.1609,           0.025,         87.7219,         87.7553,           0.025,         87.6445,          87.753,           0.025,           0.025,         87.7356
1.3368799999999998,           0.025,         54.5808,         54.6489,           0.025,         54.4728,         54.6415,           0.025,           0.025,         54.6193,           0.025,         87.4381,          87.473,           0.025,         87.3577,         87.4706,           0.025,           0.025,         87.4525
1.3381299999999998,           0.025,         54.0256,         54.0965,           0.025,         53.9135,         54.0888,           0.025,           0.025,         54.0656,           0.025,         87.1472,         87.1836,           0.025,         87.0636,         87.1811,           0.025,           0.025,         87.1623
1.3393700000000002,           0.025,         53.4578,         53.5316,           0.025,         53.3414,         53.5236,           0.025,           0.025,         53.4995,           0.025,         86.8487,         86.8869,           0.025,         86.7617,         86.8842,           0.025,           0.025,         86.8646
        1.34063,           0.025,         52.8766,         52.9536,           0.025,         52.7556,         52.9452,           0.025,           0.025,         52.9201,           0.025,         86.5421,         86.5821,           0.025,         86.4515,         86.5793,           0.025,           0.025,         86.5589
1.3418700000000001,           0.025,         52.2814,         52.3617,           0.025,         52.1554,          52.353,           0.025,           0.025,         52.3267,           0.025,          86.227,          86.269,           0.025,         86.1326,          86.266,           0.025,           0.025,         86.2448
        1.34313,           0.025,         51.6712,         51.7551,           0.025,           51.54,          51.746,           0.025,           0.025,         51.7186,           0.025,         85.9028,          85.947,           0.025,         85.8042,         85.9437,           0.025,           0.025,         85.9216
        1.34437,           0.025,         51.0453,          51.133,           0.025,         50.9085,         51.1235,           0.025,           0.025,         51.0948,           0.025,          85.569,         85.6154,           0.025,         85.4658,         85.6119,           0.025,           0.025,         85.5887
1.3456299999999999,           0.025,         50.4026,         50.4945,           0.025,         50.2597,         50.4845,           0.025,           0.025,         50.4544,           0.025,         85.2247,         85.2736,           0.025,         85.1165,         85.2699,           0.025,           0.025,         85.2456
        1.34687,           0.025,         49.7421,         49.8384,           0.025,         49.5927,          49.828,           0.025,           0.025,         49.7964,           0.025,         84.8692,         84.9208,           0.025,         84.7557,         84.9168,           0.025,           0.025,         84.8914
1.3481299999999998,           0.025,         49.0625,         49.1637,           0.025,         48.9061,         49.1527,           0.025,           0.025,         49.1196,           0.025,         84.5018,         84.5562,           0.025,         84.3825,          84.552,           0.025,           0.025,         84.5252
        1.34938,           0.025,         48.3625,          48.469,           0.025,         48.1986,         48.4574,           0.025,           0.025,         48.4226,           0.025,         84.1214,          84.179,           0.025,         83.9957,         84.1744,           0.025,           0.025,         84.1463
1.3506200000000002,           0.025,         47.6407,         47.7529,           0.025,         47.4685,         47.7407,           0.025,           0.025,          47.704,           0.025,          83.727,          83.788,           0.025,         83.5942,         83.7831,           0.025,           0.025,         83.7534
        1.35188,           0.025,         46.8953,         47.0138,           0.025,         46.7141,         47.0009,           0.025,           0.025,         46.9621,           0.025,         83.3172,         83.3821,           0.025,         83.1767,         83.3768,           0.025,           0.025,         83.3454
        1.35312,           0.025,         46.1245,         46.2499,           0.025,         45.9333,         46.2363,           0.025,           0.025,         46.1952,           0.025,         82.8908,         82.9599,           0.025,         82.7416,         82.9542,           0.025,           0.025,         82.9209
        1.35438,           0.025,          45.326,          45.459,           0.025,         45.1239,         45.4446,           0.025,           0.025,          45.401,           0.025,         82.4462,         82.5198,           0.025,         82.2873,         82.5137,           0.025,           0.025,         82.4783
        1.35562,           0.025,         44.4974,         44.6389,           0.025,         44.2831,         44.6236,           0.025,           0.025,         44.5773,           0.025,         81.9813,         82.0601,           0.025,         81.8116,         82.0535,           0.025,           0.025,         82.0158
1.3568799999999999,           0.025,         43.6359,         43.7869,           0.025,          43.408,         43.7705,           0.025,           0.025,         43.7211,           0.025,         81.4941,         81.5787,           0.025,         81.3122,         81.5715,           0.025,           0.025,         81.5311
1.3581299999999998,           0.025,         42.7381,         42.8996,           0.025,         42.4948,         42.8821,           0.025,           0.025,         42.8292,           0.025,          80.982,         81.0732,           0.025,         80.7861,         81.0653,           0.025,           0.025,         81.0219
        1.35938,           0.025,            41.8,         41.9736,           0.025,         41.5394,         41.9548,           0.025,           0.025,         41.8979,           0.025,         80.4419,         80.5405,           0.025,           80.23,         80.5318,           0.025,           0.025,         80.4851
        1.36063,           0.025,         40.8171,         41.0043,           0.025,         40.5366,          40.984,           0.025,           0.025,         40.9227,           0.025,         79.8702,         79.9772,           0.025,         79.6396,         79.9677,           0.025,           0.025,         79.9171
1.3618700000000001,           0.025,         39.7837,         39.9867,           0.025,         39.4802,         39.9647,           0.025,           0.025,         39.8983,           0.025,         79.2622,         79.3791,           0.025,         79.0098,         79.3686,           0.025,           0.025,         79.3134
        1.36313,           0.025,         38.6931,         38.9143,           0.025,         38.3628,         38.8903,           0.025,           0.025,         38.8179,           0.025,         78.6124,          78.741,           0.025,         78.3341,         78.7293,           0.025,           0.025,         78.6687
        1.36437,           0.025,         37.5367,         37.7794,           0.025,         37.1747,         37.7532,           0.025,           0.025,         37.6737,           0.025,         77.9138,         78.0561,           0.025,         77.6041,         78.0431,           0.025,           0.025,          77.976
        1.36563,           0.025,         36.3039,         36.5723,           0.025,         35.9039,         36.5433,           0.025,           0.025,         36.4556,           0.025,         77.1572,         77.3163,           0.025,          76.809,         77.3015,           0.025,           0.025,         77.2267
        1.36687,           0.025,         34.9809,         35.2806,           0.025,         34.5344,         35.2483,           0.025,           0.025,         35.1504,           0.025,         76.3306,         76.5104,           0.025,         75.9339,         76.4935,           0.025,           0.025,          76.409
1.3681299999999998,           0.025,         33.5494,          33.888,           0.025,         33.0447,         33.8516,           0.025,           0.025,         33.7411,           0.025,         75.4177,         75.6237,           0.025,         74.9582,         75.6042,           0.025,           0.025,         75.5073
1.3693799999999998,           0.025,         31.9842,         32.3726,           0.025,         31.4044,         32.3309,           0.025,           0.025,         32.2043,           0.025,         74.3953,         74.6355,           0.025,         73.8514,         74.6127,           0.025,           0.025,         74.4996
1.3706200000000002,           0.025,          30.249,         30.7034,           0.025,         29.5684,         30.6548,           0.025,           0.025,          30.507,           0.025,         73.2289,          73.516,           0.025,         72.5658,         73.4885,           0.025,           0.025,         73.3532
        1.37188,           0.025,         28.2884,         28.8347,           0.025,         27.4683,         28.7767,           0.025,           0.025,         28.5995,           0.025,         71.8636,         72.2185,           0.025,         71.0202,         72.1847,           0.025,           0.025,         72.0172
1.3731200000000001,           0.025,         26.0103,         26.6942,           0.025,         24.9566,         26.6223,           0.025,           0.025,         26.4016,           0.025,         70.2033,         70.6656,           0.025,         69.0522,         70.6219,           0.025,           0.025,         70.4038
        1.37438,           0.025,         23.2407,          24.155,           0.025,          21.754,         24.0606,           0.025,           0.025,         23.7684,           0.025,         68.0525,         68.7105,           0.025,          66.246,         68.6498,           0.025,           0.025,          68.341
        1.37562,           0.025,         19.5695,         20.9577,           0.025,         16.9136,         20.8201,           0.025,           0.025,         20.3868,           0.025,         64.8872,         66.0152,           0.025,         60.3617,         65.9178,           0.025,           0.025,         65.4008
1.3768799999999999,           0.025,         13.3891,         16.3932,           0.025,         4.57846,         16.1377,           0.025,           0.025,          15.286,           0.025,         57.6694,         61.3997,           0.025,         9.44213,         61.1632,           0.025,           0.025,         59.7281
        1.37812,           0.025,         1.56737,         7.22138,           0.025,       0.0250001,         6.51217,           0.025,           0.025,         4.46673,           0.025,         10.3214,         39.6806,           0.025,       0.0250275,         36.9181,           0.025,           0.025,         23.4126
1.3793799999999998,           0.025,           0.025,       0.0328189,           0.025,           0.025,       0.0260573,           0.025,           0.025,       0.0250007,           0.025,       0.0250008,         0.22699,           0.025,           0.025,        0.145061,           0.025,           0.025,       0.0259774
        1.38063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.3818700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.38313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.38437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.38563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.38687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.3881299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.3893799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.39062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.39188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.3931200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.39438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.39562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.39688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.39812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.3993799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4006299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4018700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.40313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4043700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.40563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.40687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4081299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.40937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4106299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.41188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4131200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.41438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.41562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.41688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.41812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4193799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4206299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.42188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.42313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4243700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.42563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.42687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.42813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.42937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4306299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4318799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4331200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.43438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4356200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.43688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.43812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4393799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.44062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4418799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.44313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4443700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.44563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.44687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.44813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.44937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4506299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4518799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.45312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.45438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4556200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.45688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.45812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.45938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.46062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4618799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4631299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4643700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.46563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4668700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.46813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.46937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4706299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.47187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4731299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.47438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4756200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.47688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.47812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.47938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.48062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4818799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4831299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.48438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.48563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4868700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.48813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.48937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.49063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.49187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4931299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4943799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4956200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.49688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.4981200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.49938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.50062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5018799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5031299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5043799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.50563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5068700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.50813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.50937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.51063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.51187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5131299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5143799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.51562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.51688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5181200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.51938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.52062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.52188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.52312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5243799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5256299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5268700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.52813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5293700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.53063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.53187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5331299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5343799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5356299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.53688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5381200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.53938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.54062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.54188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.54312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5443799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5456299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.54688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.54813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5493700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.55063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.55187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.55313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.55437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5556299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5568799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5581200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.55938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5606200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.56188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.56312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5643799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5656299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5668799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.56813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5693700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.57063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.57187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.57313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.57437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5756299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5768799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.57812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.57938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5806200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.58188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.58312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.58438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.58562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5868799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5881299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5893700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.59063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5918700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.59313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.59437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5956299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5968799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.5981299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.59938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6006200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.60188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.60312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.60438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.60562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6068799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6081299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.60938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.61063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6118700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.61313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.61437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.61563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.61687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6181299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6193799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6206200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.62188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6231200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.62438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.62562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6268799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6281299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6293799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.63063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6318700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.63313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.63437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.63563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.63687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6381299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6393799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.64062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.64188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6431200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.64438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.64562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.64688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.64812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6493799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6506299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6518700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.65313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6543700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.65563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.65687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6581299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6593799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6606299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.66188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6631200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.66438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.66562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.66688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.66812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6693799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6706299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.67188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.67313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6743700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.67563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.67687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.67813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.67937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6806299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6818799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6831200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.68438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6856200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.68688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.68812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6893799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6906299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6918799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.69313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.6943700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.69563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.69687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.69813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.69937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7006299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7018799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.70312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.70438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7056200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.70688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.70812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.70938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.71062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7118799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7131299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7143700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.71563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7168700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.71813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.71937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7206299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7218799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7231299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.72438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7256200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.72688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.72812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.72938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.73062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7318799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7331299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.73438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.73563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7368700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.73813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.73937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.74063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.74187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7431299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7443799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7456200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.74688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7481200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.74938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.75062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7518799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7531299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7543799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.75563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7568700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.75813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.75937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.76063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.76187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7631299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7643799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.76562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.76688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7681200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.76938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.77062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.77188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.77312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7743799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7756299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7768700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.77813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7793700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.78063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.78187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7831299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7843799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7856299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.78688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7881200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.78938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.79062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.79188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.79312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7943799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7956299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.79688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.79813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.7993700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.80063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.80187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.80313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.80437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8056299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8068799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8081200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.80938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8106200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.81188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.81312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8143799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8156299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8168799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.81813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8193700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.82063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.82187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.82313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.82437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8256299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8268799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.82812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.82938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8306200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.83188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.83312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.83438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.83562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8368799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8381299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8393700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.84063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8418700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.84313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.84437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8456299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8468799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8481299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.84938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8506200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.85188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.85312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.85438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.85562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8568799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8581299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.85938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.86063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8618700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.86313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.86437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.86563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.86687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8681299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8693799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8706200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.87188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8731200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.87438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.87562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8768799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8781299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8793799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.88063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8818700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.88313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.88437,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.88563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.88687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8881299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8893799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.89062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.89188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8931200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.89438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.89562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.89688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.89812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.8993799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9006299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9018700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.90313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9043700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.90563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.90687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9081299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9093799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9106299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.91188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9131200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.91438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.91562,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.91688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.91812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9193799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9206299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.92188,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.92313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9243700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.92563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.92687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.92813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.92937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9306299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9318799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9331200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.93438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9356200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.93688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.93812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9393799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9406299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9418799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.94313,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9443700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.94563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.94687,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.94813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.94937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9506299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9518799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.95312,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.95438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9556200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.95688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.95812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.95938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.96062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9618799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9631299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9643700000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.96563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9668700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.96813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.96937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9706299999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9718799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9731299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.97438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9756200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.97688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.97812,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.97938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.98062,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9818799999999999,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9831299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.98438,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.98563,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9868700000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.98813,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.98937,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.99063,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.99187,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9931299999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9943799999999998,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9956200000000002,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.99688,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
1.9981200000000001,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025
        1.99938,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025,           0.025


==> data/studies/groups.csv <==
         groups,     dt_time_100, dt_time_100_err,     dt_time_200, dt_time_200_err,     dt_time_400, dt_time_400_err,     p1_time_100, p1_time_100_err,     p1_time_200, p1_time_200_err,     p1_time_400, p1_time_400_err,     rt_time_100, rt_time_100_err,     rt_time_200, rt_time_200_err,     rt_time_400, rt_time_400_err,      serial_100,  serial_100_err,      serial_200,  serial_200_err,      serial_400,  serial_400_err
              1,             1.0,       0.0818275,             1.0,      0.00156155,             1.0,       0.0210759,             1.0,        0.333996,             1.0,        0.110398,             1.0,       0.0746216,             1.0,       0.0294183,             1.0,       0.0167459,             1.0,       0.0179695,             1.0,             nan,             1.0,             nan,             1.0,             nan
              2,        0.995738,       0.0580664,         1.04665,      0.00982185,         1.04895,        0.016619,         0.85835,        0.231145,        0.940982,       0.0750159,        0.934178,        0.052117,         1.02708,       0.0253011,         1.06095,       0.0132051,         1.05699,       0.0142024,         1.70348,             nan,         1.65674,             nan,         1.66987,             nan
              4,          1.0912,        0.139506,         1.14143,       0.0297783,         1.21216,        0.021137,        0.911034,        0.425341,         0.91373,       0.0912754,         1.00417,        0.107687,         1.12603,       0.0442199,          1.1801,       0.0319163,         1.22818,       0.0167277,         3.13646,             nan,         3.07393,             nan,         3.12865,             nan
              8,          1.1905,        0.072148,         1.33304,             nan,         1.49181,             nan,        0.913519,        0.230639,        0.930047,             nan,        0.969729,             nan,          1.2671,       0.0288227,         1.40383,             nan,          1.5306,             nan,         6.00668,             nan,         5.92084,             nan,         5.98851,             nan
             16,         1.39516,             nan,         1.66865,             nan,         2.00832,             nan,         1.04672,             nan,        0.879708,             nan,         1.00927,             nan,         1.49967,             nan,         1.80809,             nan,         2.08371,             nan,         11.6614,             nan,         11.6489,             nan,           11.75,             nan
             32,         1.78606,             nan,         2.33456,             nan,         2.99137,             nan,        0.999006,             nan,        0.815483,             nan,        0.949079,             nan,         2.02808,             nan,         2.60773,             nan,         3.14492,             nan,         23.6317,             nan,         22.7938,             nan,         23.1217,             nan
             64,         2.62172,             nan,         3.71055,             nan,         5.00231,             nan,        0.845924,             nan,        0.699531,             nan,        0.815558,             nan,         3.15222,             nan,         4.25406,             nan,         5.31552,             nan,         45.6233,             nan,         44.8781,             nan,             nan,             nan
            128,         4.42601,             nan,         6.65533,             nan,         9.24504,             nan,        0.777336,             nan,        0.816525,             nan,        0.766162,             nan,         5.52663,             nan,         7.72164,             nan,         9.88118,             nan,             nan,             nan,             nan,             nan,             nan,             nan


==> data/studies/particles.csv <==
      particles,              25,              50,             100,             200,             400,             800,            1200,            1600
              1,     4.73539e-05,     1.17596e-05,     2.39917e-05,     5.66959e-06,     6.35123e-06,      7.5299e-07,     5.65466e-07,     5.46435e-07
              2,     1.10315e-05,     1.80514e-05,     3.75775e-06,     5.83273e-06,     6.44984e-07,     4.54895e-07,     1.64693e-07,     2.76841e-07
              4,     1.53694e-05,     3.52661e-06,      4.8344e-06,     5.60873e-07,     7.06458e-07,     3.97658e-07,     5.34331e-07,      1.1326e-07
              8,     1.07477e-06,     5.37225e-06,     2.59311e-07,     9.37544e-07,     3.11225e-07,     7.27907e-08,     1.29494e-07,     1.03108e-07
             16,     3.33978e-06,     1.49396e-06,     1.36112e-06,     2.89362e-07,     1.32431e-08,     1.30499e-07,     1.63858e-07,     1.88204e-08


==> data/studies/polar.csv <==
         angles,              25,              50,             100,             200,             400,             800,            1200,            1600
              2,        0.141361,        0.162793,        0.175993,        0.184174,        0.188872,        0.191054,        0.191687,        0.192005
              4,       0.0364533,       0.0382304,        0.040413,       0.0432673,       0.0464152,       0.0478725,       0.0486827,       0.0491608
              8,      0.00999211,       0.0103035,       0.0106403,       0.0110514,       0.0115463,        0.012169,       0.0126047,       0.0129479
             16,       0.0028092,      0.00295377,       0.0030739,      0.00318336,      0.00328629,      0.00340252,      0.00348193,      0.00354573
             32,     0.000629179,     0.000733752,     0.000761028,     0.000789554,     0.000811814,     0.000832936,     0.000846869,     0.000859329


==> data/studies/spatial.csv <==
              n,               2,               4,               8,              16,              32
             25,        0.119424,       0.0685421,       0.0613756,       0.0601603,       0.0598872
             50,       0.0214348,       0.0454674,       0.0358671,       0.0342954,       0.0339407
            100,       0.0284101,       0.0344467,       0.0217674,       0.0197457,       0.0192556
            200,       0.0237599,       0.0305898,       0.0139521,        0.011383,       0.0107691
            400,        0.011217,       0.0027179,      0.00962434,      0.00645673,      0.00574841
            800,      0.00406029,      0.00569959,      0.00693482,      0.00349636,      0.00274153
           1200,      0.00291744,      0.00435326,      0.00444787,      0.00221751,      0.00165495
           1600,      0.00155847,       0.0014184,      0.00181668,      0.00145069,      0.00137872


==> data/tophat/comparison.csv <==
t,  x1_mat,  x1_rad,  x2_mat,  x2_rad,  x3_mat,  x3_rad,  x4_mat,  x4_rad,  x5_mat,  x5_rad,  x6_mat,  x6_rad
0.00E+00, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01, 5.00E+01
1.00E-08, 4.50E+02, 4.50E+02, 2.87E+02, 2.89E+02, 5.07E+01, 5.72E+01, 4.99E+01, 4.97E+01, 4.86E+01, 4.51E+01, 5.00E+01, 5.00E+01
2.00E-08, 4.68E+02, 4.68E+02, 3.70E+02, 3.70E+02, 7.55E+01, 1.03E+02, 4.98E+01, 4.98E+01, 4.76E+01, 4.49E+01, 5.00E+01, 5.00E+01
3.00E-08, 4.73E+02, 4.73E+02, 3.95E+02, 3.95E+02, 1.69E+02, 1.73E+02, 5.04E+01, 5.45E+01, 4.68E+01, 4.48E+01, 5.00E+01, 5.00E+01
4.00E-08, 4.76E+02, 4.76E+02, 4.09E+02, 4.09E+02, 2.18E+02, 2.19E+02, 5.58E+01, 6.77E+01, 4.63E+01, 4.48E+01, 5.00E+01, 5.00E+01
5.00E-08, 4.77E+02, 4.77E+02, 4.16E+02, 4.16E+02, 2.59E+02, 2.59E+02, 7.22E+01, 8.79E+01, 4.59E+01, 4.52E+01, 5.00E+01, 5.00E+01
6.00E-08, 4.78E+02, 4.78E+02, 4.22E+02, 4.22E+02, 2.90E+02, 2.91E+02, 1.12E+02, 1.21E+02, 4.61E+01, 4.84E+01, 5.00E+01, 5.00E+01
7.00E-08, 4.79E+02, 4.79E+02, 4.26E+02, 4.26E+02, 3.13E+02, 3.14E+02, 1.53E+02, 1.55E+02, 4.83E+01, 5.65E+01, 5.00E+01, 5.00E+01
8.00E-08, 4.80E+02, 4.80E+02, 4.29E+02, 4.29E+02, 3.30E+02, 3.30E+02, 1.81E+02, 1.82E+02, 5.54E+01, 6.96E+01, 5.00E+01, 5.00E+01
9.00E-08, 4.80E+02, 4.80E+02, 4.32E+02, 4.32E+02, 3.42E+02, 3.42E+02, 2.06E+02, 2.07E+02, 7.52E+01, 9.04E+01, 5.00E+01, 5.00E+01
1.00E-07, 4.81E+02, 4.81E+02, 4.35E+02, 4.35E+02, 3.51E+02, 3.51E+02, 2.32E+02, 2.32E+02, 1.05E+02, 1.12E+02, 5.00E+01, 5.00E+01
1.10E-07, 4.81E+02, 4.81E+02, 4.37E+02, 4.37E+02, 3.58E+02, 3.58E+02, 2.53E+02, 2.53E+02, 1.25E+02, 1.27E+02, 5.00E+01, 5.00E+01
1.20E-07, 4.81E+02, 4.81E+02, 4.38E+02, 4.38E+02, 3.64E+02, 3.64E+02, 2.68E+02, 2.68E+02, 1.39E+02, 1.40E+02, 5.00E+01, 5.00E+01
1.30E-07, 4.82E+02, 4.82E+02, 4.40E+02, 4.40E+02, 3.68E+02, 3.68E+02, 2.78E+02, 2.79E+02, 1.51E+02, 1.52E+02, 5.00E+01, 5.00E+01
1.40E-07, 4.82E+02, 4.82E+02, 4.41E+02, 4.41E+02, 3.72E+02, 3.72E+02, 2.87E+02, 2.87E+02, 1.64E+02, 1.65E+02, 5.00E+01, 5.00E+01
1.50E-07, 4.82E+02, 4.82E+02, 4.42E+02, 4.42E+02, 3.75E+02, 3.75E+02, 2.93E+02, 2.93E+02, 1.78E+02, 1.79E+02, 5.00E+01, 5.00E+01
1.60E-07, 4.82E+02, 4.82E+02, 4.42E+02, 4.42E+02, 3.77E+02, 3.77E+02, 2.99E+02, 2.99E+02, 1.91E+02, 1.92E+02, 5.00E+01, 5.00E+01
1.70E-07, 4.83E+02, 4.83E+02, 4.43E+02, 4.43E+02, 3.79E+02, 3.79E+02, 3.03E+02, 3.03E+02, 2.02E+02, 2.02E+02, 5.00E+01, 5.00E+01
1.80E-07, 4.83E+02, 4.83E+02, 4.43E+02, 4.43E+02, 3.80E+02, 3.80E+02, 3.06E+02, 3.06E+02, 2.10E+02, 2.10E+02, 5.00E+01, 5.00E+01
1.90E-07, 4.83E+02, 4.83E+02, 4.44E+02, 4.44E+02, 3.81E+02, 3.81E+02, 3.09E+02, 3.09E+02, 2.16E+02, 2.16E+02, 5.00E+01, 5.00E+01
2.00E-07, 4.83E+02, 4.83E+02, 4.44E+02, 4.44E+02, 3.82E+02, 3.82E+02, 3.11E+02, 3.11E+02, 2.19E+02, 2.19E+02, 5.00E+01, 5.00E+01
2.10E-07, 4.83E+02, 4.83E+02, 4.45E+02, 4.45E+02, 3.83E+02, 3.83E+02, 3.12E+02, 3.12E+02, 2.21E+02, 2.21E+02, 5.00E+01, 5.00E+01
2.20E-07, 4.83E+02, 4.83E+02, 4.45E+02, 4.45E+02, 3.84E+02, 3.84E+02, 3.14E+02, 3.14E+02, 2.23E+02, 2.23E+02, 5.00E+01, 5.00E+01
2.30E-07, 4.83E+02, 4.83E+02, 4.45E+02, 4.45E+02, 3.84E+02, 3.84E+02, 3.14E+02, 3.14E+02, 2.24E+02, 2.24E+02, 5.00E+01, 5.00E+01
2.40E-07, 4.83E+02, 4.83E+02, 4.46E+02, 4.46E+02, 3.85E+02, 3.85E+02, 3.15E+02, 3.15E+02, 2.24E+02, 2.24E+02, 5.00E+01, 5.00E+01
2.50E-07, 4.84E+02, 4.84E+02, 4.46E+02, 4.46E+02, 3.85E+02, 3.85E+02, 3.15E+02, 3.15E+02, 2.25E+02, 2.25E+02, 5.00E+01, 5.00E+01
2.60E-07, 4.84E+02, 4.84E+02, 4.46E+02, 4.46E+02, 3.86E+02, 3.86E+02, 3.16E+02, 3.16E+02, 2.25E+02, 2.25E+02, 5.00E+01, 5.00E+01
2.70E-07, 4.84E+02, 4.84E+02, 4.46E+02, 4.46E+02, 3.86E+02, 3.86E+02, 3.16E+02, 3.16E+02, 2.25E+02, 2.25E+02, 5.00E+01, 5.00E+01
2.80E-07, 4.84E+02, 4.84E+02, 4.47E+02, 4.47E+02, 3.86E+02, 3.86E+02, 3.16E+02, 3.16E+02, 2.26E+02, 2.26E+02, 5.00E+01, 5.00E+01
2.90E-07, 4.84E+02, 4.84E+02, 4.47E+02, 4.47E+02, 3.87E+02, 3.87E+02, 3.17E+02, 3.17E+02, 2.26E+02, 2.26E+02, 5.00E+01, 5.00E+01
3.00E-07, 4.84E+02, 4.84E+02, 4.47E+02, 4.47E+02, 3.87E+02, 3.87E+02, 3.17E+02, 3.17E+02, 2.26E+02, 2.26E+02, 5.00E+01, 5.00E+01
3.10E-07, 4.84E+02, 4.84E+02, 4.47E+02, 4.47E+02, 3.87E+02, 3.87E+02, 3.17E+02, 3.17E+02, 2.26E+02, 2.26E+02, 5.00E+01, 5.00E+01
3.20E-07, 4.84E+02, 4.84E+02, 4.48E+02, 4.48E+02, 3.87E+02, 3.87E+02, 3.17E+02, 3.17E+02, 2.26E+02, 2.26E+02, 5.00E+01, 5.00E+01
3.30E-07, 4.84E+02, 4.84E+02, 4.48E+02, 4.48E+02, 3.88E+02, 3.88E+02, 3.18E+02, 3.18E+02, 2.27E+02, 2.27E+02, 5.00E+01, 5.00E+01
3.40E-07, 4.84E+02, 4.84E+02, 4.48E+02, 4.48E+02, 3.88E+02, 3.88E+02, 3.18E+02, 3.18E+02, 2.27E+02, 2.27E+02, 5.00E+01, 5.00E+01
3.50E-07, 4.84E+02, 4.84E+02, 4.48E+02, 4.48E+02, 3.88E+02, 3.88E+02, 3.18E+02, 3.18E+02, 2.27E+02, 2.27E+02, 5.00E+01, 5.00E+01
3.60E-07, 4.84E+02, 4.84E+02, 4.48E+02, 4.48E+02, 3.89E+02, 3.89E+02, 3.19E+02, 3.19E+02, 2.27E+02, 2.27E+02, 5.00E+01, 5.00E+01
3.70E-07, 4.85E+02, 4.85E+02, 4.49E+02, 4.49E+02, 3.89E+02, 3.89E+02, 3.19E+02, 3.19E+02, 2.27E+02, 2.27E+02, 5.00E+01, 5.00E+01
3.80E-07, 4.85E+02, 4.85E+02, 4.49E+02, 4.49E+02, 3.89E+02, 3.89E+02, 3.19E+02, 3.19E+02, 2.28E+02, 2.28E+02, 5.00E+01, 5.00E+01
3.90E-07, 4.85E+02, 4.85E+02, 4.49E+02, 4.49E+02, 3.90E+02, 3.90E+02, 3.19E+02, 3.19E+02, 2.28E+02, 2.28E+02, 5.00E+01, 5.00E+01
4.00E-07, 4.85E+02, 4.85E+02, 4.49E+02, 4.49E+02, 3.90E+02, 3.90E+02, 3.20E+02, 3.20E+02, 2.28E+02, 2.28E+02, 5.00E+01, 5.00E+01
4.10E-07, 4.85E+02, 4.85E+02, 4.49E+02, 4.49E+02, 3.90E+02, 3.90E+02, 3.20E+02, 3.20E+02, 2.28E+02, 2.28E+02, 5.00E+01, 5.00E+01
4.20E-07, 4.85E+02, 4.85E+02, 4.50E+02, 4.50E+02, 3.91E+02, 3.91E+02, 3.20E+02, 3.20E+02, 2.28E+02, 2.28E+02, 5.00E+01, 5.00E+01
4.30E-07, 4.85E+02, 4.85E+02, 4.50E+02, 4.50E+02, 3.91E+02, 3.91E+02, 3.21E+02, 3.21E+02, 2.29E+02, 2.29E+02, 5.00E+01, 5.00E+01
4.40E-07, 4.85E+02, 4.85E+02, 4.50E+02, 4.50E+02, 3.91E+02, 3.91E+02, 3.21E+02, 3.21E+02, 2.29E+02, 2.29E+02, 5.00E+01, 5.00E+01
4.50E-07, 4.85E+02, 4.85E+02, 4.50E+02, 4.50E+02, 3.92E+02, 3.92E+02, 3.21E+02, 3.21E+02, 2.29E+02, 2.29E+02, 5.00E+01, 5.00E+01
4.60E-07, 4.85E+02, 4.85E+02, 4.50E+02, 4.50E+02, 3.92E+02, 3.92E+02, 3.21E+02, 3.21E+02, 2.29E+02, 2.29E+02, 5.00E+01, 5.00E+01
4.70E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.92E+02, 3.92E+02, 3.22E+02, 3.22E+02, 2.29E+02, 2.29E+02, 5.00E+01, 5.00E+01
4.80E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.92E+02, 3.92E+02, 3.22E+02, 3.22E+02, 2.30E+02, 2.30E+02, 5.00E+01, 5.00E+01
4.90E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.93E+02, 3.93E+02, 3.22E+02, 3.22E+02, 2.30E+02, 2.30E+02, 5.00E+01, 5.00E+01
5.00E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.93E+02, 3.93E+02, 3.22E+02, 3.22E+02, 2.30E+02, 2.30E+02, 5.00E+01, 5.00E+01
5.10E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.93E+02, 3.93E+02, 3.23E+02, 3.23E+02, 2.30E+02, 2.30E+02, 5.00E+01, 5.00E+01
5.20E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.94E+02, 3.94E+02, 3.23E+02, 3.23E+02, 2.30E+02, 2.30E+02, 5.00E+01, 5.00E+01
5.30E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.94E+02, 3.94E+02, 3.23E+02, 3.23E+02, 2.31E+02, 2.31E+02, 5.00E+01, 5.00E+01
5.40E-07, 4.85E+02, 4.85E+02, 4.51E+02, 4.51E+02, 3.94E+02, 3.94E+02, 3.24E+02, 3.24E+02, 2.31E+02, 2.31E+02, 5.00E+01, 5.00E+01
5.50E-07, 4.85E+02, 4.85E+02, 4.52E+02, 4.52E+02, 3.94E+02, 3.94E+02, 3.24E+02, 3.24E+02, 2.31E+02, 2.31E+02, 5.00E+01, 5.00E+01
5.60E-07, 4.85E+02, 4.85E+02, 4.52E+02, 4.52E+02, 3.95E+02, 3.95E+02, 3.24E+02, 3.24E+02, 2.31E+02, 2.31E+02, 5.00E+01, 5.00E+01
5.70E-07, 4.85E+02, 4.85E+02, 4.52E+02, 4.52E+02, 3.95E+02, 3.95E+02, 3.24E+02, 3.24E+02, 2.31E+02, 2.31E+02, 5.00E+01, 5.00E+01
5.80E-07, 4.86E+02, 4.86E+02, 4.52E+02, 4.52E+02, 3.95E+02, 3.95E+02, 3.25E+02, 3.25E+02, 2.32E+02, 2.32E+02, 5.00E+01, 5.00E+01
5.90E-07, 4.86E+02, 4.86E+02, 4.52E+02, 4.52E+02, 3.95E+02, 3.95E+02, 3.25E+02, 3.25E+02, 2.32E+02, 2.32E+02, 5.00E+01, 5.00E+01
6.00E-07, 4.86E+02, 4.86E+02, 4.52E+02, 4.52E+02, 3.96E+02, 3.96E+02, 3.25E+02, 3.25E+02, 2.32E+02, 2.32E+02, 5.00E+01, 5.00E+01
6.10E-07, 4.86E+02, 4.86E+02, 4.52E+02, 4.52E+02, 3.96E+02, 3.96E+02, 3.25E+02, 3.25E+02, 2.32E+02, 2.32E+02, 5.00E+01, 5.00E+01
6.20E-07, 4.86E+02, 4.86E+02, 4.52E+02, 4.52E+02, 3.96E+02, 3.96E+02, 3.25E+02, 3.25E+02, 2.32E+02, 2.32E+02, 5.00E+01, 5.00E+01
6.30E-07, 4.86E+02, 4.86E+02, 4.52E+02, 4.52E+02, 3.96E+02, 3.96E+02, 3.26E+02, 3.26E+02, 2.32E+02, 2.32E+02, 5.00E+01, 5.00E+01
6.40E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.96E+02, 3.96E+02, 3.26E+02, 3.26E+02, 2.33E+02, 2.33E+02, 5.00E+01, 5.00E+01
6.50E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.97E+02, 3.97E+02, 3.26E+02, 3.26E+02, 2.33E+02, 2.33E+02, 5.00E+01, 5.00E+01
6.60E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.97E+02, 3.97E+02, 3.26E+02, 3.26E+02, 2.33E+02, 2.33E+02, 5.00E+01, 5.00E+01
6.70E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.97E+02, 3.97E+02, 3.26E+02, 3.26E+02, 2.33E+02, 2.33E+02, 5.00E+01, 5.00E+01
6.80E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.97E+02, 3.97E+02, 3.27E+02, 3.27E+02, 2.33E+02, 2.33E+02, 5.00E+01, 5.00E+01
6.90E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.97E+02, 3.97E+02, 3.27E+02, 3.27E+02, 2.33E+02, 2.33E+02, 5.00E+01, 5.00E+01
7.00E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.98E+02, 3.98E+02, 3.27E+02, 3.27E+02, 2.33E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.10E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.98E+02, 3.98E+02, 3.27E+02, 3.27E+02, 2.34E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.20E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.98E+02, 3.98E+02, 3.27E+02, 3.27E+02, 2.34E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.30E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.98E+02, 3.98E+02, 3.28E+02, 3.28E+02, 2.34E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.40E-07, 4.86E+02, 4.86E+02, 4.53E+02, 4.53E+02, 3.98E+02, 3.98E+02, 3.28E+02, 3.28E+02, 2.34E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.50E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.98E+02, 3.98E+02, 3.28E+02, 3.28E+02, 2.34E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.60E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.28E+02, 3.28E+02, 2.34E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.70E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.28E+02, 3.28E+02, 2.34E+02, 2.34E+02, 5.00E+01, 5.00E+01
7.80E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.28E+02, 3.28E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
7.90E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.29E+02, 3.29E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.00E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.29E+02, 3.29E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.10E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.29E+02, 3.29E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.20E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.29E+02, 3.29E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.30E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 3.99E+02, 3.99E+02, 3.29E+02, 3.29E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.40E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 4.00E+02, 4.00E+02, 3.29E+02, 3.29E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.50E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 4.00E+02, 4.00E+02, 3.29E+02, 3.29E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.60E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 4.00E+02, 4.00E+02, 3.30E+02, 3.30E+02, 2.35E+02, 2.35E+02, 5.00E+01, 5.00E+01
8.70E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 4.00E+02, 4.00E+02, 3.30E+02, 3.30E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
8.80E-07, 4.86E+02, 4.86E+02, 4.54E+02, 4.54E+02, 4.00E+02, 4.00E+02, 3.30E+02, 3.30E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
8.90E-07, 4.86E+02, 4.86E+02, 4.55E+02, 4.55E+02, 4.00E+02, 4.00E+02, 3.30E+02, 3.30E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
9.00E-07, 4.86E+02, 4.86E+02, 4.55E+02, 4.55E+02, 4.00E+02, 4.00E+02, 3.30E+02, 3.30E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
9.10E-07, 4.86E+02, 4.86E+02, 4.55E+02, 4.55E+02, 4.00E+02, 4.00E+02, 3.30E+02, 3.30E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
9.20E-07, 4.86E+02, 4.86E+02, 4.55E+02, 4.55E+02, 4.00E+02, 4.00E+02, 3.30E+02, 3.30E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
9.30E-07, 4.86E+02, 4.86E+02, 4.55E+02, 4.55E+02, 4.01E+02, 4.01E+02, 3.30E+02, 3.30E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
9.40E-07, 4.86E+02, 4.86E+02, 4.55E+02, 4.55E+02, 4.01E+02, 4.01E+02, 3.31E+02, 3.31E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01
9.50E-07, 4.86E+02, 4.86E+02, 4.55E+02, 4.55E+02, 4.01E+02, 4.01E+02, 3.31E+02, 3.31E+02, 2.36E+02, 2.36E+02, 5.00E+01, 5.00E+01


==> data/tophat/tophat_flat.csv <==
              t,          x1_rad,          x1_mat,          x2_rad,          x2_mat,          x3_rad,          x3_mat,          x4_rad,          x4_mat,          x5_rad,          x5_mat,          x6_rad,          x6_mat
            0.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0
          5e-09,          403.24,         403.188,         245.041,         244.572,         50.7485,         50.0466,         49.4793,         49.9082,         45.5166,         49.2811,            50.0,            50.0
          1e-08,         410.258,         410.225,         261.364,         260.939,         54.3033,         50.4954,         49.4565,         49.8275,         45.3871,         48.6704,            50.0,            50.0
        1.5e-08,         415.895,         415.821,         270.269,          270.06,         59.3638,         52.0183,         49.4472,         49.7589,         45.2692,         48.1493,            50.0,            50.0
          2e-08,         420.472,         420.444,         275.716,         275.568,         63.6769,           54.63,         49.4477,         49.7022,         45.1888,         47.7019,            50.0,            50.0
        2.5e-08,         424.245,         424.215,         281.142,         280.955,         68.2548,         58.2438,         49.4613,         49.6571,         45.1052,         47.3157,            50.0,            50.0
          3e-08,         427.187,         427.162,         286.765,         286.533,         73.6954,         63.1261,         49.4876,          49.624,         45.0264,         46.9806,            50.0,            50.0
        3.5e-08,         429.388,         429.387,         291.884,         291.851,         79.8023,         69.4926,         49.5455,         49.6043,         44.9707,         46.6886,            50.0,            50.0
          4e-08,         431.176,         431.176,          297.09,         296.964,         86.0126,          77.072,         49.6298,         49.6008,         44.9091,         46.4329,            50.0,            50.0
        4.5e-08,         432.798,         432.772,         301.956,         301.792,         91.8842,          85.051,         49.7651,         49.6183,         44.8472,         46.2084,            50.0,            50.0
          5e-08,         434.169,         434.167,         306.402,         306.289,         97.4979,         92.5382,          49.954,         49.6625,         44.8024,         46.0105,            50.0,            50.0
        5.5e-08,         435.467,         435.467,         310.451,         310.367,         102.655,         99.0805,          50.209,         49.7401,         44.7577,         45.8354,            50.0,            50.0
          6e-08,         436.647,         436.652,         313.937,         313.946,         107.355,         104.668,         50.5256,         49.8571,          44.723,         45.6801,            50.0,            50.0
        6.5e-08,         437.763,         437.749,         317.238,         317.133,         111.414,         109.483,         50.8785,         50.0174,         44.6743,          45.542,            50.0,            50.0
          7e-08,         438.732,         438.729,         319.986,         319.949,         115.353,          113.71,         51.2775,         50.2223,         44.6463,          45.419,            50.0,            50.0
        7.5e-08,          439.63,         439.611,         322.539,         322.419,          118.85,         117.506,           51.69,         50.4709,         44.6104,         45.3091,            50.0,            50.0
          8e-08,         440.399,           440.4,         324.517,         324.561,         122.154,         120.984,         52.1589,         50.7613,         44.5916,         45.2108,            50.0,            50.0
        8.5e-08,         441.126,         441.114,         326.703,         326.638,         125.212,         124.248,         52.6172,         51.0922,         44.5586,         45.1228,            50.0,            50.0
          9e-08,         441.747,         441.759,         328.591,         328.552,         128.317,         127.382,         53.1169,         51.4632,         44.5423,          45.044,            50.0,            50.0
        9.5e-08,         442.397,         442.386,         330.498,         330.403,         131.294,         130.457,         53.6635,         51.8759,          44.517,         44.9734,            50.0,            50.0
          1e-07,         442.963,         442.953,         332.183,         332.147,         134.288,         133.514,         54.2663,         52.3335,         44.5046,         44.9102,            50.0,            50.0
       1.05e-07,         443.499,          443.51,          333.86,         333.882,          137.31,         136.559,         54.9255,         52.8404,         44.4947,         44.8538,            50.0,            50.0
        1.1e-07,          444.06,         444.042,         335.656,         335.567,         140.231,         139.582,         55.6042,         53.4022,         44.4771,         44.8036,            50.0,            50.0
       1.15e-07,         444.513,         444.529,         337.158,          337.18,         143.186,         142.568,         56.3896,         54.0244,         44.4765,         44.7593,            50.0,            50.0
        1.2e-07,         445.025,         445.024,         338.764,         338.739,         146.116,         145.509,         57.2237,         54.7125,         44.4754,         44.7206,            50.0,            50.0
       1.25e-07,         445.489,         445.487,          340.26,         340.244,         148.976,         148.388,         58.1074,         55.4711,         44.4784,         44.6873,            50.0,            50.0
        1.3e-07,         445.941,         445.941,         341.721,         341.706,         151.687,         151.207,         59.0636,          56.304,         44.4823,         44.6592,            50.0,            50.0
       1.35e-07,         446.383,         446.372,         343.101,         343.086,         154.423,         153.967,         60.0718,         57.2135,          44.497,         44.6363,            50.0,            50.0
        1.4e-07,          446.77,         446.764,         344.449,         344.401,         157.059,          156.65,         61.1253,         58.2002,         44.5169,         44.6187,            50.0,            50.0
       1.45e-07,         447.166,         447.161,         345.637,         345.643,         159.609,         159.247,         62.2587,         59.2626,         44.5382,         44.6064,            50.0,            50.0
        1.5e-07,         447.512,         447.505,         346.948,         346.863,         162.158,         161.757,         63.3493,          60.396,         44.5733,         44.5997,            50.0,            50.0
       1.55e-07,         447.871,         447.865,          347.97,         347.959,          164.51,         164.172,         64.5762,         61.5939,          44.609,         44.5987,            50.0,            50.0
        1.6e-07,         448.183,         448.176,         349.068,         349.042,         166.808,         166.496,         65.7505,         62.8466,         44.6559,         44.6035,            50.0,            50.0
       1.65e-07,         448.456,         448.472,         350.034,         350.051,         169.101,         168.758,         66.9978,         64.1437,         44.7165,         44.6145,            50.0,            50.0
        1.7e-07,         448.795,         448.789,           351.1,         351.064,         171.191,         170.943,          68.193,         65.4725,         44.7699,         44.6318,            50.0,            50.0
       1.75e-07,         449.067,         449.065,         352.063,         352.027,         173.339,         173.086,         69.4012,         66.8219,         44.8399,         44.6556,         50.0001,         50.0001
        1.8e-07,         449.356,         449.358,         352.941,         352.944,         175.422,         175.169,         70.6658,         68.1809,         44.9134,         44.6861,         50.0001,         50.0001
       1.85e-07,         449.632,         449.624,         353.881,         353.839,         177.382,         177.206,         71.8542,         69.5402,         44.9977,         44.7235,         50.0001,         50.0001
        1.9e-07,         449.867,          449.87,         354.678,         354.722,          179.43,         179.189,         73.1214,         70.8916,         45.0898,          44.768,         50.0002,         50.0002
       1.95e-07,         450.157,         450.143,         355.667,         355.615,         181.337,          181.14,         74.2565,         72.2304,          45.186,         44.8196,         50.0003,         50.0002
          2e-07,         450.414,         450.404,         356.438,         356.425,         183.178,         183.027,         75.4908,         73.5527,         45.2899,         44.8785,         50.0004,         50.0003
       2.05e-07,         450.638,         450.634,         357.263,         357.267,         185.146,         184.895,         76.6624,         74.8563,         45.4094,         44.9449,         50.0005,         50.0005
        2.1e-07,         450.902,         450.886,         358.119,         358.085,         186.871,         186.697,          77.826,         76.1407,          45.525,         45.0191,         50.0007,         50.0006
       2.15e-07,         451.077,         451.088,         358.795,         358.828,         188.634,         188.468,         79.0392,         77.4066,          45.663,         45.1011,         50.0011,         50.0009
        2.2e-07,          451.35,         451.336,         359.653,         359.608,         190.403,         190.204,         80.1419,         78.6543,         45.7987,         45.1912,         50.0015,         50.0013
       2.25e-07,         451.534,         451.536,         360.355,         360.346,         192.056,         191.893,          81.292,         79.8852,         45.9507,         45.2897,         50.0022,         50.0018
        2.3e-07,         451.757,         451.755,         361.095,         361.061,         193.688,         193.553,         82.4349,         81.1009,         46.1065,         45.3968,         50.0031,         50.0026
       2.35e-07,         451.951,         451.948,         361.739,          361.75,         195.314,         195.178,         83.5836,         82.3034,         46.2726,         45.5129,         50.0042,         50.0036
        2.4e-07,          452.13,         452.136,         362.422,         362.406,         196.846,         196.771,         84.7166,         83.4945,         46.4465,         45.6383,          50.006,         50.0051
       2.45e-07,         452.301,         452.314,         363.043,         363.057,         198.475,         198.336,         85.8322,         84.6747,         46.6421,         45.7733,         50.0083,          50.007
        2.5e-07,         452.545,          452.53,         363.789,         363.735,         199.992,         199.872,         86.9167,          85.846,         46.8317,         45.9183,         50.0112,         50.0097
       2.55e-07,         452.687,         452.694,         364.272,         364.313,         201.494,         201.374,         88.0847,         87.0107,         47.0374,         46.0738,         50.0155,         50.0133
        2.6e-07,         452.878,         452.873,         364.954,         364.926,         202.958,         202.867,         89.1797,         88.1696,         47.2632,         46.2402,         50.0206,         50.0181
       2.65e-07,         453.035,          453.04,         365.474,         365.494,         204.442,         204.321,         90.3179,         89.3233,         47.4908,         46.4179,         50.0282,         50.0247
        2.7e-07,         453.226,         453.223,         366.155,          366.11,         205.836,          205.76,         91.3545,         90.4734,         47.7434,         46.6075,         50.0386,         50.0336
       2.75e-07,         453.366,         453.368,          366.61,          366.62,         207.333,         207.179,         92.5523,         91.6215,         47.9936,         46.8092,         50.0523,         50.0457
        2.8e-07,         453.552,         453.547,         367.199,         367.198,         208.735,         208.577,         93.6041,          92.766,         48.2663,         47.0236,         50.0715,         50.0622
       2.85e-07,         453.707,         453.689,         367.773,         367.733,         209.991,         209.932,         94.7265,         93.9101,         48.5458,         47.2512,         50.0966,         50.0847
        2.9e-07,          453.84,         453.841,         368.238,         368.253,         211.351,         211.286,          95.889,          95.053,         48.8351,         47.4923,         50.1326,         50.1154
       2.95e-07,          454.01,         454.003,         368.876,         368.816,         212.713,         212.621,         96.9139,         96.1942,         49.1579,         47.7474,         50.1815,         50.1575
          3e-07,         454.127,         454.131,         369.243,         369.279,         214.016,         213.934,         98.1394,         97.3376,          49.459,         48.0167,          50.247,         50.2149
       3.05e-07,         454.302,         454.293,         369.867,         369.813,          215.25,         215.226,         99.1388,         98.4793,          49.806,         48.3006,         50.3381,         50.2936
        3.1e-07,         454.407,         454.413,         370.269,         370.301,          216.54,         216.497,         100.349,         99.6217,         50.1406,         48.5994,         50.4607,         50.4009
       3.15e-07,         454.554,         454.551,         370.796,         370.784,         217.835,         217.763,         101.439,         100.765,         50.5065,         48.9132,         50.6263,         50.5472
        3.2e-07,         454.691,         454.693,         371.268,         371.262,         219.048,         219.011,         102.555,         101.908,         50.8708,         49.2422,         50.8547,         50.7456
       3.25e-07,          454.81,         454.821,          371.74,         371.749,         220.282,         220.238,         103.703,          103.05,         51.2564,         49.5865,         51.1545,         51.0135
        3.3e-07,         454.979,         454.975,          372.25,          372.23,         221.511,         221.442,         104.765,         104.192,         51.6491,         49.9459,         51.5573,         51.3726
       3.35e-07,         455.096,          455.09,         372.663,         372.653,         222.705,          222.64,          105.93,         105.334,         52.0487,         50.3204,         52.0835,         51.8492
        3.4e-07,         455.207,         455.207,         373.067,         373.087,         223.846,          223.81,         107.093,         106.474,         52.4514,         50.7097,         52.7657,         52.4739
       3.45e-07,         455.359,         455.351,         373.595,         373.578,         225.056,         224.963,         108.127,          107.61,         52.8862,         51.1136,         53.6379,           53.28
        3.5e-07,         455.444,         455.453,         374.006,         373.987,          226.14,         226.084,         109.263,         108.742,         53.3329,         51.5315,         54.7295,         54.3016
       3.55e-07,         455.575,         455.573,         374.405,         374.402,         227.224,         227.193,         110.381,          109.87,         53.7681,          51.963,         56.0583,         55.5694
        3.6e-07,         455.698,         455.694,         374.838,          374.82,         228.401,         228.296,         111.487,         110.993,         54.2124,         52.4073,         57.6448,         57.1087
       3.65e-07,         455.804,           455.8,         375.219,         375.229,         229.394,         229.357,         112.589,         112.107,         54.6587,         52.8639,         59.5107,         58.9356
        3.7e-07,         455.902,         455.909,         375.639,         375.637,         230.466,         230.413,         113.683,         113.215,         55.1457,         53.3318,         61.6474,         61.0541
       3.75e-07,         456.025,         456.023,         375.999,         376.007,         231.542,         231.453,         114.778,         114.315,         55.5865,         53.8102,         64.0497,         63.4567
        3.8e-07,         456.136,         456.131,          376.44,         376.409,         232.522,          232.48,         115.798,         115.406,          56.093,         54.2982,         66.7002,         66.1238
       3.85e-07,         456.244,         456.242,         376.789,         376.796,         233.508,         233.475,         116.928,         116.488,         56.5491,         54.7947,         69.5757,         69.0265
        3.9e-07,         456.362,         456.356,         377.176,         377.172,         234.531,          234.48,         117.947,         117.561,         57.0409,         55.2989,         72.6375,         72.1281
       3.95e-07,         456.448,          456.44,         377.506,         377.509,         235.528,         235.461,         119.028,         118.626,         57.5122,         55.8096,         75.8547,         75.3887
          4e-07,         456.541,         456.547,         377.896,         377.905,         236.462,         236.421,         120.052,         119.678,         58.0221,         56.3261,         79.1859,         78.7642
       4.05e-07,         456.678,         456.664,         378.346,         378.289,         237.381,         237.365,         120.996,         120.719,         58.5212,         56.8472,         82.5902,         82.2128
        4.1e-07,         456.717,         456.726,         378.519,         378.572,         238.428,         238.318,         122.188,         121.756,         58.9773,         57.3722,          86.025,         85.6931
       4.15e-07,         456.868,          456.85,         379.027,         378.971,         239.241,         239.225,          123.05,         122.775,         59.5087,         57.9002,         89.4665,         89.1714
        4.2e-07,         456.928,         456.934,         379.258,         379.295,          240.24,         240.149,         124.162,         123.789,         59.9624,         58.4306,         92.8775,         92.6169
       4.25e-07,         457.051,         457.038,          379.69,         379.644,         241.037,         241.028,         125.075,         124.789,         60.4885,         58.9627,         96.2364,         96.0082
        4.3e-07,           457.1,         457.109,         379.939,         379.968,         241.958,         241.919,         126.096,          125.78,         60.9687,         59.4963,         99.5356,         99.3307
       4.35e-07,         457.192,         457.193,         380.322,         380.302,          242.84,         242.794,         127.055,         126.761,         61.4879,         60.0304,         102.759,         102.579
        4.4e-07,         457.303,         457.302,         380.654,         380.632,         243.697,          243.65,         127.993,         127.731,         61.9834,         60.5652,         105.915,         105.754
       4.45e-07,         457.397,         457.399,         380.933,         380.956,         244.531,         244.499,         128.984,          128.69,         62.4664,            61.1,         109.014,         108.869
        4.5e-07,         457.442,         457.455,         381.229,         381.249,         245.381,         245.338,         129.936,         129.641,         62.9795,         61.6351,         112.069,         111.937
       4.55e-07,         457.583,         457.576,         381.643,         381.602,         246.194,         246.168,         130.781,         130.579,         63.5037,         62.1701,         115.101,          114.98
        4.6e-07,         457.652,         457.646,         381.899,         381.892,         247.039,         246.985,         131.753,         131.511,         63.9749,         62.7052,          118.13,         118.018
       4.65e-07,         457.715,         457.725,         382.159,         382.191,         247.846,         247.797,         132.706,         132.434,         64.4776,         63.2402,         121.171,         121.067
        4.7e-07,         457.838,         457.826,         382.534,         382.504,         248.648,         248.591,         133.539,         133.346,         64.9886,         63.7754,         124.238,         124.141
       4.75e-07,         457.897,         457.892,         382.794,         382.792,         249.431,         249.381,         134.467,         134.251,         65.5029,         64.3106,         127.331,         127.239
        4.8e-07,         457.976,         457.973,          383.14,         383.106,         250.199,         250.157,         135.327,         135.148,          66.019,         64.8461,         130.442,         130.357
       4.85e-07,         458.057,         458.053,         383.332,         383.363,         250.994,         250.933,         136.317,         136.041,         66.4853,          65.382,         133.558,         133.478
        4.9e-07,         458.124,         458.119,          383.69,         383.664,         251.731,         251.685,         137.108,         136.922,         67.0387,         65.9184,         136.652,          136.58
       4.95e-07,         458.219,         458.216,         383.953,         383.955,         252.454,         252.439,         138.022,         137.801,         67.5338,         66.4555,         139.707,         139.639
          5e-07,         458.263,         458.269,         384.223,         384.226,         253.263,         253.184,         138.865,          138.67,         68.0626,         66.9933,         142.696,         142.635
       5.05e-07,         458.347,          458.35,         384.478,         384.496,         253.941,         253.918,         139.765,         139.536,         68.5646,         67.5321,         145.604,         145.548
        5.1e-07,         458.429,         458.424,         384.802,         384.771,         254.674,         254.651,         140.579,         140.398,         69.1062,         68.0715,         148.419,         148.367
       5.15e-07,         458.502,         458.505,          385.05,         385.045,         255.397,         255.369,         141.438,         141.253,         69.6082,         68.6122,         151.133,         151.086
        5.2e-07,         458.587,         458.579,         385.297,         385.318,         256.117,         256.086,         142.311,         142.103,         70.1166,         69.1541,         153.747,         153.705
       5.25e-07,         458.631,         458.636,         385.597,         385.585,         256.813,         256.791,         143.107,         142.948,         70.6699,         69.6969,         156.267,         156.227
        5.3e-07,         458.697,         458.703,         385.812,         385.819,         257.507,         257.486,          143.98,          143.79,         71.1603,         70.2407,         158.696,          158.66
       5.35e-07,           458.8,         458.789,         386.197,         386.134,         258.192,         258.181,         144.704,         144.623,         71.7502,          70.786,         161.043,         161.009
        5.4e-07,         458.852,         458.857,         386.346,         386.364,         258.877,         258.861,         145.618,         145.454,         72.2099,         71.3318,         163.313,         163.282
       5.45e-07,         458.927,         458.921,         386.586,          386.59,          259.58,         259.543,         146.471,         146.285,         72.7302,         71.8787,         165.512,         165.483
        5.5e-07,         458.984,         458.987,         386.868,         386.862,         260.272,          260.22,         147.253,         147.105,         73.2779,         72.4268,         167.644,         167.617
       5.55e-07,         459.062,          459.06,          387.13,         387.116,         260.902,         260.874,         148.034,         147.924,         73.8329,         72.9756,         169.713,         169.688
        5.6e-07,         459.118,         459.114,         387.364,         387.345,         261.599,         261.543,         148.877,          148.74,         74.3645,         73.5254,          171.72,         171.696
       5.65e-07,         459.163,         459.176,         387.548,         387.578,         262.249,         262.197,         149.749,          149.55,         74.8649,         74.0757,         173.667,         173.645
        5.7e-07,         459.269,         459.257,         387.839,         387.825,         262.846,          262.83,         150.498,         150.357,         75.4059,         74.6267,         175.556,         175.535
       5.75e-07,         459.306,         459.307,          388.07,         388.067,         263.507,         263.471,         151.316,         151.156,          75.983,         75.1786,         177.389,          177.37
        5.8e-07,         459.391,         459.385,         388.304,         388.305,         264.128,         264.104,         152.086,         151.952,         76.4828,         75.7307,         179.172,         179.154
       5.85e-07,         459.433,         459.433,         388.499,         388.516,         264.728,         264.721,         152.918,          152.75,         77.0097,          76.283,         180.908,          180.89
        5.9e-07,         459.503,         459.501,         388.804,         388.769,         265.377,         265.344,         153.621,         153.534,         77.5892,         76.8361,         182.599,         182.582
       5.95e-07,         459.558,         459.563,         388.975,          388.99,         265.974,         265.952,         154.437,         154.318,         78.0965,         77.3893,         184.253,         184.237
          6e-07,         459.627,         459.613,         389.246,         389.216,         266.544,         266.546,         155.177,         155.097,         78.6425,         77.9425,         185.873,         185.858
       6.05e-07,         459.654,         459.666,         389.345,         389.398,           267.2,         267.157,         156.089,         155.876,         79.1385,         78.4956,         187.462,         187.448
        6.1e-07,         459.767,         459.745,          389.76,         389.687,         267.775,         267.741,         156.673,          156.64,         79.7676,          79.049,         189.027,         189.013
       6.15e-07,         459.786,         459.789,         389.856,         389.866,         268.358,          268.33,         157.553,         157.413,         80.2538,         79.6018,         190.569,         190.555
        6.2e-07,         459.849,         459.852,         390.086,         390.093,          268.94,         268.913,         158.286,         158.172,          80.786,         80.1544,         192.089,         192.076
       6.25e-07,         459.915,         459.912,         390.298,         390.304,         269.479,          269.48,         159.064,          158.93,         81.3247,         80.7068,          193.59,         193.577
        6.3e-07,         459.968,         459.967,         390.542,         390.525,         270.054,         270.051,         159.784,         159.683,         81.8864,         81.2581,         195.073,         195.061
       6.35e-07,         460.028,         460.023,         390.757,         390.736,         270.638,         270.627,         160.533,         160.436,         82.4379,         81.8094,         196.539,         196.527
        6.4e-07,         460.053,         460.064,          390.87,         390.918,         271.219,         271.182,         161.368,         161.181,         82.9218,         82.3591,         197.988,         197.976
       6.45e-07,         460.133,         460.132,         391.161,         391.147,         271.743,         271.736,         162.011,         161.922,         83.4924,         82.9082,          199.42,         199.409
        6.5e-07,         460.165,         460.172,         391.299,          391.32,         272.296,         272.285,         162.815,         162.658,          84.002,         83.4555,         200.835,         200.824
       6.55e-07,         460.217,         460.225,         391.554,         391.552,         272.863,          272.83,         163.489,         163.388,         84.5714,          84.003,         202.234,         202.224
        6.6e-07,         460.312,         460.301,         391.762,         391.759,          273.38,         273.369,         164.209,         164.114,         85.0816,         84.5478,         203.618,         203.608
       6.65e-07,          460.35,         460.345,         391.945,         391.938,         273.941,         273.904,         164.925,         164.836,         85.6015,         85.0914,         204.987,         204.977
        6.7e-07,         460.405,           460.4,         392.152,         392.148,         274.453,         274.428,         165.642,         165.552,         86.1447,         85.6334,         206.343,         206.333
       6.75e-07,         460.449,         460.442,         392.349,         392.349,          274.98,         274.959,         166.361,         166.268,         86.6746,         86.1741,         207.685,         207.676
        6.8e-07,         460.521,          460.51,         392.556,          392.54,         275.496,          275.48,         167.029,         166.977,         87.1942,         86.7126,         209.015,         209.006
       6.85e-07,         460.549,         460.544,         392.762,         392.741,         275.979,         275.987,         167.735,         167.682,         87.7582,         87.2501,         210.333,         210.324
        6.9e-07,         460.589,           460.6,         392.905,         392.915,          276.55,         276.515,         168.489,         168.385,         88.2545,         87.7845,         211.638,          211.63
       6.95e-07,         460.646,         460.642,         393.117,         393.113,         277.067,         277.019,         169.158,         169.078,         88.7863,         88.3183,         212.931,         212.924
          7e-07,         460.694,         460.695,         393.281,         393.295,         277.537,         277.522,         169.899,         169.773,         89.3046,         88.8495,         214.212,         214.204
       7.05e-07,         460.738,         460.747,         393.477,         393.485,         278.032,         278.023,         170.542,         170.459,         89.8086,         89.3785,          215.48,         215.472
        7.1e-07,         460.791,         460.788,         393.711,         393.678,         278.548,         278.523,         171.199,         171.145,         90.3734,         89.9062,         216.734,         216.726
       7.15e-07,         460.831,         460.836,         393.818,         393.843,         279.002,         279.006,         171.935,         171.822,         90.8468,         90.4313,         217.974,         217.966
        7.2e-07,          460.88,         460.884,          394.05,         394.043,         279.521,         279.503,         172.549,         172.496,         91.3751,         90.9546,           219.2,         219.193
       7.25e-07,         460.926,         460.924,         394.154,          394.18,         279.988,         279.975,         173.313,         173.172,         91.8454,         91.4751,         220.413,         220.406
        7.3e-07,          460.98,         460.976,         394.434,         394.407,          280.46,         280.458,         173.868,         173.832,         92.4338,         91.9946,          221.61,         221.604
       7.35e-07,         461.031,         461.027,         394.572,         394.569,         280.947,         280.938,         174.584,         174.496,         92.8956,         92.5108,         222.795,         222.789
        7.4e-07,         461.075,         461.075,         394.711,         394.735,         281.419,         281.407,         175.267,         175.156,         93.3784,         93.0254,         223.966,          223.96
       7.45e-07,         461.128,         461.126,         394.942,         394.926,         281.904,          281.88,         175.854,         175.807,         93.9237,         93.5379,         225.123,         225.117
        7.5e-07,         461.157,         461.157,         395.098,         395.091,         282.373,         282.345,         176.537,          176.46,         94.4192,         94.0479,         226.267,         226.262
       7.55e-07,         461.246,         461.229,           395.3,         395.274,         282.809,         282.801,         177.134,         177.105,         94.9135,          94.556,           227.4,         227.394
        7.6e-07,         461.237,          461.25,         395.391,         395.431,         283.297,         283.267,         177.868,         177.748,         95.3925,         95.0621,          228.52,         228.514
       7.65e-07,         461.322,         461.307,         395.689,         395.629,         283.715,         283.716,          178.37,         178.383,         95.9644,         95.5657,         229.628,         229.622
        7.7e-07,         461.328,         461.336,         395.749,         395.761,         284.166,         284.163,         179.114,         179.022,         96.4039,         96.0665,         230.726,          230.72
       7.75e-07,         461.392,         461.389,         395.952,         395.952,         284.638,         284.614,         179.701,         179.646,         96.9041,          96.566,         231.812,         231.807
        7.8e-07,         461.422,         461.426,         396.053,         396.085,         285.064,         285.054,         180.387,         180.278,         97.3634,          97.062,         232.888,         232.883
       7.85e-07,         461.477,         461.472,         396.289,         396.263,           285.5,         285.491,         180.928,         180.896,         97.8747,         97.5567,         233.955,          233.95
        7.9e-07,         461.503,         461.505,         396.435,         396.427,         285.952,         285.932,         181.553,          181.51,         98.3616,          98.049,         235.011,         235.006
       7.95e-07,         461.562,         461.554,         396.602,         396.598,         286.373,          286.36,         182.171,         182.125,         98.8609,         98.5396,         236.055,          236.05
          8e-07,          461.58,         461.586,         396.672,         396.709,         286.804,          286.79,         182.884,         182.741,         99.2736,         99.0265,         237.091,         237.086
       8.05e-07,         461.653,          461.64,          396.93,         396.913,         287.241,         287.221,         183.364,          183.34,         99.8045,         99.5133,         238.115,          238.11
        8.1e-07,         461.668,         461.671,         397.069,         397.062,         287.656,         287.645,         184.001,         183.948,         100.295,          99.997,         239.128,         239.123
       8.15e-07,          461.72,          461.72,         397.251,         397.239,          288.08,         288.062,          184.56,         184.537,         100.781,          100.48,         240.131,         240.126
        8.2e-07,         461.766,         461.761,         397.377,         397.377,         288.524,          288.49,         185.219,          185.14,         101.237,          100.96,         241.122,         241.118
       8.25e-07,         461.765,         461.778,         397.464,         397.502,         288.903,         288.893,         185.875,         185.739,         101.677,         101.438,         242.103,         242.099
        8.3e-07,         461.845,         461.848,         397.723,         397.704,         289.335,          289.31,         186.351,         186.321,         102.211,         101.917,         243.073,         243.069
       8.35e-07,          461.88,         461.876,         397.837,          397.84,         289.729,         289.712,         186.968,         186.909,         102.656,         102.392,         244.032,         244.028
        8.4e-07,         461.891,         461.904,         397.984,         397.985,         290.132,          290.12,          187.56,         187.497,         103.141,         102.867,          244.98,         244.977
       8.45e-07,         461.942,         461.946,         398.087,         398.116,         290.548,         290.521,          188.19,          188.08,          103.56,         103.341,         245.919,         245.915
        8.5e-07,         461.997,         461.991,         398.324,         398.305,         290.933,          290.92,         188.687,         188.656,         104.101,         103.815,         246.846,         246.843
       8.55e-07,         462.037,         462.035,         398.458,         398.447,         291.309,          291.31,         189.269,         189.232,         104.551,         104.287,         247.765,         247.761
        8.6e-07,         462.063,         462.062,         398.541,         398.568,         291.738,         291.716,         189.931,         189.819,         104.978,         104.759,         248.674,          248.67
       8.65e-07,         462.121,         462.118,         398.761,         398.744,         292.109,         292.104,         190.412,         190.386,         105.487,         105.231,         249.574,          249.57
        8.7e-07,         462.174,         462.156,         398.923,         398.899,         292.495,         292.491,         190.964,         190.964,         105.962,         105.704,         250.465,         250.462
       8.75e-07,         462.183,          462.18,         399.018,         399.013,         292.898,         292.882,         191.608,         191.545,         106.416,         106.176,         251.347,         251.343
        8.8e-07,         462.236,         462.231,         399.156,         399.168,         293.255,         293.265,          192.17,         192.122,         106.855,         106.651,         252.222,         252.218
       8.85e-07,         462.276,         462.265,         399.333,         399.317,         293.672,         293.648,         192.725,           192.7,         107.368,         107.127,         253.086,         253.083
        8.9e-07,          462.27,         462.278,         399.443,         399.445,         294.033,         294.025,         193.332,         193.282,          107.83,         107.605,         253.943,          253.94
       8.95e-07,         462.334,         462.332,         399.602,         399.599,         294.432,         294.408,         193.906,         193.866,         108.324,         108.087,         254.791,         254.788
          9e-07,         462.341,         462.345,         399.718,         399.721,         294.805,         294.781,         194.519,         194.462,         108.789,         108.572,          255.63,         255.627
       9.05e-07,         462.424,         462.415,          399.91,         399.885,         295.127,         295.146,         195.047,          195.05,          109.32,         109.063,         256.461,         256.457
        9.1e-07,         462.406,          462.42,         399.969,         399.995,         295.526,         295.519,          195.73,         195.653,         109.754,         109.559,         257.282,         257.279
       9.15e-07,         462.445,         462.454,         400.122,         400.138,         295.914,         295.891,         196.335,         196.266,         110.287,         110.063,         258.095,         258.093
        9.2e-07,         462.498,         462.493,         400.274,         400.263,          296.27,          296.26,         196.934,         196.891,         110.808,         110.574,           258.9,         258.898
       9.25e-07,         462.522,          462.53,         400.422,         400.425,         296.636,         296.625,         197.572,         197.516,         111.352,         111.096,         259.697,         259.694
        9.3e-07,          462.57,         462.571,          400.54,         400.548,          297.02,         296.995,         198.208,         198.158,         111.834,         111.627,         260.486,         260.484
       9.35e-07,         462.586,         462.595,         400.627,         400.661,         297.364,         297.357,         198.934,         198.818,         112.383,          112.17,         261.267,         261.264
        9.4e-07,          462.65,         462.642,         400.861,         400.827,         297.716,         297.713,         199.486,         199.473,         112.985,         112.724,         262.038,         262.036
       9.45e-07,         462.677,         462.673,         400.947,         400.949,          298.11,         298.081,         200.224,         200.161,         113.519,         113.291,         262.803,           262.8
        9.5e-07,          462.72,         462.714,         401.114,         401.097,         298.456,         298.437,         200.865,         200.844,          114.13,         113.873,         263.559,         263.556
       9.55e-07,         462.725,         462.731,         401.155,         401.191,         298.801,         298.792,         201.679,         201.561,         114.665,         114.465,         264.309,         264.306
        9.6e-07,         462.801,         462.784,         401.414,         401.365,         299.169,         299.151,         202.248,         202.273,         115.341,         115.072,          265.05,         265.048
       9.65e-07,         462.775,         462.792,          401.43,         401.457,         299.514,         299.503,         203.106,         203.009,         115.912,         115.691,         265.786,         265.783
        9.7e-07,         462.846,         462.841,         401.632,         401.619,         299.868,         299.854,         203.786,         203.749,         116.594,         116.324,         266.513,         266.511
       9.75e-07,         462.861,         462.862,         401.729,         401.724,         300.227,          300.21,         204.564,         204.511,         117.205,         116.966,         267.235,         267.233
        9.8e-07,         462.895,         462.902,         401.811,         401.842,         300.562,          300.56,         205.367,         205.278,         117.822,          117.62,         267.949,         267.947
       9.85e-07,         462.936,         462.937,         402.003,         401.994,         300.911,         300.906,         206.111,         206.054,         118.553,         118.285,         268.658,         268.656
        9.9e-07,          462.97,         462.969,         402.133,         402.123,         301.274,         301.261,         206.876,         206.841,         119.223,         118.957,         269.361,         269.358
       9.95e-07,         463.003,         462.998,         402.231,         402.231,         301.623,          301.61,         207.696,          207.64,         119.866,         119.636,         270.057,         270.054
          1e-06,         463.064,         463.048,         402.386,         402.381,         301.933,          301.95,         208.454,         208.436,         120.565,         120.323,         270.745,         270.743


==> data/tophat/tophat_flat_square.csv <==
              t,          x1_rad,          x1_mat,          x2_rad,          x2_mat,          x3_rad,          x3_mat,          x4_rad,          x4_mat,          x5_rad,          x5_mat,          x6_rad,          x6_mat
            0.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0
          5e-09,         397.492,         397.186,         239.379,         239.161,         50.5594,         50.0381,         49.4818,         49.9091,          45.574,         49.2905,            50.0,            50.0
          1e-08,          409.29,         409.198,         246.946,         246.559,         52.0338,         50.2715,         49.4633,         49.8293,         45.4634,         48.6888,            50.0,            50.0
        1.5e-08,         415.119,         415.085,         257.423,         257.037,         54.6234,         50.8989,         49.4495,         49.7613,         45.3694,         48.1768,            50.0,            50.0
          2e-08,         419.702,         419.668,         267.342,         267.049,         57.9262,         52.1407,         49.4413,         49.7038,         45.2884,         47.7387,            50.0,            50.0
        2.5e-08,          422.94,         422.918,         275.228,         275.028,         61.2949,         54.0893,         49.4397,          49.656,         45.2179,         47.3618,            50.0,            50.0
          3e-08,         425.506,         425.494,         281.417,         281.266,         64.4917,         56.6795,         49.4447,         49.6172,         45.1561,         47.0361,            50.0,            50.0
        3.5e-08,         427.627,         427.632,         286.669,         286.545,         67.6962,         59.8046,         49.4563,         49.5869,         45.1013,         46.7536,            50.0,            50.0
          4e-08,         429.473,         429.459,          291.46,         291.348,         71.2586,         63.4561,         49.4752,          49.565,         45.0525,         46.5076,            50.0,            50.0
        4.5e-08,         431.038,         431.021,         295.879,         295.776,          75.367,         67.7298,         49.5037,         49.5512,         45.0086,         46.2927,            50.0,            50.0
          5e-08,         432.419,          432.41,         299.886,         299.797,         80.0198,         72.7236,         49.5451,         49.5463,          44.969,         46.1044,            50.0,            50.0
        5.5e-08,         433.632,         433.636,         303.464,         303.395,         85.0565,         78.4064,         49.6041,         49.5514,         44.9329,          45.939,            50.0,            50.0
          6e-08,         434.762,         434.742,         306.699,         306.628,         90.2127,          84.539,         49.6867,         49.5684,         44.8999,         45.7931,            50.0,            50.0
        6.5e-08,         435.705,         435.708,         309.638,         309.584,         95.3435,         90.7367,         49.7994,         49.6002,         44.8698,         45.6642,            50.0,            50.0
          7e-08,         436.621,         436.625,         312.405,         312.351,         100.275,         96.6515,         49.9481,         49.6503,         44.8422,         45.5501,            50.0,            50.0
        7.5e-08,         437.482,         437.465,         315.004,         314.956,         104.963,         102.112,         50.1369,         49.7228,         44.8164,         45.4487,            50.0,            50.0
          8e-08,         438.231,         438.227,         317.453,         317.404,         109.397,         107.107,         50.3665,         49.8214,         44.7931,         45.3584,            50.0,            50.0
        8.5e-08,         438.941,         438.935,          319.73,         319.688,         113.563,         111.691,         50.6339,         49.9494,         44.7713,         45.2779,            50.0,            50.0
          9e-08,         439.597,           439.6,         321.857,         321.821,         117.484,         115.922,         50.9332,         50.1087,         44.7518,          45.206,            50.0,            50.0
        9.5e-08,         440.263,         440.245,         323.856,          323.82,         121.153,         119.848,         51.2574,         50.2996,         44.7335,         45.1417,            50.0,            50.0
          1e-07,          440.82,         440.813,          325.74,         325.707,         124.626,         123.508,         51.6003,         50.5213,         44.7174,          45.084,            50.0,            50.0
       1.05e-07,          441.37,         441.362,         327.525,         327.497,         127.897,         126.933,         51.9582,         50.7721,         44.7022,         45.0323,            50.0,            50.0
        1.1e-07,         441.858,         441.867,         329.224,         329.201,         131.009,         130.151,         52.3292,           51.05,          44.689,         44.9858,         50.0001,         50.0001
       1.15e-07,         442.363,         442.359,          330.85,         330.822,         133.942,         133.189,         52.7126,         51.3531,         44.6769,         44.9441,         50.0001,         50.0001
        1.2e-07,          442.82,         442.823,         332.385,          332.36,          136.75,         136.076,         53.1103,         51.6802,         44.6664,         44.9066,         50.0001,         50.0001
       1.25e-07,         443.253,         443.257,         333.839,         333.821,         139.451,         138.843,         53.5239,         52.0302,         44.6571,         44.8729,         50.0002,         50.0002
        1.3e-07,           443.7,         443.689,         335.245,         335.221,         142.082,         141.521,         53.9555,         52.4031,         44.6491,         44.8428,         50.0003,         50.0002
       1.35e-07,         444.093,         444.082,         336.582,         336.558,         144.655,         144.135,         54.4085,         52.7993,         44.6429,         44.8158,         50.0004,         50.0003
        1.4e-07,         444.451,         444.452,         337.862,         337.844,         147.201,         146.707,         54.8849,         53.2196,         44.6379,         44.7918,         50.0005,         50.0004
       1.45e-07,         444.815,         444.816,         339.104,         339.085,         149.706,         149.246,         55.3869,         53.6656,         44.6349,         44.7706,         50.0007,         50.0006
        1.5e-07,         445.183,         445.172,         340.305,         340.282,          152.19,         151.756,         55.9171,          54.139,         44.6336,         44.7519,         50.0009,         50.0008
       1.55e-07,         445.492,         445.502,          341.45,         341.432,         154.642,         154.238,          56.477,         54.6417,          44.634,         44.7357,         50.0013,         50.0011
        1.6e-07,         445.843,         445.838,         342.553,         342.539,         157.055,         156.685,         57.0687,          55.176,         44.6363,          44.722,         50.0017,         50.0015
       1.65e-07,         446.108,          446.12,          343.62,         343.606,         159.465,         159.094,         57.6937,          55.744,         44.6409,         44.7106,         50.0023,          50.002
        1.7e-07,         446.427,         446.433,         344.653,         344.638,         161.795,         161.457,          58.352,         56.3478,         44.6483,         44.7016,         50.0032,         50.0027
       1.75e-07,         446.717,         446.713,         345.645,         345.632,          164.09,         163.772,         59.0455,         56.9893,         44.6575,         44.6949,         50.0043,         50.0037
        1.8e-07,         447.013,         446.998,         346.613,         346.596,         166.323,         166.034,         59.7758,         57.6706,         44.6701,         44.6907,         50.0058,         50.0051
       1.85e-07,         447.243,         447.247,         347.544,          347.53,         168.525,         168.245,         60.5415,         58.3932,          44.686,          44.689,         50.0078,         50.0068
        1.9e-07,         447.527,         447.517,         348.455,         348.438,         170.659,           170.4,         61.3446,         59.1586,         44.7048,         44.6898,         50.0106,         50.0092
       1.95e-07,         447.756,          447.76,         349.323,         349.314,         172.745,         172.502,         62.1866,         59.9682,         44.7272,         44.6934,         50.0142,         50.0124
          2e-07,         448.007,         448.013,         350.179,         350.167,         174.788,         174.551,          63.064,         60.8226,         44.7539,         44.6999,         50.0191,         50.0167
       2.05e-07,         448.227,         448.234,         351.002,         350.994,         176.771,         176.548,         63.9801,         61.7224,         44.7845,         44.7094,         50.0257,         50.0225
        2.1e-07,         448.472,         448.467,          351.81,         351.798,         178.688,         178.493,         64.9302,         62.6673,         44.8194,         44.7221,         50.0344,         50.0301
       2.15e-07,         448.679,         448.679,         352.591,          352.58,          180.58,          180.39,          65.915,         63.6564,         44.8583,         44.7382,          50.046,         50.0403
        2.2e-07,         448.891,         448.896,         353.355,         353.343,          182.42,         182.241,         66.9306,         64.6881,          44.903,         44.7578,         50.0614,         50.0539
       2.25e-07,         449.096,         449.102,         354.093,         354.086,          184.23,          184.05,         67.9761,         65.7598,         44.9519,         44.7812,         50.0818,         50.0719
        2.3e-07,         449.326,         449.319,         354.823,         354.813,         185.981,         185.818,         69.0476,         66.8684,         45.0062,         44.8087,         50.1088,         50.0957
       2.35e-07,         449.522,          449.51,         355.528,         355.518,          187.71,         187.551,         70.1429,         68.0102,          45.066,         44.8403,         50.1444,         50.1271
        2.4e-07,         449.668,         449.678,         356.212,         356.205,         189.399,          189.25,         71.2578,         69.1806,         45.1315,         44.8762,         50.1913,         50.1685
       2.45e-07,         449.867,         449.872,         356.888,         356.879,         191.056,         190.916,         72.3872,         70.3749,         45.2019,         44.9168,         50.2526,         50.2229
        2.5e-07,         450.066,         450.066,         357.546,         357.534,         192.687,         192.552,         73.5292,         71.5882,         45.2775,         44.9621,         50.3329,         50.2942
       2.55e-07,           450.2,         450.215,         358.175,         358.171,         194.298,         194.158,         74.6847,         72.8154,         45.3597,         45.0122,         50.4375,         50.3874
        2.6e-07,         450.387,         450.401,         358.807,         358.799,         195.862,         195.732,           75.84,         74.0518,         45.4463,         45.0675,         50.5734,         50.5087
       2.65e-07,         450.577,         450.576,          359.42,         359.411,         197.403,         197.276,         77.0028,         75.2929,         45.5392,         45.1279,         50.7495,         50.6661
        2.7e-07,          450.74,          450.74,         360.021,          360.01,         198.907,         198.792,         78.1634,         76.5346,         45.6378,         45.1937,         50.9751,         50.8695
       2.75e-07,         450.919,         450.914,         360.602,         360.594,          200.39,         200.279,         79.3242,         77.7736,         45.7415,         45.2649,         51.2656,         51.1312
        2.8e-07,         451.074,         451.064,         361.177,         361.168,         201.845,         201.739,         80.4802,         79.0069,         45.8515,         45.3417,         51.6316,          51.466
       2.85e-07,         451.233,         451.218,         361.741,         361.731,         203.276,         203.173,          81.631,         80.2325,         45.9672,         45.4241,         52.0975,         51.8916
        2.9e-07,          451.35,         451.356,         362.281,         362.277,         204.678,          204.58,         82.7807,         81.4486,         46.0886,         45.5123,         52.6792,         52.4287
       2.95e-07,         451.478,         451.488,         362.821,         362.817,         206.054,         205.962,         83.9194,         82.6543,         46.2164,         45.6065,         53.4015,         53.1005
          3e-07,         451.663,         451.657,         363.357,         363.348,         207.408,         207.318,          85.048,         83.8489,           46.35,         45.7066,         54.2876,         53.9326
       3.05e-07,         451.767,         451.777,         363.871,         363.865,         208.738,         208.651,         86.1748,         85.0322,         46.4895,         45.8129,         55.3588,         54.9515
        3.1e-07,         451.934,         451.927,         364.379,         364.373,         210.046,          209.96,         87.2897,          86.204,         46.6358,         45.9256,         56.6411,         56.1839
       3.15e-07,         452.018,         452.034,         364.872,         364.869,         211.333,         211.247,         88.4003,         87.3647,         46.7893,         46.0448,         58.1531,         57.6545
        3.2e-07,         452.192,         452.189,         365.371,         365.362,         212.598,         212.512,         89.4975,         88.5146,         46.9491,         46.1707,         59.9211,          59.385
       3.25e-07,          452.31,         452.314,         365.843,          365.84,         213.835,         213.756,         90.5971,         89.6543,         47.1171,         46.3035,         61.9494,         61.3923
        3.3e-07,          452.45,         452.444,          366.32,         366.313,         215.052,          214.98,         91.6823,         90.7842,         47.2915,         46.4434,         64.2564,         63.6878
       3.35e-07,         452.569,         452.571,         366.781,         366.776,         216.261,         216.186,          92.767,          91.905,         47.4737,         46.5908,         66.8409,         66.2767
        3.4e-07,         452.686,          452.69,         367.237,         367.231,         217.444,         217.373,         93.8431,         93.0172,         47.6655,          46.746,         69.7091,         69.1582
       3.45e-07,         452.794,         452.799,         367.678,         367.676,          218.61,         218.543,         94.9152,         94.1212,          47.865,         46.9092,         72.8493,         72.3252
        3.5e-07,         452.948,         452.939,         368.124,         368.117,         219.761,         219.695,         95.9779,         95.2176,         48.0727,         47.0807,         76.2596,         75.7648
       3.55e-07,         453.026,         453.029,         368.553,         368.549,         220.901,         220.831,         97.0364,         96.3066,         48.2915,         47.2611,         79.9157,         79.4566
        3.6e-07,         453.166,         453.158,         368.984,         368.976,         222.008,         221.949,         98.0867,         97.3886,         48.5183,         47.4505,         83.7941,         83.3746
       3.65e-07,         453.252,         453.253,         369.398,         369.393,         223.114,         223.052,          99.139,         98.4639,         48.7535,         47.6494,         87.8634,         87.4852
        3.7e-07,         453.358,         453.366,         369.808,         369.803,         224.199,          224.14,         100.186,         99.5325,         49.0028,         47.8582,         92.0858,         91.7474
       3.75e-07,         453.493,         453.488,         370.211,         370.208,         225.271,         225.212,         101.224,         100.594,         49.2607,         48.0773,          96.413,         96.1134
        3.8e-07,          453.59,         453.587,         370.615,         370.608,         226.319,         226.268,         102.253,          101.65,         49.5278,         48.3071,         100.795,         100.531
       3.85e-07,         453.701,          453.69,         371.002,         370.999,         227.361,         227.311,         103.284,         102.699,         49.8086,          48.548,         105.174,         104.943
        3.9e-07,         453.761,         453.779,         371.389,         371.386,         228.393,         228.338,         104.304,         103.742,         50.0984,         48.8003,         109.496,         109.296
       3.95e-07,         453.877,         453.886,         371.769,         371.767,           229.4,         229.351,          105.32,         104.778,         50.3979,         49.0645,         113.711,         113.538
          4e-07,         454.008,         454.001,         372.149,         372.142,         230.396,         230.349,         106.329,         105.809,         50.7128,         49.3408,         117.779,          117.63
       4.05e-07,         454.066,         454.077,         372.511,         372.509,         231.387,         231.335,         107.343,         106.833,         51.0378,         49.6296,         121.668,         121.538
        4.1e-07,         454.179,         454.179,         372.879,         372.875,         232.356,         232.305,          108.34,         107.852,         51.3706,         49.9311,         125.358,         125.247
       4.15e-07,         454.299,         454.283,         373.244,         373.235,         233.307,         233.262,          109.33,         108.864,         51.7193,         50.2457,         128.845,         128.749
        4.2e-07,         454.354,         454.355,         373.591,         373.588,         234.255,         234.208,         110.332,         109.872,         52.0769,         50.5735,         132.132,         132.048
       4.25e-07,          454.44,          454.45,         373.937,         373.936,         235.187,          235.14,         111.322,         110.875,         52.4435,         50.9147,         135.229,         135.155
        4.3e-07,         454.555,         454.551,         374.286,         374.281,         236.103,          236.06,         112.302,         111.873,         52.8278,         51.2694,         138.154,         138.088
       4.35e-07,         454.635,         454.631,         374.624,         374.619,         237.008,         236.968,         113.286,         112.867,         53.2209,         51.6375,         140.924,         140.865
        4.4e-07,         454.721,         454.719,         374.958,         374.953,         237.904,         237.865,         114.262,         113.857,         53.6179,         52.0191,         143.559,         143.506
       4.45e-07,          454.77,         454.788,         375.285,         375.282,         238.791,         238.751,         115.241,         114.843,         54.0326,          52.414,         146.081,         146.033
        4.5e-07,         454.924,          454.91,         375.621,         375.612,         239.659,         239.624,           116.2,         115.826,         54.4522,          52.822,         148.507,         148.462
       4.55e-07,         454.953,         454.964,         375.933,         375.931,         240.528,         240.488,         117.179,         116.804,         54.8806,         53.2429,         150.854,         150.813
        4.6e-07,         455.085,         455.072,         376.253,         376.249,         241.379,         241.341,         118.139,          117.78,         55.3258,         53.6762,         153.137,         153.099
       4.65e-07,         455.135,         455.136,         376.564,         376.562,         242.221,         242.183,         119.103,         118.751,         55.7756,         54.1214,         155.368,         155.333
        4.7e-07,         455.219,         455.217,         376.878,         376.872,         243.049,         243.015,         120.057,         119.719,          56.226,         54.5781,         157.555,         157.521
       4.75e-07,           455.3,         455.295,         377.179,         377.176,         243.875,         243.838,         121.016,         120.683,         56.6929,         55.0455,         159.702,          159.67
        4.8e-07,         455.368,         455.374,         377.481,         377.478,         244.679,          244.65,         121.969,         121.643,         57.1588,          55.523,         161.811,         161.781
       4.85e-07,         455.448,         455.448,          377.78,         377.777,         245.487,         245.453,         122.912,         122.599,         57.6313,         56.0097,         163.884,         163.856
        4.9e-07,          455.54,         455.535,         378.076,         378.072,         246.277,         246.245,         123.852,          123.55,         58.1185,         56.5049,         165.919,         165.892
       4.95e-07,         455.587,         455.593,         378.365,         378.362,         247.062,          247.03,         124.792,         124.496,         58.6028,         57.0077,         167.914,         167.888
          5e-07,         455.694,         455.684,         378.656,          378.65,          247.83,         247.804,         125.718,         125.437,         59.0846,          57.517,         169.868,         169.844
       5.05e-07,         455.757,         455.753,         378.932,         378.931,         248.603,         248.571,         126.656,         126.373,         59.5806,         58.0321,         171.781,         171.758
        5.1e-07,         455.822,         455.819,         379.219,         379.214,         249.357,         249.327,         127.574,         127.302,         60.0715,         58.5519,         173.652,         173.631
       5.15e-07,         455.913,         455.901,          379.49,         379.489,         250.103,         250.076,         128.495,         128.226,         60.5633,         59.0757,         175.484,         175.463
        5.2e-07,         455.954,         455.961,         379.765,         379.765,         250.847,         250.816,         129.404,         129.144,         61.0683,         59.6024,         177.277,         177.257
       5.25e-07,         456.035,         456.034,         380.039,         380.037,         251.576,         251.547,         130.304,         130.055,         61.5641,         60.1312,         179.034,         179.016
        5.3e-07,         456.103,           456.1,         380.312,         380.306,         252.299,         252.271,         131.198,         130.961,         62.0545,         60.6614,         180.758,          180.74
       5.35e-07,         456.165,          456.16,         380.572,         380.569,         253.011,         252.986,         132.094,         131.859,         62.5574,         61.1923,         182.451,         182.435
        5.4e-07,         456.203,         456.218,          380.83,          380.83,         253.722,         253.694,         132.989,         132.752,         63.0506,         61.7231,         184.117,         184.101
       5.45e-07,         456.285,         456.292,         381.098,         381.093,         254.423,         254.395,         133.854,         133.637,         63.5451,         62.2534,         185.756,         185.741
        5.5e-07,         456.381,         456.371,         381.352,         381.348,         255.112,         255.087,         134.732,         134.516,         64.0504,         62.7827,         187.372,         187.357
       5.55e-07,          456.44,         456.437,         381.604,         381.601,         255.799,         255.772,         135.602,         135.389,         64.5407,         63.3105,         188.966,         188.952
        5.6e-07,         456.502,         456.501,         381.857,         381.854,         256.475,          256.45,         136.461,         136.255,         65.0265,         63.8366,         190.539,         190.525
       5.65e-07,         456.566,         456.558,         382.104,         382.101,         257.143,          257.12,         137.318,         137.114,         65.5238,         64.3606,         192.092,         192.079
        5.7e-07,          456.62,         456.618,         382.347,         382.345,         257.803,         257.783,         138.169,         137.968,         66.0108,         64.8825,         193.626,         193.613
       5.75e-07,         456.682,         456.679,         382.587,         382.587,         258.465,         258.441,         139.013,         138.815,         66.5001,         65.4022,          195.14,         195.128
        5.8e-07,         456.754,         456.746,         382.834,         382.831,         259.114,         259.091,         139.838,         139.654,         66.9966,         65.9196,         196.635,         196.623
       5.85e-07,         456.804,         456.799,         383.075,          383.07,         259.753,         259.733,         140.666,         140.488,         67.4803,         66.4347,         198.112,           198.1
        5.9e-07,         456.871,         456.865,         383.307,         383.305,         260.392,          260.37,         141.495,         141.316,         67.9583,         66.9476,          199.57,         199.559
       5.95e-07,         456.882,           456.9,         383.538,         383.538,         261.023,           261.0,         142.315,         142.138,         68.4458,         67.4585,          201.01,         200.999
          6e-07,          456.97,         456.974,         383.775,         383.771,         261.642,         261.623,         143.121,         142.954,         68.9267,         67.9674,         202.432,         202.422
       6.05e-07,         457.037,         457.034,         384.002,         383.999,         262.261,         262.241,         143.929,         143.763,           69.41,         68.4744,         203.837,         203.827
        6.1e-07,         457.095,         457.094,         384.228,         384.226,         262.873,         262.852,         144.728,         144.567,         69.9013,         68.9799,         205.226,         205.216
       6.15e-07,         457.127,         457.139,         384.454,         384.452,         263.481,         263.458,         145.521,         145.365,         70.3794,         69.4839,         206.598,         206.589
        6.2e-07,         457.201,         457.206,         384.679,         384.675,         264.075,         264.057,         146.307,         146.158,         70.8575,         69.9867,         207.955,         207.946
       6.25e-07,          457.27,         457.265,         384.896,         384.894,         264.669,         264.651,         147.096,         146.945,         71.3407,         70.4884,         209.296,         209.287
        6.3e-07,         457.335,         457.326,         385.116,         385.112,         265.259,         265.239,         147.872,         147.726,         71.8192,         70.9892,         210.623,         210.614
       6.35e-07,         457.358,         457.355,         385.332,         385.328,          265.84,         265.821,         148.643,         148.502,         72.3017,         71.4893,         211.935,         211.927
        6.4e-07,         457.442,         457.427,         385.549,         385.543,         266.417,         266.398,         149.407,         149.273,         72.7918,         71.9888,         213.233,         213.225
       6.45e-07,          457.48,         457.478,         385.758,         385.756,         266.988,         266.969,         150.176,         150.039,         73.2714,         72.4879,         214.517,         214.509
        6.5e-07,          457.53,          457.53,         385.967,         385.965,         267.553,         267.535,         150.933,           150.8,           73.75,         72.9867,         215.787,          215.78
       6.55e-07,         457.581,         457.581,         386.171,         386.172,         268.112,         268.095,         151.693,         151.556,          74.236,         73.4852,         217.044,         217.037
        6.6e-07,         457.636,         457.638,         386.382,          386.38,         268.664,         268.651,         152.439,         152.308,         74.7202,         73.9837,         218.288,         218.281
       6.65e-07,         457.713,         457.693,         386.586,         386.584,          269.22,         269.202,         153.179,         153.055,          75.201,          74.482,         219.518,         219.511
        6.7e-07,         457.706,         457.719,         386.784,         386.785,         269.762,         269.747,         153.927,         153.798,         75.6942,         74.9802,         220.736,         220.729
       6.75e-07,         457.794,         457.788,         386.996,          386.99,         270.306,         270.288,         154.649,         154.535,         76.1751,         75.4784,          221.94,         221.933
        6.8e-07,         457.816,         457.825,         387.189,         387.187,         270.839,         270.823,         155.389,         155.269,         76.6545,         75.9766,         223.132,         223.125
       6.85e-07,         457.865,         457.864,         387.388,         387.385,         271.372,         271.354,         156.115,         155.998,         77.1429,         76.4747,         224.311,         224.305
        6.9e-07,         457.907,         457.918,          387.58,          387.58,         271.894,         271.879,          156.84,         156.724,         77.6296,         76.9727,         225.478,         225.471
       6.95e-07,          457.99,         457.983,         387.779,         387.776,         272.419,         272.401,         157.554,         157.444,         78.1149,         77.4706,         226.632,         226.626
          7e-07,         458.032,         458.024,         387.973,         387.969,         272.934,         272.918,         158.265,         158.161,         78.6044,         77.9684,         227.774,         227.769
       7.05e-07,         458.058,         458.065,         388.158,         388.158,         273.444,          273.43,         158.985,         158.874,         79.0869,         78.4659,         228.905,         228.899
        7.1e-07,         458.116,          458.12,         388.349,         388.348,         273.953,         273.937,          159.69,         159.582,         79.5659,         78.9633,         230.023,         230.018
       7.15e-07,         458.188,         458.175,         388.542,         388.538,         274.455,         274.441,         160.386,         160.286,         80.0553,         79.4604,          231.13,         231.124
        7.2e-07,         458.204,         458.206,         388.724,         388.722,         274.954,          274.94,         161.088,         160.987,         80.5426,         79.9573,         232.224,         232.219
       7.25e-07,          458.27,         458.262,         388.908,         388.906,         275.449,         275.436,         161.781,         161.683,         81.0264,         80.4539,         233.307,         233.302
        7.3e-07,         458.316,          458.31,         389.093,          389.09,         275.942,         275.926,         162.471,         162.375,         81.5197,         80.9503,         234.379,         234.374
       7.35e-07,          458.34,         458.341,         389.277,         389.272,         276.428,         276.414,         163.157,         163.063,         82.0016,         81.4464,         235.439,         235.434
        7.4e-07,         458.378,          458.38,          389.45,          389.45,         276.908,         276.896,         163.847,         163.748,         82.4805,         81.9422,         236.488,         236.483
       7.45e-07,          458.41,         458.423,         389.629,         389.631,         277.389,         277.375,         164.527,         164.429,         82.9712,         82.4378,         237.526,         237.521
        7.5e-07,         458.501,         458.493,         389.814,          389.81,         277.863,         277.851,         165.189,         165.105,         83.4574,         82.9333,         238.553,         238.548
       7.55e-07,         458.519,         458.519,         389.985,         389.985,         278.335,         278.322,         165.868,         165.779,         83.9421,         83.4287,         239.569,         239.564
        7.6e-07,          458.57,         458.571,         390.159,         390.159,         278.801,          278.79,         166.537,         166.449,         84.4362,         83.9241,         240.574,          240.57
       7.65e-07,         458.611,         458.607,         390.331,         390.331,         279.267,         279.253,         167.205,         167.116,         84.9173,         84.4196,         241.568,         241.564
        7.7e-07,         458.638,         458.644,         390.506,         390.504,         279.727,         279.714,         167.863,         167.779,         85.4002,         84.9151,         242.552,         242.548
       7.75e-07,         458.706,         458.697,         390.678,         390.675,         280.182,         280.171,         168.521,          168.44,         85.8929,         85.4109,         243.525,         243.521
        7.8e-07,         458.745,          458.74,         390.847,         390.844,         280.636,         280.623,         169.179,         169.098,         86.3779,         85.9072,         244.488,         244.484
       7.85e-07,         458.784,         458.777,         391.017,         391.014,         281.088,         281.074,         169.832,         169.754,         86.8672,          86.404,         245.441,         245.437
        7.9e-07,         458.799,         458.799,         391.181,         391.179,         281.531,         281.519,         170.491,         170.408,         87.3647,         86.9016,         246.383,         246.379
       7.95e-07,         458.832,         458.838,         391.342,         391.343,         281.973,         281.963,         171.146,         171.061,         87.8488,         87.4001,         247.315,         247.312
          8e-07,          458.87,         458.884,         391.507,         391.508,         282.414,         282.403,         171.797,         171.713,           88.34,         87.8998,         248.238,         248.234
       8.05e-07,         458.939,         458.936,         391.676,         391.673,         282.851,         282.839,         172.438,         172.365,         88.8415,         88.4012,          249.15,         249.146
        8.1e-07,         458.967,         458.971,         391.839,         391.835,         283.284,         283.273,         173.091,         173.017,         89.3357,         88.9045,         250.052,         250.049
       8.15e-07,         459.053,         459.029,           392.0,         391.997,         283.716,         283.703,         173.742,         173.671,         89.8352,         89.4102,         250.945,         250.942
        8.2e-07,         459.022,         459.038,         392.156,         392.155,         284.146,         284.132,         174.404,         174.328,         90.3444,         89.9189,         251.829,         251.825
       8.25e-07,         459.085,         459.094,         392.315,         392.314,         284.565,         284.556,         175.066,         174.989,         90.8474,         90.4313,         252.702,         252.699
        8.3e-07,         459.142,         459.135,         392.475,         392.472,          284.99,         284.977,         175.727,         175.654,         91.3581,         90.9483,         253.567,         253.564
       8.35e-07,          459.18,         459.176,          392.63,         392.628,         285.407,         285.396,         176.402,         176.327,         91.8868,         91.4709,         254.423,         254.419
        8.4e-07,         459.198,           459.2,         392.784,         392.783,         285.826,         285.813,         177.085,         177.009,         92.4113,         92.0001,         255.269,         255.266
       8.45e-07,          459.26,         459.248,         392.942,         392.939,         286.235,         286.226,         177.772,           177.7,         92.9508,         92.5374,         256.107,         256.104
        8.5e-07,         459.288,          459.28,         393.095,         393.092,         286.649,         286.638,          178.48,         178.405,         93.5012,         93.0842,         256.935,         256.932
       8.55e-07,         459.301,         459.304,         393.243,         393.243,         287.056,         287.046,         179.203,         179.123,         94.0529,          93.642,         257.755,         257.752
        8.6e-07,          459.34,         459.347,         393.394,         393.394,         287.462,         287.453,         179.939,         179.858,         94.6253,         94.2128,         258.566,         258.563
       8.65e-07,         459.424,         459.397,         393.552,         393.546,         287.868,         287.857,         180.679,         180.609,         95.2212,         94.7984,         259.369,         259.366
        8.7e-07,         459.424,         459.424,         393.694,         393.694,         288.271,         288.259,         181.462,         181.381,         95.8255,         95.4005,         260.163,          260.16
       8.75e-07,         459.453,         459.462,         393.843,         393.843,         288.671,          288.66,         182.255,         182.173,          96.455,          96.021,         260.949,         260.946
        8.8e-07,         459.486,         459.492,         393.991,         393.991,         289.065,         289.057,         183.071,         182.987,         97.1023,         96.6615,         261.727,         261.724
       8.85e-07,         459.523,         459.531,         394.139,         394.137,         289.464,         289.454,         183.907,         183.823,         97.7613,         97.3232,         262.496,         262.494
        8.9e-07,         459.567,         459.565,         394.284,         394.283,         289.857,         289.848,         184.766,         184.682,         98.4495,         98.0071,         263.258,         263.256
       8.95e-07,           459.6,           459.6,         394.429,         394.428,         290.251,         290.241,         185.648,         185.562,         99.1686,          98.714,         264.012,          264.01
          9e-07,         459.642,         459.638,         394.578,         394.574,         290.644,         290.633,         186.543,         186.464,         99.8998,         99.4437,         264.758,         264.756
       9.05e-07,         459.685,         459.674,          394.72,         394.716,         291.034,         291.023,         187.469,         187.387,         100.657,         100.196,         265.497,         265.494
        9.1e-07,         459.688,         459.701,         394.857,         394.857,         291.421,         291.411,         188.417,         188.329,         101.434,         100.969,         266.227,         266.225
       9.15e-07,         459.756,         459.744,         395.002,           395.0,         291.807,         291.798,         189.371,         189.287,         102.219,         101.762,         266.951,         266.949
        9.2e-07,         459.774,         459.773,         395.145,         395.143,         292.195,         292.184,         190.346,         190.262,          103.03,         102.573,         267.667,         267.665
       9.25e-07,          459.82,         459.816,         395.283,         395.281,         292.577,         292.568,         191.334,          191.25,         103.859,           103.4,         268.376,         268.374
        9.3e-07,         459.819,         459.827,         395.418,          395.42,         292.959,         292.951,         192.341,         192.249,         104.692,          104.24,         269.078,         269.076
       9.35e-07,         459.878,         459.876,         395.562,          395.56,         293.343,         293.333,         193.342,         193.256,         105.539,          105.09,         269.773,         269.771
        9.4e-07,         459.881,         459.894,         395.698,         395.699,         293.721,         293.713,         194.357,          194.27,          106.39,         105.948,         270.461,         270.459
       9.45e-07,         459.964,         459.952,         395.839,         395.837,         294.101,         294.093,         195.372,         195.288,         107.236,         106.812,         271.142,          271.14
        9.5e-07,         459.984,         459.978,         395.977,         395.976,          294.48,         294.471,         196.388,         196.308,         108.096,         107.679,         271.817,         271.815
       9.55e-07,         460.013,         460.005,         396.113,         396.111,         294.858,         294.848,         197.407,         197.328,         108.963,         108.548,         272.485,         272.483
        9.6e-07,         460.023,         460.029,         396.249,         396.247,         295.233,         295.224,         198.426,         198.345,         109.815,         109.415,         273.146,         273.144
       9.65e-07,         460.074,         460.067,         396.383,         396.382,         295.605,         295.597,         199.438,         199.359,         110.672,         110.281,         273.801,         273.799
        9.7e-07,         460.043,          460.07,         396.515,         396.517,          295.98,         295.971,         200.448,         200.367,         111.522,         111.143,         274.449,         274.447
       9.75e-07,         460.128,         460.135,         396.659,         396.655,         296.352,         296.342,         201.438,         201.368,         112.361,           112.0,         275.092,          275.09
        9.8e-07,         460.161,         460.163,         396.788,         396.787,         296.719,         296.712,         202.434,         202.362,         113.203,         112.851,         275.728,         275.726
       9.85e-07,         460.213,         460.208,         396.924,         396.921,          297.09,          297.08,         203.413,         203.346,         114.045,         113.696,         276.358,         276.356
        9.9e-07,         460.213,         460.221,         397.051,         397.052,         297.456,         297.447,         204.393,          204.32,         114.869,         114.533,         276.982,          276.98
       9.95e-07,         460.275,         460.265,         397.189,         397.186,         297.822,         297.812,         205.347,         205.282,         115.688,         115.363,           277.6,         277.598
          1e-06,          460.29,         460.287,         397.319,         397.317,         298.182,         298.175,         206.298,         206.234,         116.499,         116.185,         278.212,          278.21


==> data/tophat/tophat_linear.csv <==
              t,          x1_rad,          x1_mat,          x2_rad,          x2_mat,          x3_rad,          x3_mat,          x4_rad,          x4_mat,          x5_rad,          x5_mat,          x6_rad,          x6_mat
            0.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0
          5e-09,         411.853,         411.723,         248.268,         248.477,         51.3131,         50.0824,         49.4561,         49.9075,         45.4187,         49.2748,         50.0053,            50.0
          1e-08,         422.284,          422.15,         275.272,         274.472,         58.1026,          51.003,         49.4491,         49.8248,         45.2818,         48.6531,         49.9986,            50.0
        1.5e-08,         431.864,         431.688,         290.249,         289.909,         67.1592,         54.3454,         49.4626,         49.7554,         45.1246,          48.117,         49.9971,            50.0
          2e-08,         439.867,          439.89,         300.468,         300.232,         76.6557,         60.8961,         49.4782,         49.7031,         44.9835,         47.6512,         50.0029,            50.0
        2.5e-08,          447.24,         447.157,         311.936,         311.608,         88.3948,         72.0473,         49.6275,         49.6756,         44.8727,         47.2437,         49.9992,            50.0
          3e-08,          452.03,         451.993,         324.701,         324.355,         102.119,         88.9007,         49.9179,         49.6907,         44.7515,         46.8847,         49.9995,            50.0
        3.5e-08,         456.089,         456.207,         337.033,         337.042,         116.229,         108.172,         50.5319,         49.7881,         44.6329,         46.5669,          50.006,         50.0001
          4e-08,         460.153,         460.088,          349.53,         349.329,         129.767,         125.145,         51.6266,         50.0364,         44.5663,         46.2843,         49.9986,            50.0
        4.5e-08,         462.733,         462.744,         360.298,         360.168,         141.985,         139.162,         53.1445,         50.5047,         44.4567,         46.0321,         50.0023,         50.0001
          5e-08,         466.691,         466.681,         370.627,         370.421,         152.991,         151.105,         55.1181,         51.2818,         44.4102,         45.8072,         49.9982,            50.0
        5.5e-08,         468.555,         468.499,         378.606,         378.468,          163.37,         161.924,         57.3831,         52.4309,          44.358,         45.6069,         49.9977,            50.0
          6e-08,         470.345,         470.522,         385.247,         385.434,         173.342,         172.108,         59.8667,         54.0013,         44.2919,           45.43,          50.006,         50.0001
        6.5e-08,         470.787,          470.76,         389.574,         389.488,         182.896,         181.945,         62.7833,         56.0501,         44.3396,         45.2762,         49.9935,            50.0
          7e-08,         470.446,         470.495,         391.625,          391.68,         191.851,          191.04,         66.1321,         58.6951,         44.3482,         45.1468,         50.0023,            50.0
        7.5e-08,         469.705,         469.578,         392.982,         392.803,         200.422,           199.7,         70.1492,         62.1003,         44.4909,         45.0458,         49.9945,         49.9999
          8e-08,         470.914,         470.963,         395.428,         395.538,         208.096,         207.635,          74.724,         66.4288,         44.6414,         44.9799,         50.0054,         50.0001
        8.5e-08,         473.329,         473.338,         400.573,         400.526,         216.353,         215.908,         79.9002,         71.7787,         45.0182,         44.9607,         50.0018,            50.0
          9e-08,          475.06,         474.969,         405.013,         404.872,         224.735,         224.243,         85.6329,         78.1214,         45.5679,         45.0046,         49.9955,            50.0
        9.5e-08,         475.216,         475.162,         407.162,         407.089,         232.397,         232.021,         91.4034,          85.113,         46.1967,         45.1301,         49.9979,            50.0
          1e-07,         476.132,         476.093,         410.196,         410.115,         239.772,         239.447,         97.1829,         92.1983,         46.9492,         45.3422,         49.9988,            50.0
       1.05e-07,         476.475,         476.434,         412.243,         412.161,         246.558,         246.283,         102.834,         98.9774,         47.8638,         45.6559,         49.9965,            50.0
        1.1e-07,         476.817,         476.772,         414.057,         413.966,         253.018,         252.751,         108.278,         105.284,         48.9274,         46.0878,         49.9992,            50.0
       1.15e-07,         476.348,         476.373,         415.015,         415.009,         259.139,         259.034,         113.581,         111.177,         50.1061,         46.6565,         50.0001,         49.9999
        1.2e-07,         476.482,         476.483,         415.466,          415.46,         264.558,         264.353,         118.638,          116.65,         51.4848,         47.3856,         50.0005,            50.0
       1.25e-07,         475.291,         475.245,         414.647,         414.609,         269.341,         269.141,         123.368,         121.744,         53.0549,         48.3031,         49.9989,            50.0
        1.3e-07,          476.58,         476.582,         416.777,         416.745,         274.165,         274.035,         127.987,         126.561,         54.8575,         49.4431,         49.9993,         49.9999
       1.35e-07,         479.326,         479.246,         421.914,         421.789,         280.321,         280.063,         132.806,         131.453,         56.8761,          50.849,         50.0017,            50.0
        1.4e-07,         479.695,         479.698,         424.157,         424.146,          286.21,         286.079,         137.906,         136.697,         59.2363,         52.5837,         50.0012,            50.0
       1.45e-07,         478.099,         478.066,         422.777,          422.78,         291.002,         290.873,         143.284,         142.105,         61.8025,         54.7155,         49.9998,            50.0
        1.5e-07,         479.252,         479.151,         424.811,         424.687,         295.941,         295.672,         148.615,           147.5,         64.8048,         57.2856,         49.9941,         49.9999
       1.55e-07,         479.241,         479.266,         425.707,         425.758,         300.382,         300.312,         153.931,         153.012,         67.6941,         60.3049,         50.0019,         49.9999
        1.6e-07,         479.552,         479.573,         426.968,         426.975,         304.881,          304.81,         159.443,         158.597,         71.0068,         63.7631,         50.0004,         49.9998
       1.65e-07,         478.956,         478.948,         426.581,         426.548,         308.738,         308.616,         164.997,         164.188,         74.3194,         67.5912,         49.9994,         49.9998
        1.7e-07,         479.732,         479.774,         427.692,         427.707,         312.151,         312.083,         170.181,         169.562,         77.6778,         71.6587,         50.0012,         49.9997
       1.75e-07,         480.242,         480.144,         429.841,         429.731,         316.894,         316.728,         175.743,         175.069,         80.9985,         75.7917,         49.9958,         49.9996
        1.8e-07,         479.911,         479.902,         429.479,         429.478,         319.905,         319.826,         180.905,         180.397,         84.1386,          79.839,         49.9993,         49.9995
       1.85e-07,         479.865,         479.804,         429.777,         429.682,         322.913,         322.801,         185.961,         185.493,         87.4111,         83.6652,         49.9966,         49.9993
        1.9e-07,         480.277,         480.283,         430.939,         430.975,         326.052,         326.019,         190.837,         190.429,         90.1633,         87.2546,         49.9996,         49.9991
       1.95e-07,         481.364,         481.422,          433.72,         433.829,         330.248,         330.222,          195.81,         195.401,         93.3744,         90.6601,         49.9946,         49.9989
          2e-07,         481.736,         481.649,         435.068,         434.998,         334.037,         333.952,         200.774,         200.402,         96.2838,         93.9795,         49.9954,         49.9987
       2.05e-07,         481.223,         481.131,         434.653,         434.562,         336.519,         336.386,           205.6,          205.22,         99.4613,         97.2775,         49.9941,         49.9983
        2.1e-07,         481.474,         481.388,          435.42,         435.348,         339.126,         339.035,         210.115,         209.823,         102.479,         100.558,         49.9944,          49.998
       2.15e-07,         481.094,         481.173,         435.377,         435.444,         341.204,         341.229,          214.53,         214.268,         105.523,         103.839,         50.0002,         49.9976
        2.2e-07,         482.109,         482.003,         437.473,         437.382,         344.496,         344.404,          219.02,         218.745,         108.818,          107.16,         49.9948,         49.9972
       2.25e-07,         482.725,         482.755,         438.968,         438.974,         347.202,         347.171,         223.343,         223.148,         112.156,         110.561,         49.9965,         49.9967
        2.3e-07,         481.783,         481.699,         438.047,          437.96,         349.247,         349.152,         227.694,          227.49,         115.468,         114.046,          49.992,          49.996
       2.35e-07,         479.878,         479.892,         435.091,         435.133,         349.242,         349.283,           231.5,         231.315,         118.726,         117.548,         49.9974,         49.9954
        2.4e-07,         481.456,         481.429,         437.287,         437.228,         351.029,         350.969,         235.026,          234.88,         122.145,         120.938,         49.9928,         49.9947
       2.45e-07,         481.695,         481.732,         438.541,         438.599,         353.175,          353.21,         238.798,         238.662,         125.496,          124.34,          49.992,         49.9939
        2.5e-07,         483.034,         482.979,         441.139,         441.087,         356.502,         356.405,         242.844,         242.647,         128.864,         127.821,         49.9903,          49.993
       2.55e-07,         482.314,         482.335,         440.582,         440.611,         358.049,         358.049,         246.642,         246.498,         132.219,         131.362,         49.9928,         49.9921
        2.6e-07,         482.997,         482.932,         442.184,         442.109,         360.694,         360.617,          250.59,         250.378,         135.918,         134.901,         49.9869,          49.991
       2.65e-07,         482.781,         482.821,         442.141,         442.199,         362.082,         362.106,         254.082,         253.938,         139.074,         138.392,         49.9909,         49.9898
        2.7e-07,         482.405,         482.389,         441.326,          441.31,         362.443,         362.429,         257.125,         256.987,          142.51,         141.756,         49.9878,         49.9886
       2.75e-07,         483.348,         483.402,         443.804,         443.877,         365.527,         365.575,         260.691,          260.58,         145.606,         145.058,         49.9905,         49.9873
        2.8e-07,          483.37,         483.259,         443.907,         443.806,         367.061,         366.968,         263.975,         263.834,         148.986,         148.354,         49.9814,         49.9857
       2.85e-07,         483.453,         483.355,         444.108,         443.995,         367.947,          367.84,         266.802,         266.684,         152.145,          151.48,         49.9787,         49.9842
        2.9e-07,         483.211,         483.246,         444.161,         444.193,         369.038,         369.055,          269.58,         269.505,         154.917,          154.48,          49.983,         49.9825
       2.95e-07,         483.495,         483.422,         444.658,         444.582,          370.32,          370.24,         272.346,         272.193,         157.857,          157.37,         49.9772,         49.9807
          3e-07,         482.145,         482.194,         442.377,          442.44,         369.437,         369.489,         274.264,         274.215,         160.351,         160.068,         49.9805,         49.9789
       3.05e-07,          484.06,           483.9,         445.079,         444.859,         371.198,         371.038,         276.455,         276.381,         163.097,         162.568,         49.9676,         49.9768
        3.1e-07,           483.4,          483.49,         445.211,         445.309,         372.761,         372.821,         278.945,         278.904,         165.311,         165.113,         49.9778,         49.9747
       3.15e-07,         483.663,         483.576,         445.736,         445.644,         374.118,         374.019,         281.334,         281.228,         167.999,         167.605,         49.9678,         49.9724
        3.2e-07,         483.625,         483.597,         445.989,         445.955,         375.146,         375.127,         283.508,         283.441,         170.302,         170.022,         49.9682,           49.97
       3.25e-07,         483.769,         483.751,         446.408,         446.377,         376.261,         376.208,         285.637,         285.527,         172.672,         172.383,          49.964,         49.9674
        3.3e-07,         485.638,         485.413,         449.531,         449.212,         379.078,         378.804,         288.135,         287.936,         175.076,          174.77,         49.9612,         49.9648
       3.35e-07,         484.406,         484.338,         448.381,         448.323,         380.003,         379.941,         290.362,         290.276,         177.488,         177.221,          49.958,          49.962
        3.4e-07,         484.213,         484.127,         448.138,         448.049,         380.608,         380.529,         292.216,         292.101,         179.848,         179.549,         49.9544,         49.9591
       3.45e-07,         484.309,         484.223,         448.234,         448.161,         381.288,         381.193,         293.879,         293.791,         182.089,         181.816,         49.9505,          49.956
        3.5e-07,          484.14,         484.124,         448.236,         448.219,         381.765,         381.746,         295.414,          295.34,         184.195,          183.99,         49.9507,         49.9529
       3.55e-07,         484.546,         484.453,         449.196,         449.114,         383.416,         383.317,         297.412,         297.276,          186.46,         186.272,         49.9447,         49.9496
        3.6e-07,         485.418,         485.465,         451.306,         451.364,         385.747,         385.789,         299.545,          299.54,         188.866,         188.616,         49.9466,         49.9464
       3.65e-07,          484.29,         484.201,         449.208,         449.119,         385.176,         385.079,         300.815,         300.706,         191.015,         190.813,         49.9364,         49.9429
        3.7e-07,         484.364,         484.339,         449.383,         449.329,         385.462,         385.397,         301.931,         301.868,         193.121,         192.892,         49.9359,         49.9394
       3.75e-07,         484.227,         484.273,         449.233,         449.304,         385.553,         385.627,         302.922,         302.951,         194.954,          194.87,         49.9378,          49.936
        3.8e-07,         484.372,         484.243,         449.551,         449.407,         386.185,         386.066,         304.176,         304.073,         197.185,         196.863,         49.9243,         49.9324
       3.85e-07,         483.955,         483.984,         448.645,         448.694,         385.426,         385.451,         304.641,         304.621,         198.684,         198.641,         49.9293,         49.9288
        3.9e-07,         484.482,         484.426,          449.45,         449.387,         386.214,         386.149,         305.611,         305.542,         200.566,         200.389,         49.9202,         49.9251
       3.95e-07,         484.584,          484.48,         449.763,         449.684,         386.901,         386.827,         306.671,         306.588,          202.32,         202.155,         49.9159,         49.9214
          4e-07,         484.515,         484.547,         449.997,         450.021,         387.515,         387.525,         307.622,         307.616,         204.065,         203.931,         49.9161,         49.9176
       4.05e-07,         484.747,         484.644,         450.349,         450.242,         388.233,         388.128,         308.703,         308.627,         205.831,          205.64,         49.9078,         49.9138
        4.1e-07,         483.983,         484.051,         448.999,         449.107,         387.128,         387.225,         308.867,         308.909,          207.08,         207.091,         49.9122,           49.91
       4.15e-07,         484.116,         483.995,         448.451,         448.329,         386.312,         386.219,         308.994,         308.912,         208.526,         208.352,         49.9001,         49.9059
        4.2e-07,         484.691,         484.696,         450.161,         450.155,         388.138,         388.098,         310.161,         310.151,         209.945,         209.842,         49.8986,         49.9019
       4.25e-07,         484.839,         484.745,         450.661,          450.56,         389.103,         389.045,         311.255,         311.228,         211.544,         211.331,         49.8927,         49.8978
        4.3e-07,         484.696,         484.732,         450.797,         450.826,         389.834,         389.857,         312.229,         312.236,         212.785,         212.772,         49.8942,         49.8937
       4.35e-07,         484.763,          484.75,         451.088,         451.051,         390.532,         390.507,          313.19,         313.185,         214.348,         214.182,         49.8861,         49.8895
        4.4e-07,         485.105,         484.986,          451.56,         451.424,         391.383,         391.247,         314.258,          314.17,         215.713,         215.543,         49.8772,         49.8851
       4.45e-07,         484.951,         484.966,         451.586,         451.591,         391.825,         391.809,         315.073,         315.039,         216.907,         216.845,         49.8783,         49.8807
        4.5e-07,         484.862,         484.884,         451.666,         451.678,         392.238,         392.261,         315.865,         315.861,         218.136,          218.07,         49.8747,         49.8763
       4.55e-07,         485.042,         485.032,         451.957,         451.947,         392.817,         392.821,         316.667,         316.683,         219.333,         219.251,         49.8695,         49.8716
        4.6e-07,         485.093,         485.059,         452.108,         452.082,         393.288,         393.255,         317.439,           317.4,         220.414,         220.347,         49.8641,         49.8669
       4.65e-07,         487.034,         487.048,         455.502,         455.497,         395.939,         395.916,         318.991,         318.935,         221.659,         221.531,         49.8589,         49.8621
        4.7e-07,         485.507,         485.424,         453.359,         453.307,          395.47,         395.441,           319.8,         319.761,         222.785,         222.733,         49.8531,         49.8572
       4.75e-07,         485.157,         485.189,         452.899,         452.945,         395.437,          395.46,         320.287,         320.292,         223.692,         223.709,         49.8518,         49.8522
        4.8e-07,         485.378,         485.301,         453.069,         452.979,         395.686,         395.608,         320.852,         320.812,         224.734,         224.597,         49.8405,          49.847
       4.85e-07,         485.039,         485.125,         452.732,         452.842,         395.554,          395.66,         321.122,         321.217,         225.271,         225.347,         49.8448,         49.8418
        4.9e-07,          486.67,         486.502,         455.098,         454.927,         397.406,         397.239,         322.357,         322.194,         226.369,          226.16,         49.8266,         49.8362
       4.95e-07,         485.369,         485.441,         453.615,         453.696,         396.841,         396.918,         322.645,         322.687,         226.929,         226.972,         49.8307,         49.8307
          5e-07,         485.439,         485.385,         453.474,         453.408,         396.786,         396.702,         322.847,         322.794,         227.595,         227.501,         49.8184,         49.8249
       5.05e-07,         485.258,         485.302,         453.299,         453.348,         396.776,           396.8,         323.174,         323.143,         227.986,         228.036,         49.8181,         49.8189
        5.1e-07,         485.408,         485.369,         453.439,         453.387,         396.943,         396.889,          323.48,         323.443,           228.6,         228.533,         49.8078,         49.8128
       5.15e-07,         485.397,          485.36,         453.429,         453.394,         396.994,         396.978,         323.775,         323.742,         229.039,          228.98,         49.8015,         49.8064
        5.2e-07,         485.466,         485.389,         453.404,         453.341,         397.031,         396.948,         323.968,         323.864,         229.388,         229.343,         49.7931,         49.7997
       5.25e-07,         485.929,         485.884,         454.679,         454.608,         398.331,         398.245,         324.857,         324.796,         230.041,         229.951,         49.7857,         49.7929
        5.3e-07,         485.485,          485.49,         453.994,         454.018,          398.04,          398.08,         325.112,         325.098,         230.341,         230.388,         49.7833,         49.7859
       5.35e-07,         485.664,         485.582,         454.096,         454.012,         398.262,         398.175,         325.436,         325.368,         230.909,         230.792,         49.7703,         49.7784
        5.4e-07,         484.619,         484.598,         452.309,         452.286,         396.804,         396.781,         324.823,         324.812,         230.881,         230.899,         49.7658,         49.7708
       5.45e-07,         484.884,         484.797,         452.246,         452.156,         396.377,         396.304,         324.617,         324.568,         230.993,         230.937,         49.7561,         49.7628
        5.5e-07,         485.262,         485.237,         452.988,         452.974,         396.803,         396.789,         324.822,         324.803,         231.115,         231.117,         49.7509,         49.7545
       5.55e-07,         485.427,         485.402,         453.392,         453.347,         397.176,         397.132,         325.067,         325.057,         231.422,         231.359,         49.7387,         49.7459
        5.6e-07,         485.312,         485.343,         453.471,         453.502,         397.423,         397.451,         325.356,         325.378,         231.575,         231.619,         49.7345,         49.7369
       5.65e-07,         485.408,         485.438,         453.666,         453.693,         397.723,         397.748,         325.681,         325.676,         231.865,         231.887,         49.7244,         49.7276
        5.7e-07,         485.419,         485.387,          453.72,         453.708,         397.907,         397.917,         325.921,         325.939,          232.13,         232.142,         49.7145,         49.7179
       5.75e-07,         485.681,         485.604,         454.189,         454.075,         398.447,         398.346,         326.392,         326.332,          232.61,         232.462,         49.6977,         49.7077
        5.8e-07,         485.639,         485.601,         454.122,          454.08,         398.533,         398.492,          326.61,         326.568,         232.743,          232.71,         49.6911,         49.6972
       5.85e-07,          485.41,         485.478,         453.964,         454.043,         398.535,         398.609,         326.765,         326.811,         232.897,         232.965,         49.6842,         49.6863
        5.9e-07,         485.501,         485.526,         454.126,         454.152,         398.774,         398.812,         327.059,         327.091,         233.226,          233.22,         49.6709,          49.675
       5.95e-07,         485.766,         485.678,         454.385,         454.301,          399.07,         398.994,         327.387,         327.313,         233.524,          233.46,         49.6543,         49.6631
          6e-07,         485.572,         485.535,         454.227,         454.199,         399.106,          399.09,         327.508,         327.526,         233.756,         233.721,         49.6434,         49.6508
       6.05e-07,         485.513,         485.559,          454.22,          454.29,         399.166,         399.234,         327.739,         327.766,         233.824,         233.915,         49.6363,         49.6382
        6.1e-07,         485.746,           485.7,         454.529,         454.485,         399.458,         399.431,         327.975,         327.964,         234.225,         234.147,         49.6167,         49.6248
       6.15e-07,         485.582,         485.606,         454.387,         454.418,         399.442,         399.459,         328.075,         328.106,         234.286,         234.335,         49.6058,         49.6111
        6.2e-07,         485.768,         485.711,           454.6,         454.544,         399.638,         399.603,         328.348,         328.304,         234.593,          234.53,         49.5876,         49.5968
       6.25e-07,         486.865,         486.871,         456.606,         456.617,         401.258,         401.262,         329.197,          329.18,         234.893,         234.889,         49.5762,         49.5821
        6.3e-07,         486.124,         486.077,         455.624,         455.576,         401.011,         400.962,          329.44,         329.401,         235.317,         235.257,         49.5567,          49.567
       6.35e-07,         485.997,         485.903,         455.304,         455.206,         400.853,          400.78,         329.558,         329.496,         235.572,         235.462,         49.5393,         49.5516
        6.4e-07,         485.696,         485.779,         454.996,         455.056,         400.707,          400.73,         329.572,          329.58,         235.598,         235.638,         49.5307,         49.5358
       6.45e-07,         485.988,         485.846,         455.123,         454.985,         400.718,         400.607,         329.713,         329.619,         235.875,         235.769,         49.5062,         49.5197
        6.5e-07,         486.934,         487.041,         457.027,         457.138,         402.159,         402.258,         330.436,         330.473,         236.034,         236.063,         49.4993,         49.5033
       6.55e-07,         486.406,         486.287,         456.254,         456.117,          402.08,         401.943,         330.734,          330.62,         236.559,         236.434,          49.473,         49.4864
        6.6e-07,         485.927,         485.898,         455.305,         455.271,         401.256,         401.223,         330.362,         330.322,         236.453,         236.424,          49.459,         49.4695
       6.65e-07,         485.918,         485.856,         455.194,         455.144,         401.125,         401.079,         330.368,         330.324,         236.542,         236.512,         49.4418,         49.4523
        6.7e-07,         485.835,         485.823,         455.085,         455.086,         400.977,         400.982,         330.321,         330.307,         236.581,         236.594,         49.4266,         49.4348
       6.75e-07,         485.824,         485.798,         455.026,          455.01,         400.877,         400.859,         330.251,         330.255,          236.68,         236.653,          49.407,         49.4172
        6.8e-07,         485.961,         485.869,         455.124,         455.057,         400.929,         400.878,         330.365,          330.31,         236.727,         236.719,          49.389,         49.3993
       6.85e-07,         485.971,         485.915,         455.207,         455.145,         400.988,         400.929,         330.404,         330.335,         236.869,         236.799,         49.3696,         49.3813
        6.9e-07,         485.726,         485.757,         454.902,         454.937,         400.718,         400.751,         330.251,          330.28,         236.813,         236.827,         49.3554,         49.3632
       6.95e-07,         485.868,         485.834,         455.083,         455.058,         400.872,         400.844,         330.364,         330.347,         236.918,         236.909,         49.3346,         49.3448
          7e-07,         485.008,         485.098,         453.746,         453.824,          399.69,         399.772,         329.666,         329.732,         236.677,         236.743,         49.3217,         49.3265
       7.05e-07,         485.319,         485.249,         453.564,         453.495,         399.119,         399.059,         329.226,         329.154,         236.455,          236.43,         49.2964,         49.3079
        7.1e-07,         485.649,         485.625,         454.297,         454.276,         399.589,         399.571,         329.346,         329.347,         236.488,         236.453,         49.2779,         49.2893
       7.15e-07,         485.629,         485.698,         454.513,         454.563,         399.875,          399.88,         329.508,         329.478,         236.439,         236.498,         49.2626,         49.2706
        7.2e-07,         485.992,         485.863,         454.963,         454.819,         400.285,         400.143,         329.779,         329.661,          236.75,         236.606,         49.2361,         49.2518
       7.25e-07,         485.414,         485.572,         454.481,         454.687,         399.991,         400.205,         329.637,         329.795,         236.498,         236.685,         49.2343,         49.2332
        7.3e-07,          486.22,         486.049,         455.416,         455.202,         400.884,         400.658,         330.245,         330.062,         237.055,         236.859,         49.1944,         49.2141
       7.35e-07,         485.783,         485.825,         454.941,         454.996,         400.575,         400.617,         330.115,         330.145,         236.885,         236.951,         49.1879,         49.1954
        7.4e-07,          485.89,         485.892,         455.108,         455.127,         400.808,         400.817,         330.358,         330.338,         237.041,         237.078,         49.1686,         49.1765
       7.45e-07,         485.884,         485.867,         455.176,         455.155,          400.92,         400.905,         330.452,         330.442,         237.219,         237.195,         49.1489,         49.1577
        7.5e-07,         485.942,         485.929,         455.265,         455.257,         401.046,         401.038,         330.604,         330.603,         237.392,         237.343,         49.1285,         49.1388
       7.55e-07,         486.045,          485.99,         455.368,         455.327,           401.2,         401.164,         330.757,         330.739,         237.466,          237.45,         49.1082,         49.1199
        7.6e-07,         485.842,         485.887,         455.201,         455.264,         401.121,         401.176,         330.824,         330.816,         237.477,         237.552,         49.0949,         49.1011
       7.65e-07,         486.063,         485.972,         455.483,         455.379,         401.352,         401.278,          330.96,         330.926,         237.786,         237.672,         49.0675,         49.0822
        7.7e-07,         486.097,         486.026,         455.512,         455.434,         401.463,         401.381,         331.117,         331.034,         237.829,         237.761,         49.0509,         49.0634
       7.75e-07,         485.865,         485.941,         455.359,         455.427,         401.379,         401.431,         331.058,         331.099,         237.846,         237.862,          49.037,         49.0445
        7.8e-07,         486.092,          486.01,         455.548,         455.462,         401.565,         401.478,         331.257,         331.186,         237.991,         237.942,          49.014,         49.0258
       7.85e-07,         485.893,         485.925,         455.343,         455.396,         401.401,         401.465,         331.195,         331.238,         238.001,         238.016,         48.9986,         49.0071
        7.9e-07,         486.763,          486.72,         457.145,         457.103,         403.158,         403.115,          332.24,         332.198,         238.485,         238.459,         48.9775,         48.9884
       7.95e-07,         486.275,         486.276,         456.346,         456.333,         402.768,         402.739,          332.18,         332.177,         238.635,         238.601,         48.9596,         48.9697
          8e-07,         485.726,         485.886,         455.615,         455.797,         402.196,         402.387,         331.989,         332.133,         238.472,         238.653,         48.9517,         48.9513
       8.05e-07,         486.249,         486.173,         456.017,          455.95,         402.501,         402.433,         332.221,         332.181,         238.812,         238.763,         48.9204,         48.9326
        8.1e-07,         486.252,         486.246,         456.413,         456.413,         402.919,         402.929,         332.461,          332.49,         238.937,         238.936,         48.9062,         48.9143
       8.15e-07,         486.148,         486.177,         456.142,         456.164,          402.78,         402.802,         332.535,         332.533,         238.999,          239.03,         48.8872,         48.8958
        8.2e-07,         486.072,         486.088,         455.917,         455.946,         402.534,         402.569,         332.399,         332.433,         239.024,         239.053,         48.8708,         48.8775
       8.25e-07,          485.73,         485.869,         455.511,         455.651,         402.143,         402.277,         332.189,         332.294,         238.922,         239.038,         48.8558,         48.8593
        8.3e-07,         486.134,         486.099,         455.877,         455.833,         402.372,          402.34,         332.332,          332.32,         239.139,         239.083,         48.8299,          48.841
       8.35e-07,         485.959,         486.026,         455.665,          455.74,         402.155,          402.22,         332.193,         332.224,          238.98,         239.057,         48.8184,          48.823
        8.4e-07,         486.108,         486.044,         455.803,         455.716,           402.2,         402.124,         332.211,         332.147,          239.13,         239.042,         48.7914,         48.8049
       8.45e-07,         485.781,         485.921,         455.446,         455.608,         401.925,         402.071,         332.042,         332.136,         238.861,         239.024,         48.7862,         48.7871
        8.5e-07,         486.072,         486.076,         455.773,         455.756,         402.143,         402.117,         332.087,         332.091,         239.073,         239.037,         48.7575,          48.769
       8.55e-07,         486.126,          486.08,         455.799,         455.737,         402.144,         402.091,         332.151,         332.092,         239.067,         239.032,         48.7394,         48.7513
        8.6e-07,         485.906,          485.97,         455.566,         455.655,         401.944,         402.037,         332.002,         332.068,          238.93,         239.021,         48.7296,         48.7336
       8.65e-07,         486.239,         486.141,         455.868,         455.768,         402.155,         402.075,          332.11,          332.05,         239.101,         239.028,         48.7016,         48.7158
        8.7e-07,         486.084,         486.081,         455.724,          455.74,         402.069,         402.073,         332.049,         332.048,         239.015,         239.044,         48.6876,         48.6982
       8.75e-07,         486.128,         486.108,          455.81,         455.796,         402.135,         402.126,         332.108,         332.088,          239.05,         239.048,         48.6717,         48.6806
        8.8e-07,         486.062,         486.088,         455.682,         455.735,         402.037,         402.085,         332.055,         332.057,         238.975,          239.05,         48.6556,         48.6631
       8.85e-07,         486.044,         486.048,         455.719,          455.74,         402.066,          402.09,         332.028,         332.073,          239.06,         239.078,         48.6368,         48.6456
        8.9e-07,          486.11,         486.107,          455.84,         455.838,         402.185,         402.181,         332.181,         332.142,         239.091,         239.104,         48.6186,          48.628
       8.95e-07,         486.176,         486.154,         455.903,         455.881,         402.252,         402.217,         332.179,         332.144,         239.165,          239.14,          48.601,         48.6105
          9e-07,          485.95,         485.994,         455.684,         455.737,         402.044,         402.113,         332.063,         332.124,         239.073,         239.135,         48.5863,         48.5931
       9.05e-07,         486.243,         486.197,         455.961,         455.914,         402.301,         402.253,         332.262,         332.201,         239.228,         239.176,         48.5622,         48.5755
        9.1e-07,         486.519,         486.626,         457.207,           457.3,         403.795,          403.87,          333.18,         333.215,          239.58,         239.654,         48.5519,         48.5581
       9.15e-07,         486.443,         486.394,          456.81,         456.759,         403.582,         403.547,         333.236,         333.198,         239.789,         239.747,         48.5291,         48.5406
        9.2e-07,         486.138,          486.18,         456.308,         456.363,         403.202,         403.259,          333.11,         333.145,         239.721,          239.78,         48.5177,         48.5233
       9.25e-07,         486.328,         486.307,         456.461,         456.416,         403.265,         403.216,         333.157,         333.121,         239.931,         239.849,         48.4919,         48.5057
        9.3e-07,         485.983,         486.086,         455.958,         456.072,         402.782,         402.887,         332.853,         332.955,         239.687,         239.805,          48.484,         48.4884
       9.35e-07,         485.631,         485.753,         455.306,         455.448,         402.092,         402.234,         332.476,         332.556,         239.482,         239.636,         48.4688,         48.4709
        9.4e-07,         486.107,         486.092,         455.856,         455.835,         402.395,         402.395,          332.55,         332.557,         239.655,         239.618,         48.4425,         48.4534
       9.45e-07,         486.041,          486.04,         455.746,         455.774,         402.256,         402.296,         332.402,          332.46,         239.519,         239.565,         48.4306,          48.436
        9.5e-07,         486.257,         486.235,         456.091,         456.054,         402.571,         402.524,         332.587,         332.564,         239.655,         239.595,         48.4048,         48.4183
       9.55e-07,         486.051,         486.132,         455.908,         455.992,         402.417,         402.496,         332.472,         332.526,         239.475,         239.566,         48.3965,         48.4007
        9.6e-07,         486.266,         486.199,         456.068,         456.004,         402.518,          402.47,         332.506,         332.503,         239.639,         239.563,         48.3686,          48.383
       9.65e-07,         486.086,         486.128,         455.987,         456.025,          402.52,         402.541,         332.558,          332.56,         239.551,         239.579,         48.3571,         48.3652
        9.7e-07,         486.223,         486.247,         456.129,         456.145,         402.621,         402.622,         332.588,          332.58,         239.602,         239.598,         48.3391,         48.3472
       9.75e-07,         486.138,         486.145,         456.026,          456.03,         402.537,         402.551,         332.547,         332.571,          239.58,         239.588,         48.3193,         48.3292
        9.8e-07,          486.27,         486.282,         456.177,          456.19,         402.702,         402.701,         332.707,         332.673,         239.632,         239.632,         48.3034,         48.3109
       9.85e-07,         486.128,         486.169,         456.107,         456.123,         402.624,         402.648,         332.581,         332.615,         239.649,         239.635,         48.2819,         48.2925
        9.9e-07,         486.165,         486.209,         456.121,         456.164,         402.685,         402.713,         332.668,         332.685,          239.63,         239.671,          48.266,         48.2741
       9.95e-07,         486.172,         486.183,         456.116,         456.163,         402.667,         402.733,         332.699,         332.725,          239.62,         239.686,         48.2503,         48.2555
          1e-06,         486.321,         486.299,         456.262,         456.248,         402.814,         402.799,         332.761,         332.743,         239.701,         239.709,         48.2245,         48.2366


==> data/tophat/tophat_linear_square.csv <==
              t,          x1_rad,          x1_mat,          x2_rad,          x2_mat,          x3_rad,          x3_mat,          x4_rad,          x4_mat,          x5_rad,          x5_mat,          x6_rad,          x6_mat
            0.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0,            50.0
          5e-09,         398.332,         397.656,         241.441,         240.502,         50.8363,         50.0569,         49.4769,         49.9078,         45.5223,          49.282,            50.0,            50.0
          1e-08,           427.0,         426.935,         257.667,         256.861,          53.726,         50.4591,         49.4469,         49.8258,          45.344,         48.6694,            50.0,            50.0
        1.5e-08,         441.725,         441.637,         285.609,         284.775,         60.9866,         52.0349,         49.4347,         49.7555,          45.241,         48.1442,            50.0,            50.0
          2e-08,         450.872,         450.838,         317.178,         316.604,         71.6374,         56.5014,         49.4496,         49.6981,         45.1238,         47.6907,            50.0,            50.0
        2.5e-08,         457.664,         457.612,         344.575,         344.202,         84.3481,         66.1431,         49.5258,         49.6591,         45.0265,         47.2965,            50.0,            50.0
          3e-08,         462.357,         462.346,         363.352,         363.177,         100.302,          83.344,         49.7258,         49.6513,         44.9281,         46.9519,            50.0,            50.0
        3.5e-08,         465.407,         465.412,         375.466,         375.363,         120.815,         109.466,         50.2754,         49.7101,         44.8378,         46.6491,            50.0,            50.0
          4e-08,         467.454,         467.418,         383.821,         383.711,         143.061,         137.352,         51.7222,         49.9413,         44.7765,         46.3819,            50.0,            50.0
        4.5e-08,         468.793,         468.798,         390.165,         390.124,         163.148,         160.293,         54.5768,         50.5944,         44.7021,         46.1457,            50.0,            50.0
          5e-08,          469.91,         469.902,         395.573,         395.516,         180.977,         179.179,         58.2318,         51.9319,         44.6581,         45.9375,            50.0,            50.0
        5.5e-08,         470.803,         470.814,          400.23,         400.182,         195.709,          194.71,          62.118,          54.113,         44.6317,         45.7558,            50.0,            50.0
          6e-08,         471.617,         471.607,         404.165,          404.13,         208.593,          207.79,         66.0872,         57.1621,         44.6679,         45.6006,            50.0,            50.0
        6.5e-08,         472.207,          472.23,         407.404,         407.399,         220.226,         219.593,         70.1461,          61.036,         44.7255,         45.4738,            50.0,            50.0
          7e-08,          472.85,         472.825,         410.186,         410.144,           231.7,         231.014,         74.6302,         65.6774,         44.9018,         45.3802,            50.0,            50.0
        7.5e-08,         473.245,         473.246,         412.383,         412.375,         242.714,         242.224,         79.8001,         71.2204,         45.1658,         45.3292,            50.0,            50.0
          8e-08,         473.662,         473.645,         414.375,          414.35,         253.418,         253.015,         85.9923,         77.9038,         45.6484,         45.3386,         49.9999,         49.9999
        8.5e-08,         474.013,         473.999,         416.122,           416.1,         263.407,         263.103,         93.3426,         85.9528,         46.4308,         45.4384,         49.9999,         49.9999
          9e-08,         474.306,         474.307,         417.669,         417.655,         272.662,         272.388,         101.741,         95.3614,         47.6023,         45.6737,         49.9998,         49.9998
        9.5e-08,         474.634,         474.625,         419.114,         419.103,         281.103,          280.89,         111.157,         105.852,          49.195,         46.1061,         49.9998,         49.9998
          1e-07,         474.901,         474.907,         420.451,         420.446,         288.921,         288.716,         121.044,         116.767,         50.9362,         46.7784,         49.9998,         49.9998
       1.05e-07,          475.18,         475.174,         421.736,         421.715,         296.062,         295.888,         130.776,         127.632,         52.9876,         47.7279,         49.9999,         49.9999
        1.1e-07,         475.454,         475.445,         422.996,         422.968,         302.601,         302.461,         140.433,         138.125,         55.2721,         49.0113,         50.0001,            50.0
       1.15e-07,         475.692,          475.69,         424.184,         424.168,         308.647,           308.5,         149.789,         148.014,         57.8532,         50.6885,         50.0004,         50.0003
        1.2e-07,         475.964,         475.952,         425.369,         425.357,         314.175,         314.029,         158.563,         157.219,         60.7896,         52.8315,         50.0009,         50.0007
       1.25e-07,         476.209,         476.195,         426.535,         426.517,         319.226,         319.087,         166.925,         165.756,         64.0913,         55.5383,         50.0016,         50.0012
        1.3e-07,         476.436,         476.429,         427.614,         427.613,         323.781,         323.698,         174.852,         173.798,         67.9692,         58.9489,         50.0024,          50.002
       1.35e-07,         476.652,         476.647,         428.679,         428.671,         327.968,         327.917,         182.385,         181.601,         72.5572,         63.2476,         50.0034,         50.0029
        1.4e-07,         476.891,         476.884,         429.729,         429.704,         331.842,         331.797,         190.119,         189.408,         77.8115,         68.6281,         50.0046,          50.004
       1.45e-07,         477.083,         477.088,         430.651,          430.65,         335.433,         335.392,         197.939,         197.314,         83.6676,         75.1611,         50.0061,         50.0054
        1.5e-07,         477.301,         477.301,          431.56,         431.563,         338.832,         338.761,         205.816,         205.307,         90.0606,         82.6684,         50.0078,         50.0069
       1.55e-07,         477.531,         477.519,         432.465,         432.449,         341.999,         341.915,         213.804,         213.276,         96.6923,         90.6862,         50.0098,         50.0088
        1.6e-07,         477.679,         477.687,         433.231,         433.243,         344.867,         344.817,         221.441,         220.995,         102.994,         98.5686,         50.0123,         50.0111
       1.65e-07,          477.89,          477.88,         434.038,         434.027,         347.631,         347.588,         228.673,         228.314,         109.017,         105.693,         50.0153,         50.0139
        1.7e-07,         478.044,         478.044,         434.762,         434.753,         350.162,         350.138,           235.4,          235.12,         114.223,          111.85,         50.0188,         50.0171
       1.75e-07,         478.209,         478.209,         435.424,         435.427,         352.564,         352.533,         241.618,         241.365,          119.04,         117.186,         50.0227,         50.0208
        1.8e-07,         478.357,         478.362,         436.073,         436.079,         354.746,         354.746,         247.203,         247.027,         123.289,         121.881,         50.0269,         50.0249
       1.85e-07,         478.555,          478.54,         436.727,         436.713,         356.897,         356.837,         252.391,         252.168,         127.451,         126.136,         50.0313,         50.0292
        1.9e-07,         478.658,         478.664,         437.251,         437.266,         358.697,         358.708,          256.98,         256.813,         131.115,         130.118,         50.0358,         50.0336
       1.95e-07,         478.816,         478.812,          437.84,         437.828,         360.531,         360.498,         261.164,         261.044,         134.952,         133.985,         50.0403,         50.0381
          2e-07,         478.946,         478.946,         438.349,         438.344,         362.138,         362.127,         265.028,         264.916,         138.745,          137.83,         50.0448,         50.0427
       2.05e-07,         479.044,         479.056,         438.812,         438.821,         363.646,         363.631,         268.563,         268.477,         142.524,         141.717,         50.0492,         50.0471
        2.1e-07,         479.189,         479.188,         439.316,         439.307,          365.06,         365.039,         271.834,          271.77,         146.439,         145.679,         50.0532,         50.0512
       2.15e-07,         479.324,         479.316,         439.758,         439.756,         366.356,         366.337,         274.961,         274.855,         150.475,          149.72,         50.0569,         50.0551
        2.2e-07,         479.413,         479.411,         440.157,         440.154,         367.536,         367.525,         277.803,         277.716,         154.545,         153.826,         50.0601,         50.0586
       2.25e-07,          479.52,         479.521,         440.563,         440.558,         368.629,         368.642,         280.445,         280.388,         158.513,          157.98,         50.0626,         50.0614
        2.3e-07,         479.645,         479.634,          440.94,         440.931,         369.727,         369.702,         282.972,         282.894,         162.879,          162.18,         50.0644,         50.0636
       2.35e-07,         479.685,         479.698,         441.265,         441.273,         370.658,         370.668,         285.262,         285.224,          166.86,          166.39,         50.0652,         50.0648
        2.4e-07,          479.82,         479.814,         441.656,         441.641,         371.655,         371.628,         287.474,          287.42,         171.158,         170.624,         50.0647,          50.065
       2.45e-07,         479.884,         479.892,          441.96,          441.96,         372.512,          372.51,         289.538,         289.493,         175.281,         174.844,         50.0628,         50.0637
        2.5e-07,         480.005,         479.994,         442.302,         442.289,         373.387,          373.36,         291.512,         291.447,         179.515,         179.021,         50.0591,         50.0609
       2.55e-07,         480.056,         480.067,         442.596,         442.598,         374.152,         374.154,         293.292,         293.271,         183.442,         183.101,         50.0533,         50.0562
        2.6e-07,         480.166,         480.161,         442.893,         442.888,         374.929,          374.91,         295.058,           295.0,         187.468,         187.063,         50.0451,         50.0491
       2.65e-07,         480.225,         480.226,          443.17,         443.167,         375.632,         375.617,         296.658,         296.624,         191.173,         190.844,          50.034,         50.0394
        2.7e-07,          480.31,          480.31,         443.439,          443.44,         376.301,         376.295,         298.182,         298.144,         194.669,         194.416,         50.0196,         50.0266
       2.75e-07,         480.389,         480.387,         443.715,         443.709,         376.953,         376.948,         299.644,         299.589,         197.965,         197.752,         50.0011,         50.0101
        2.8e-07,         480.464,         480.461,         443.989,         443.975,         377.598,         377.578,         300.961,         300.921,          201.03,         200.825,         49.9785,         49.9895
       2.85e-07,         480.546,         480.541,         444.217,         444.219,         378.167,         378.163,         302.192,         302.165,         203.807,         203.624,         49.9505,         49.9641
        2.9e-07,         480.576,         480.587,         444.449,         444.455,         378.735,         378.724,          303.34,         303.322,         206.322,         206.156,         49.9171,         49.9334
       2.95e-07,         480.673,         480.667,         444.709,         444.695,         379.305,         379.271,         304.446,         304.411,         208.655,         208.439,         49.8771,         49.8967
          3e-07,         480.715,         480.725,         444.899,         444.908,         379.772,         379.777,         305.418,         305.412,         210.546,         210.463,         49.8306,         49.8533
       3.05e-07,         480.785,         480.787,          445.14,         445.136,         380.299,         380.285,         306.388,         306.352,         212.363,         212.264,         49.7865,         49.8083
        3.1e-07,         480.859,         480.857,         445.365,         445.356,         380.766,          380.76,         307.247,         307.218,         213.905,         213.856,         49.7445,         49.7653
       3.15e-07,         480.906,          480.91,         445.583,         445.574,         381.208,         381.213,         308.035,         308.021,         215.308,         215.261,         49.7048,         49.7243
        3.2e-07,         480.962,         480.965,         445.745,         445.752,         381.624,         381.634,         308.771,         308.761,         216.517,         216.504,          49.667,         49.6857
       3.25e-07,         481.031,         481.028,         445.964,         445.955,          382.07,         382.052,         309.467,         309.448,         217.732,         217.618,         49.6323,         49.6496
        3.3e-07,          481.08,         481.078,         446.133,         446.133,         382.441,         382.442,         310.085,          310.08,         218.643,         218.585,         49.6007,         49.6165
       3.35e-07,         481.119,         481.123,         446.309,          446.31,         382.829,         382.818,         310.679,         310.665,           219.5,         219.448,         49.5726,         49.5867
        3.4e-07,         481.159,         481.169,         446.495,         446.494,         383.194,         383.182,         311.198,         311.193,         220.239,         220.206,         49.5485,         49.5606
       3.45e-07,         481.223,         481.228,         446.672,         446.676,         383.507,         383.526,         311.682,         311.692,         220.885,         220.875,         49.5286,         49.5385
        3.5e-07,         481.256,         481.266,         446.817,         446.827,         383.836,         383.844,         312.126,         312.139,         221.471,         221.474,         49.5131,         49.5209
       3.55e-07,         481.325,         481.324,         446.983,         446.987,         384.149,         384.154,         312.569,         312.559,         222.046,         222.012,          49.503,         49.5082
        3.6e-07,         481.367,         481.365,         447.119,         447.129,         384.425,          384.44,         312.943,         312.948,         222.519,         222.489,         49.4986,         49.5009
       3.65e-07,         481.409,         481.402,         447.287,         447.279,         384.752,         384.732,         313.337,         313.311,         222.946,         222.919,         49.5003,         49.4995
        3.7e-07,         481.429,         481.433,         447.425,         447.423,         384.993,         384.997,         313.654,         313.646,         223.289,         223.304,         49.5084,         49.5043
       3.75e-07,          481.47,         481.471,         447.553,         447.555,         385.259,         385.261,         313.951,         313.963,         223.719,         223.667,         49.5236,          49.516
        3.8e-07,         481.505,         481.504,          447.68,         447.679,         385.492,           385.5,          314.26,         314.257,         223.947,         223.974,         49.5463,          49.535
       3.85e-07,         481.531,         481.539,          447.79,         447.803,         385.736,         385.746,         314.519,         314.536,         224.287,         224.269,         49.5774,         49.5619
        3.9e-07,         481.582,         481.582,         447.923,         447.924,         385.955,         385.969,         314.811,         314.811,         224.566,         224.536,          49.617,         49.5973
       3.95e-07,          481.61,          481.61,         448.048,          448.04,         386.225,         386.205,         315.074,         315.062,         224.781,         224.776,         49.6661,         49.6418
          4e-07,         481.652,          481.65,         448.158,          448.16,         386.424,         386.424,         315.306,         315.307,         225.037,         225.005,         49.7254,          49.696
       4.05e-07,         481.667,         481.669,         448.263,         448.262,         386.617,         386.625,         315.522,         315.534,         225.197,         225.218,         49.7951,         49.7605
        4.1e-07,         481.722,         481.711,         448.394,         448.382,         386.878,         386.856,         315.794,         315.767,         225.497,         225.427,         49.8761,         49.8361
       4.15e-07,         481.735,         481.737,         448.458,         448.474,         386.997,         387.034,         315.966,         315.982,          225.53,         225.604,         49.9695,         49.9235
        4.2e-07,         481.769,         481.763,         448.586,         448.581,         387.256,         387.242,         316.206,         316.198,         225.856,         225.801,         50.0747,         50.0232
       4.25e-07,         481.791,         481.787,         448.697,         448.685,         387.459,         387.439,         316.426,         316.402,         225.993,         225.971,         50.1934,         50.1362
        4.3e-07,         481.812,         481.813,         448.762,         448.768,          387.64,         387.629,          316.59,         316.598,         226.216,         226.151,         50.3271,          50.263
       4.35e-07,         481.827,         481.832,          448.87,         448.868,          387.82,         387.816,         316.777,         316.789,         226.314,         226.315,         50.4754,         50.4043
        4.4e-07,           481.9,         481.886,         448.987,         448.982,         388.056,          388.03,          317.03,         317.001,         226.565,         226.484,         50.6387,          50.561
       4.45e-07,         481.887,         481.892,          449.05,         449.057,         388.173,         388.189,         317.183,         317.182,         226.634,         226.634,          50.819,         50.7337
        4.5e-07,         481.946,         481.933,         449.158,         449.153,          388.38,         388.371,         317.389,         317.371,         226.757,         226.783,         51.0141,         50.9229
       4.55e-07,         481.956,         481.949,         449.257,         449.245,         388.578,         388.556,         317.594,         317.559,         226.989,         226.938,         51.2273,         51.1294
        4.6e-07,         481.957,         481.959,         449.303,         449.307,         388.712,         388.711,         317.723,         317.728,         227.068,         227.083,          51.459,         51.3538
       4.65e-07,         482.002,         481.991,         449.412,           449.4,         388.922,         388.895,          317.92,         317.907,         227.297,         227.235,         51.7099,         51.5964
        4.7e-07,         482.021,         482.018,         449.499,         449.498,           389.1,         389.081,         318.105,         318.094,         227.458,         227.384,         51.9774,         51.8575
       4.75e-07,         482.033,          482.03,         449.575,         449.573,         389.242,         389.234,         318.276,         318.265,         227.542,         227.517,          52.265,         52.1367
        4.8e-07,          482.04,         482.052,         449.657,          449.66,         389.409,          389.41,         318.439,         318.443,         227.592,         227.654,         52.5642,         52.4335
       4.85e-07,         482.101,         482.095,         449.759,         449.751,         389.597,         389.587,          318.65,         318.628,         227.855,         227.804,         52.8826,         52.7476
        4.9e-07,           482.1,         482.102,         449.798,         449.804,         389.724,         389.728,         318.763,          318.78,         227.936,         227.934,         53.2226,         53.0788
       4.95e-07,         482.137,         482.132,         449.896,         449.894,         389.916,         389.904,         318.959,         318.952,         228.089,          228.07,          53.573,         53.4271
          5e-07,         482.169,         482.161,         449.975,         449.977,         390.064,         390.065,         319.139,         319.125,         228.203,           228.2,         53.9469,         53.7926
       5.05e-07,         482.169,         482.167,         450.063,         450.054,          390.24,         390.224,         319.296,         319.283,         228.365,         228.328,          54.331,         54.1754
        5.1e-07,         482.192,         482.192,         450.137,         450.137,         390.387,          390.39,         319.461,         319.453,         228.407,         228.452,         54.7318,         54.5755
       5.15e-07,         482.201,         482.207,         450.206,         450.207,         390.543,         390.543,         319.612,         319.616,         228.609,         228.586,         55.1534,         54.9933
        5.2e-07,         482.212,          482.22,         450.267,         450.268,         390.666,         390.679,         319.744,         319.762,         228.693,         228.707,         55.5938,         55.4279
       5.25e-07,         482.251,         482.257,         450.344,         450.352,         390.844,         390.852,         319.916,         319.929,          228.82,         228.832,         56.0421,         55.8769
        5.3e-07,          482.27,         482.273,         450.411,         450.418,         390.999,         391.002,         320.082,         320.086,         228.971,         228.958,         56.5098,         56.3398
       5.35e-07,         482.313,         482.304,         450.504,         450.498,         391.168,         391.159,         320.255,         320.241,         229.113,         229.084,         56.8726,         56.6986
        5.4e-07,         482.304,         482.313,         450.588,         450.585,         391.327,         391.327,         320.407,         320.404,         229.178,         229.196,         57.1997,          57.029
       5.45e-07,          482.33,         482.333,         450.626,         450.635,         391.433,         391.453,         320.546,          320.55,         229.268,          229.31,         57.5488,         57.3703
        5.5e-07,         482.365,         482.361,         450.703,         450.704,         391.585,         391.595,         320.685,         320.694,         229.431,         229.429,          57.906,         57.7224
       5.55e-07,         482.371,         482.376,         450.768,         450.777,         391.722,         391.743,         320.831,         320.847,         229.485,         229.534,         58.2677,         58.0849
        5.6e-07,         482.381,         482.386,         450.822,         450.829,         391.866,         391.872,         320.971,         320.981,         229.639,         229.652,         58.6493,         58.4579
       5.65e-07,         482.386,         482.397,         450.904,         450.905,         392.036,         392.031,         321.123,         321.128,         229.745,         229.769,         59.0341,         58.8409
        5.7e-07,         482.438,         482.437,         450.998,         450.996,         392.197,         392.193,         321.296,          321.29,          229.92,         229.884,         59.4201,         59.2338
       5.75e-07,         482.431,         482.441,         451.037,         451.044,          392.31,         392.317,         321.402,         321.419,         229.965,         229.991,         59.8328,         59.6364
        5.8e-07,         482.496,         482.486,         451.124,         451.123,         392.449,         392.459,         321.573,         321.568,         230.088,         230.099,         60.2447,         60.0481
       5.85e-07,          482.49,         482.493,         451.163,         451.173,         392.549,          392.58,         321.685,         321.702,         230.141,           230.2,         60.6652,         60.4689
        5.9e-07,         482.497,         482.501,         451.222,         451.224,          392.69,           392.7,         321.825,         321.827,         230.236,         230.308,         61.0968,         60.8984
       5.95e-07,         482.524,         482.525,         451.316,         451.306,         392.861,         392.855,          321.99,         321.974,         230.387,         230.413,         61.5332,         61.3361
          6e-07,         482.534,         482.537,          451.36,         451.359,         393.001,         392.988,         322.108,         322.106,          230.59,         230.528,         61.9704,         61.7817
       6.05e-07,         482.554,         482.554,         451.426,          451.42,         393.114,         393.108,         322.234,         322.231,         230.586,         230.621,         62.4287,         62.2347
        6.1e-07,         482.578,         482.579,         451.483,         451.485,         393.242,         393.242,         322.363,         322.368,          230.73,         230.722,          62.891,         62.6943
       6.15e-07,         482.589,         482.592,         451.529,         451.532,         393.331,         393.346,         322.489,         322.494,         230.829,         230.827,         63.3515,         63.1594
        6.2e-07,          482.59,         482.601,         451.575,         451.579,         393.473,          393.47,         322.608,         322.613,         230.874,         230.923,         63.8265,         63.6294
       6.25e-07,         482.629,         482.632,         451.659,         451.656,         393.603,         393.605,         322.756,         322.752,         231.028,         231.024,         64.2944,         64.1041
        6.3e-07,         482.655,         482.651,         451.699,           451.7,         393.733,         393.723,         322.884,         322.872,         231.153,         231.128,         64.7701,         64.5831
       6.35e-07,         482.666,         482.659,         451.778,         451.767,          393.87,         393.849,         323.019,         322.996,         231.219,         231.214,         65.2523,         65.0662
        6.4e-07,           482.7,         482.692,         451.814,         451.821,          393.95,         393.962,         323.124,         323.123,         231.269,         231.308,         65.7391,         65.5528
       6.45e-07,         482.703,         482.701,         451.876,         451.871,         394.068,         394.066,         323.249,         323.238,         231.436,         231.412,         66.2293,         66.0429
        6.5e-07,         482.699,         482.704,         451.922,         451.919,         394.192,         394.181,         323.364,         323.353,         231.469,         231.492,         66.7177,          66.536
       6.55e-07,         482.715,         482.723,         451.969,         451.973,         394.279,         394.286,         323.464,         323.471,         231.599,         231.591,         67.2129,         67.0318
        6.6e-07,         482.736,         482.736,         452.024,          452.02,         394.419,         394.399,          323.58,         323.579,         231.721,         231.684,         67.7047,         67.5303
       6.65e-07,         482.786,         482.771,           452.1,         452.091,         394.546,         394.526,         323.733,         323.709,         231.796,         231.769,         68.2072,         68.0311
        6.7e-07,         482.762,         482.771,         452.123,         452.131,         394.606,         394.622,         323.798,         323.815,         231.843,         231.864,         68.7104,         68.5339
       6.75e-07,         482.812,         482.802,         452.191,         452.186,          394.74,         394.733,         323.946,         323.933,         231.979,         231.958,         69.2103,         69.0387
        6.8e-07,         482.811,         482.813,         452.243,         452.241,         394.837,         394.836,         324.057,         324.045,         232.033,         232.033,          69.715,         69.5451
       6.85e-07,         482.802,          482.81,         452.268,         452.276,         394.916,         394.925,         324.135,         324.147,         232.109,         232.123,         70.2159,         70.0529
        6.9e-07,         482.833,         482.831,         452.337,          452.33,         395.024,         395.025,         324.257,         324.252,         232.169,         232.202,         70.7237,         70.5622
       6.95e-07,         482.862,         482.856,          452.39,         452.386,          395.16,         395.145,         324.365,         324.363,         232.343,         232.298,         71.2293,         71.0726
          7e-07,         482.853,         482.856,         452.405,         452.416,         395.208,         395.224,         324.441,         324.461,         232.352,         232.375,         71.7456,          71.584
       7.05e-07,         482.877,         482.879,         452.484,         452.483,         395.371,         395.349,         324.576,         324.576,         232.534,         232.467,         72.2491,         72.0964
        7.1e-07,         482.903,         482.902,         452.533,         452.534,         395.444,         395.443,         324.692,         324.688,         232.587,         232.546,         72.7629,         72.6095
       7.15e-07,         482.905,         482.907,         452.551,         452.564,         395.511,          395.52,         324.754,         324.778,         232.613,         232.623,         73.2753,         73.1233
        7.2e-07,         482.927,         482.926,          452.62,         452.621,          395.62,         395.624,         324.885,         324.886,         232.679,         232.703,         73.7803,         73.6377
       7.25e-07,         482.959,         482.952,         452.666,         452.669,         395.697,         395.717,         324.984,         324.988,         232.744,         232.788,         74.2975,         74.1525
        7.3e-07,          482.96,         482.958,         452.711,         452.712,         395.814,         395.814,         325.072,         325.081,         232.909,         232.872,         74.8104,         74.6678
       7.35e-07,         482.968,         482.971,         452.763,         452.768,         395.914,         395.918,         325.186,         325.189,         232.913,         232.941,         75.3189,         75.1834
        7.4e-07,         482.994,          482.99,         452.827,         452.822,         396.032,         396.015,         325.308,         325.293,         233.133,         233.032,         75.8325,         75.6992
       7.45e-07,         482.988,          482.99,         452.847,         452.847,         396.075,         396.076,         325.361,         325.372,         233.104,         233.095,         76.3486,         76.2151
        7.5e-07,         483.026,         483.021,         452.894,         452.897,         396.184,          396.18,         325.469,         325.477,         233.181,         233.174,         76.8569,         76.7312
       7.55e-07,          483.01,         483.017,         452.927,         452.933,         396.238,         396.252,         325.546,         325.564,         233.245,         233.249,         77.3772,         77.2473
        7.6e-07,         483.043,          483.04,          452.98,         452.981,         396.329,          396.34,         325.648,         325.658,         233.304,         233.324,         77.8918,         77.7633
       7.65e-07,         483.034,         483.047,         453.036,          453.04,         396.446,          396.45,         325.753,         325.762,         233.334,         233.394,         78.3992,         78.2794
        7.7e-07,         483.076,         483.072,         453.084,         453.083,         396.528,         396.531,         325.869,         325.858,         233.495,         233.476,         78.9125,         78.7951
       7.75e-07,         483.102,         483.091,         453.126,         453.122,         396.622,         396.616,         325.957,         325.948,          233.57,          233.55,         79.4262,         79.3106
        7.8e-07,         483.112,         483.107,         453.171,         453.171,         396.702,         396.704,         326.043,         326.043,          233.59,         233.618,         79.9304,          79.826
       7.85e-07,         483.115,          483.11,         453.191,         453.193,         396.765,         396.766,         326.114,         326.118,         233.732,         233.694,         80.4543,         80.3409
        7.9e-07,         483.101,         483.108,         453.242,         453.242,         396.857,         396.852,         326.194,         326.204,         233.765,         233.759,         80.9673,         80.8554
       7.95e-07,         483.132,          483.13,         453.305,         453.299,         396.951,         396.943,         326.317,         326.304,         233.833,         233.826,         81.4735,         81.3696
          8e-07,         483.119,          483.13,          453.32,         453.325,         397.015,         397.012,         326.377,         326.383,         233.895,         233.899,         81.9942,         81.8836
       8.05e-07,         483.182,          483.17,         453.394,         453.385,         397.107,         397.103,         326.505,         326.484,         233.985,         233.972,         82.5014,         82.3996
        8.1e-07,         483.177,         483.179,         453.407,         453.415,         397.168,         397.177,         326.562,         326.565,         234.005,         234.039,         83.0202,         82.9218
       8.15e-07,         483.196,         483.191,         453.441,         453.443,         397.233,         397.236,         326.636,         326.635,         234.115,          234.11,         83.5595,         83.4523
        8.2e-07,         483.198,           483.2,         453.503,         453.498,         397.332,         397.326,         326.737,         326.725,         234.166,          234.17,         84.0987,         83.9918
       8.25e-07,         483.197,         483.204,         453.535,         453.532,         397.401,         397.396,         326.809,         326.802,         234.254,         234.236,         84.6396,         84.5407
        8.3e-07,         483.218,         483.216,         453.564,         453.564,         397.474,         397.466,         326.886,         326.879,         234.262,         234.297,         85.2058,         85.0988
       8.35e-07,         483.243,          483.24,         453.626,         453.621,         397.564,         397.553,         326.977,         326.968,         234.397,         234.364,         85.7652,         85.6659
        8.4e-07,         483.246,         483.245,         453.643,         453.645,         397.616,         397.611,         327.044,         327.042,         234.475,          234.43,         86.3369,         86.2413
       8.45e-07,         483.241,         483.246,         453.664,         453.672,          397.66,         397.664,         327.089,         327.108,         234.419,         234.478,         86.9335,         86.8246
        8.5e-07,         483.259,         483.262,         453.724,         453.724,         397.746,         397.746,         327.186,         327.193,         234.542,         234.547,         87.5204,         87.4156
       8.55e-07,          483.26,         483.267,         453.745,         453.749,         397.789,         397.803,         327.265,         327.264,         234.549,         234.611,         88.1152,         88.0133
        8.6e-07,         483.278,         483.283,         453.802,         453.797,         397.884,         397.886,         327.352,         327.345,         234.609,         234.668,         88.7192,         88.6173
       8.65e-07,         483.329,         483.319,         453.842,         453.844,          397.96,         397.968,         327.433,          327.43,         234.704,         234.734,         89.3184,         89.2273
        8.7e-07,         483.316,         483.316,         453.875,         453.872,         398.015,         398.021,         327.501,         327.498,         234.806,         234.798,         89.9353,         89.8423
       8.75e-07,         483.315,          483.32,         453.905,         453.904,         398.099,          398.09,         327.565,         327.566,         234.854,         234.849,         90.5574,          90.462
        8.8e-07,         483.314,         483.324,         453.928,         453.933,         398.122,         398.137,          327.61,         327.631,         234.876,         234.906,         91.1858,         91.0861
       8.85e-07,         483.318,         483.327,         453.959,         453.961,         398.222,         398.209,         327.698,         327.703,         235.008,         234.974,          91.809,         91.7136
        8.9e-07,         483.347,         483.348,         454.007,         454.007,         398.259,          398.27,         327.787,         327.782,         234.957,         235.014,         92.4392,         92.3441
       8.95e-07,         483.353,         483.361,         454.031,          454.04,         398.326,         398.342,         327.829,         327.853,          235.03,          235.08,         93.0655,         92.9773
          9e-07,         483.373,         483.376,         454.079,         454.081,         398.389,         398.406,         327.929,         327.931,         235.101,         235.141,         93.6987,         93.6127
       9.05e-07,         483.386,         483.389,         454.109,         454.115,         398.457,         398.471,         327.989,         327.998,         235.141,         235.192,         94.3389,         94.2497
        9.1e-07,         483.378,         483.391,          454.13,         454.139,         398.507,         398.527,         328.045,         328.063,         235.221,         235.257,         94.9729,          94.888
       9.15e-07,         483.425,         483.415,         454.179,         454.176,         398.604,         398.595,         328.148,         328.137,         235.345,         235.312,         95.6132,          95.527
        9.2e-07,         483.422,          483.42,         454.214,         454.211,         398.677,         398.663,         328.213,         328.204,         235.429,         235.368,         96.2448,         96.1664
       9.25e-07,         483.413,          483.42,         454.225,         454.235,         398.679,         398.702,          328.24,         328.264,         235.317,         235.404,          96.883,         96.8058
        9.3e-07,         483.425,         483.429,         454.279,         454.278,         398.789,          398.78,         328.333,          328.34,         235.506,         235.471,         97.5204,         97.4443
       9.35e-07,         483.428,         483.438,         454.301,         454.307,         398.808,         398.828,         328.386,         328.403,         235.454,         235.517,         98.1603,          98.081
        9.4e-07,         483.439,         483.447,          454.32,         454.331,         398.867,         398.883,         328.444,         328.468,         235.532,         235.577,         98.7919,          98.715
       9.45e-07,         483.465,         483.466,         454.366,         454.367,         398.941,         398.948,         328.542,         328.541,         235.595,         235.629,         99.4179,         99.3462
        9.5e-07,         483.503,         483.491,         454.405,         454.402,          399.01,          399.01,         328.618,         328.606,         235.677,         235.686,         100.039,         99.9741
       9.55e-07,         483.487,         483.487,         454.429,          454.43,         399.066,         399.069,         328.658,         328.668,         235.734,         235.738,         100.662,         100.599
        9.6e-07,         483.502,           483.5,          454.47,         454.467,          399.14,         399.134,         328.743,         328.739,         235.784,         235.788,         101.281,          101.22
       9.65e-07,         483.502,         483.503,         454.503,           454.5,         399.198,         399.193,         328.805,         328.801,         235.896,         235.848,         101.903,         101.836
        9.7e-07,         483.485,         483.496,         454.513,         454.517,         399.216,         399.228,          328.84,         328.855,         235.843,         235.883,         102.512,         102.449
       9.75e-07,         483.531,         483.527,         454.554,         454.551,         399.315,         399.297,         328.949,         328.929,         236.009,         235.946,         103.116,         103.056
        9.8e-07,         483.521,         483.524,         454.571,         454.573,         399.344,          399.34,          328.98,         328.981,          236.01,          235.99,         103.716,          103.66
       9.85e-07,          483.55,         483.545,         454.602,         454.603,         399.399,         399.396,         329.044,         329.046,         236.061,         236.043,         104.314,         104.258
        9.9e-07,          483.52,         483.535,         454.634,         454.636,         399.452,         399.456,         329.101,         329.108,         236.018,         236.087,         104.909,         104.851
       9.95e-07,         483.571,         483.565,         454.672,         454.671,         399.518,         399.517,         329.191,         329.175,          236.19,         236.148,         105.497,          105.44
          1e-06,         483.583,         483.576,         454.692,         454.694,         399.565,         399.566,         329.234,         329.232,           236.2,         236.191,         106.082,         106.023

